JAWS: Auditing Predictive Uncertainty Under Covariate Shift

We propose \textbf{JAWS}, a series of wrapper methods for distribution-free uncertainty quantification tasks under covariate shift, centered on the core method \textbf{JAW}, the \textbf{JA}ckknife+ \textbf{W}eighted with data-dependent likelihood-ratio weights. JAWS also includes computationally efficient \textbf{A}pproximations of JAW using higher-order influence functions: \textbf{JAWA}. Theoretically, we show that JAW relaxes the jackknife+'s assumption of data exchangeability to achieve the same finite-sample coverage guarantee even under covariate shift. JAWA further approaches the JAW guarantee in the limit of the sample size or the influence function order under common regularity assumptions. Moreover, we propose a general approach to repurposing predictive interval-generating methods and their guarantees to the reverse task: estimating the probability that a prediction is erroneous, based on user-specified error criteria such as a safe or acceptable tolerance threshold around the true label. We then propose \textbf{JAW-E} and \textbf{JAWA-E} as the repurposed proposed methods for this \textbf{E}rror assessment task. Practically, JAWS outperform state-of-the-art predictive inference baselines in a variety of biased real world data sets for interval-generation and error-assessment predictive uncertainty auditing tasks.

==> figures/20220717_AUC_airfoil_NN_data.csv <==
,taus,split,jackknife+,CV+,JAW
0,0.01,0.5943610689086296,0.48049343820090584,0.49095548516685206,0.45820154218469533
1,0.035789473684210524,0.5048517991734036,0.4928738816469454,0.4970133411307131,0.4671180011003777
2,0.06157894736842105,0.5065263648158271,0.5290695632258748,0.5261954602252047,0.5086586902020542
3,0.08736842105263157,0.5096512007521129,0.5434726953558776,0.5174868764516891,0.5346252809521588
4,0.1131578947368421,0.5311405419752687,0.5591667031074454,0.5448775058944946,0.5457111729952765
5,0.13894736842105262,0.5180928448861679,0.5580263633318079,0.5453257801229796,0.542738248379783
6,0.16473684210526315,0.5255098543668953,0.5463864156898507,0.5383788071435235,0.5352146171490919
7,0.19052631578947368,0.5287881349721044,0.5420009970557167,0.5283260710342839,0.5332152045072295
8,0.2163157894736842,0.5199096584226492,0.540537069289803,0.5264200569854661,0.5386644603343592
9,0.24210526315789474,0.5227371300959165,0.5337787181424415,0.538871185803657,0.5450656791508125
10,0.26789473684210524,0.523809699196531,0.528335280736919,0.5298214741543278,0.5247447755399136
11,0.29368421052631577,0.5168356683729215,0.5351630372017009,0.5422229197710663,0.5323833638528462
12,0.3194736842105263,0.5238819643590971,0.5426692396768782,0.5546485988623641,0.5423204720754842
13,0.3452631578947368,0.5269754515376711,0.5351898895114802,0.5320241359997679,0.5381217606139597
14,0.37105263157894736,0.5127544127001074,0.5410952560234461,0.5365895654852896,0.5404529076676295
15,0.3968421052631579,0.5136867380815691,0.5547205670074584,0.5438051070481583,0.5479677174874716
16,0.4226315789473684,0.5200091591419602,0.5520285439378559,0.5600016486468876,0.5600292160092349
17,0.44842105263157894,0.5284701609335923,0.547930004162037,0.5544501723136117,0.5400229732703913
18,0.47421052631578947,0.5251294375001384,0.5759014340232479,0.5667232864180551,0.5507244135035101
19,0.5,0.5377892787137488,0.6135776786006424,0.5996799089345869,0.5679500302490308


==> figures/airfoil_RF_0.0Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.5548733691481197,4.645500000000027
0,airfoil,random_forest,jackknife,0.9079048349961627,11.79415000000003
0,airfoil,random_forest,jackknife+,0.9347659247889486,12.185849999999931
0,airfoil,random_forest,jackknife-mm,0.9762087490406753,16.29850000000006
0,airfoil,random_forest,CV+,0.920951650038373,11.838125000000034
0,airfoil,random_forest,split,0.8549501151189562,11.463400000000036
0,airfoil,random_forest,JAW,0.9378357636224098,12.295200000000051
1,airfoil,random_forest,naive,0.5763622409823485,4.910200000000003
1,airfoil,random_forest,jackknife,0.8971603990790483,12.024299999999954
1,airfoil,random_forest,jackknife+,0.9178818112049117,12.408699999999982
1,airfoil,random_forest,jackknife-mm,0.9785111281657713,16.692899999999952
1,airfoil,random_forest,CV+,0.9363008442056792,13.44135
1,airfoil,random_forest,split,0.8795088257866462,13.290999999999968
1,airfoil,random_forest,JAW,0.9194167306216423,12.519950000000009
2,airfoil,random_forest,naive,0.5786646201074443,4.530500000000046
2,airfoil,random_forest,jackknife,0.9278587874136608,11.953500000000048
2,airfoil,random_forest,jackknife+,0.9363008442056792,12.400699999999887
2,airfoil,random_forest,jackknife-mm,0.9946277820414429,16.78722500000002
2,airfoil,random_forest,CV+,0.9386032233307752,12.606800000000021
2,airfoil,random_forest,split,0.908672294704528,14.85465000000002
2,airfoil,random_forest,JAW,0.9386032233307752,12.492799999999946
3,airfoil,random_forest,naive,0.5725249424405219,4.9106000000000165
3,airfoil,random_forest,jackknife,0.9094397544128934,11.535000000000053
3,airfoil,random_forest,jackknife+,0.9278587874136608,11.889900000000026
3,airfoil,random_forest,jackknife-mm,0.9723714504988488,15.94070000000012
3,airfoil,random_forest,CV+,0.9378357636224098,12.831199999999967
3,airfoil,random_forest,split,0.9025326170376056,14.241600000000005
3,airfoil,random_forest,JAW,0.9293937068303914,11.972550000000012
4,airfoil,random_forest,naive,0.5364543361473523,4.241600000000005
4,airfoil,random_forest,jackknife,0.8933231005372217,10.85310000000004
4,airfoil,random_forest,jackknife+,0.9125095932463546,10.962174999999988
4,airfoil,random_forest,jackknife-mm,0.9785111281657713,15.68330000000006
4,airfoil,random_forest,CV+,0.9125095932463546,11.260224999999977
4,airfoil,random_forest,split,0.886415963161934,13.28400000000002
4,airfoil,random_forest,JAW,0.9140445126630852,11.04209999999999
5,airfoil,random_forest,naive,0.5671527244819647,4.843999999999966
5,airfoil,random_forest,jackknife,0.9332310053722179,12.743900000000053
5,airfoil,random_forest,jackknife+,0.9447429009976976,13.177699999999959
5,airfoil,random_forest,jackknife-mm,0.9915579432079816,17.396150000000063
5,airfoil,random_forest,CV+,0.9493476592478894,13.18585000000003
5,airfoil,random_forest,split,0.9293937068303914,14.004100000000022
5,airfoil,random_forest,JAW,0.9470452801227935,13.290350000000004
6,airfoil,random_forest,naive,0.5211051419800461,4.857300000000038
6,airfoil,random_forest,jackknife,0.8587874136607828,11.348900000000043
6,airfoil,random_forest,jackknife+,0.896392939370683,11.42267500000004
6,airfoil,random_forest,jackknife-mm,0.985418265541059,15.936200000000028
6,airfoil,random_forest,CV+,0.884113584036838,11.257850000000076
6,airfoil,random_forest,split,0.8442056792018419,12.560850000000073
6,airfoil,random_forest,JAW,0.9002302379125096,11.529350000000008
7,airfoil,random_forest,naive,0.5947812739831159,5.292200000000065
7,airfoil,random_forest,jackknife,0.9293937068303914,11.611899999999935
7,airfoil,random_forest,jackknife+,0.9447429009976976,12.483749999999915
7,airfoil,random_forest,jackknife-mm,0.9938603223330775,16.350449999999952
7,airfoil,random_forest,CV+,0.9501151189562548,13.06914999999998
7,airfoil,random_forest,split,0.9217191097467383,13.976799999999997
7,airfoil,random_forest,JAW,0.9470452801227935,12.624250000000018
8,airfoil,random_forest,naive,0.5640828856485035,4.771399999999971
8,airfoil,random_forest,jackknife,0.9186492709132771,12.290599999999984
8,airfoil,random_forest,jackknife+,0.9409056024558711,12.685050000000075
8,airfoil,random_forest,jackknife-mm,0.990023023791251,16.873999999999995
8,airfoil,random_forest,CV+,0.943207981580967,12.875850000000014
8,airfoil,random_forest,split,0.9339984650805833,15.439899999999938
8,airfoil,random_forest,JAW,0.943207981580967,12.790349999999961
9,airfoil,random_forest,naive,0.6032233307751343,4.91670000000002
9,airfoil,random_forest,jackknife,0.9255564082885649,11.621999999999957
9,airfoil,random_forest,jackknife+,0.9263238679969301,11.65317499999999
9,airfoil,random_forest,jackknife-mm,0.9877206446661551,16.056449999999927
9,airfoil,random_forest,CV+,0.930928626247122,11.824774999999974
9,airfoil,random_forest,split,0.8649270913277053,11.549199999999956
9,airfoil,random_forest,JAW,0.9293937068303914,11.772150000000025
10,airfoil,random_forest,naive,0.6308518802762855,5.113100000000088
10,airfoil,random_forest,jackknife,0.9669992325402916,13.192800000000005
10,airfoil,random_forest,jackknife+,0.9493476592478894,12.89404999999995
10,airfoil,random_forest,jackknife-mm,0.9884881043745203,17.751800000000017
10,airfoil,random_forest,CV+,0.9501151189562548,12.521550000000005
10,airfoil,random_forest,split,0.9232540291634689,15.39399999999992
10,airfoil,random_forest,JAW,0.9524174980813507,13.08159999999998
11,airfoil,random_forest,naive,0.5901765157329241,5.010400000000061
11,airfoil,random_forest,jackknife,0.8718342287029931,10.638400000000047
11,airfoil,random_forest,jackknife+,0.9109746738296239,11.543425000000042
11,airfoil,random_forest,jackknife-mm,0.9662317728319263,15.04490000000007
11,airfoil,random_forest,CV+,0.9033000767459708,11.712799999999945
11,airfoil,random_forest,split,0.8933231005372217,13.175100000000043
11,airfoil,random_forest,JAW,0.9125095932463546,11.661050000000003
12,airfoil,random_forest,naive,0.6262471220260937,5.373400000000032
12,airfoil,random_forest,jackknife,0.8795088257866462,10.246500000000026
12,airfoil,random_forest,jackknife+,0.9117421335379893,11.175750000000008
12,airfoil,random_forest,jackknife-mm,0.9762087490406753,15.044550000000015
12,airfoil,random_forest,CV+,0.9240214888718342,11.758449999999954
12,airfoil,random_forest,split,0.9148119723714505,15.857050000000015
12,airfoil,random_forest,JAW,0.9171143514965464,11.297825000000103
13,airfoil,random_forest,naive,0.6070606293169608,5.1077999999999975
13,airfoil,random_forest,jackknife,0.9324635456638527,12.481049999999982
13,airfoil,random_forest,jackknife+,0.9324635456638527,12.049649999999943
13,airfoil,random_forest,jackknife-mm,0.9877206446661551,17.05849999999998
13,airfoil,random_forest,CV+,0.9355333844973139,12.429750000000027
13,airfoil,random_forest,split,0.9117421335379893,14.825199999999995
13,airfoil,random_forest,JAW,0.9393706830391404,12.248725000000064
14,airfoil,random_forest,naive,0.5871066768994628,5.038399999999967
14,airfoil,random_forest,jackknife,0.8948580199539524,10.59110000000004
14,airfoil,random_forest,jackknife+,0.9178818112049117,11.002700000000047
14,airfoil,random_forest,jackknife-mm,0.9808135072908672,14.928350000000052
14,airfoil,random_forest,CV+,0.9386032233307752,12.699399999999997
14,airfoil,random_forest,split,0.9009976976208749,13.622399999999942
14,airfoil,random_forest,JAW,0.9194167306216423,11.115100000000027
15,airfoil,random_forest,naive,0.5617805065234075,4.509100000000103
15,airfoil,random_forest,jackknife,0.9370683039140445,12.530400000000014
15,airfoil,random_forest,jackknife+,0.9501151189562548,12.891800000000046
15,airfoil,random_forest,jackknife-mm,0.9884881043745203,17.26647499999997
15,airfoil,random_forest,CV+,0.9462778204144282,12.857150000000004
15,airfoil,random_forest,split,0.9447429009976976,15.633100000000042
15,airfoil,random_forest,JAW,0.9508825786646201,13.051099999999963
16,airfoil,random_forest,naive,0.5894090560245587,4.7128999999999905
16,airfoil,random_forest,jackknife,0.8825786646201075,10.78279999999998
16,airfoil,random_forest,jackknife+,0.8971603990790483,10.976999999999975
16,airfoil,random_forest,jackknife-mm,0.9785111281657713,15.48909999999998
16,airfoil,random_forest,CV+,0.9232540291634689,12.185649999999953
16,airfoil,random_forest,split,0.8956254796623178,13.785799999999995
16,airfoil,random_forest,JAW,0.9017651573292402,11.075225000000046
17,airfoil,random_forest,naive,0.5901765157329241,5.294800000000066
17,airfoil,random_forest,jackknife,0.9094397544128934,11.637999999999948
17,airfoil,random_forest,jackknife+,0.9247889485801996,11.90014999999994
17,airfoil,random_forest,jackknife-mm,0.9815809669992326,16.280649999999966
17,airfoil,random_forest,CV+,0.9409056024558711,12.945900000000009
17,airfoil,random_forest,split,0.9040675364543361,14.175699999999978
17,airfoil,random_forest,JAW,0.9286262471220261,11.9983
18,airfoil,random_forest,naive,0.5970836531082118,5.089499999999987
18,airfoil,random_forest,jackknife,0.9132770529547198,11.716600000000057
18,airfoil,random_forest,jackknife+,0.9324635456638527,12.398400000000052
18,airfoil,random_forest,jackknife-mm,0.9731389102072141,16.28915000000002
18,airfoil,random_forest,CV+,0.9386032233307752,12.913000000000125
18,airfoil,random_forest,split,0.8902532617037605,13.27340000000001
18,airfoil,random_forest,JAW,0.9339984650805833,12.514549999999957
19,airfoil,random_forest,naive,0.5602455871066769,4.5890999999999735
19,airfoil,random_forest,jackknife,0.9401381427475057,12.168199999999956
19,airfoil,random_forest,jackknife+,0.9409056024558711,12.318100000000015
19,airfoil,random_forest,jackknife-mm,0.9946277820414429,16.883849999999924
19,airfoil,random_forest,CV+,0.955487336914812,12.835174999999907
19,airfoil,random_forest,split,0.9163468917881811,14.658799999999985
19,airfoil,random_forest,JAW,0.943207981580967,12.434800000000024
20,airfoil,random_forest,naive,0.5448963929393706,4.613099999999974
20,airfoil,random_forest,jackknife,0.8979278587874137,12.942599999999999
20,airfoil,random_forest,jackknife+,0.906369915579432,12.975950000000012
20,airfoil,random_forest,jackknife-mm,0.9662317728319263,17.02149999999999
20,airfoil,random_forest,CV+,0.8810437452033768,11.722874999999988
20,airfoil,random_forest,split,0.9201841903300076,15.977499999999964
20,airfoil,random_forest,JAW,0.9071373752877974,13.115250000000032
21,airfoil,random_forest,naive,0.5510360706062931,5.035899999999998
21,airfoil,random_forest,jackknife,0.8564850345356869,10.989799999999974
21,airfoil,random_forest,jackknife+,0.8795088257866462,11.30680000000001
21,airfoil,random_forest,jackknife-mm,0.9570222563315426,15.309749999999937
21,airfoil,random_forest,CV+,0.8910207214121258,12.038599999999974
21,airfoil,random_forest,split,0.8495778971603991,13.410699999999963
21,airfoil,random_forest,JAW,0.8810437452033768,11.42949999999999
22,airfoil,random_forest,naive,0.5794320798158097,5.129300000000029
22,airfoil,random_forest,jackknife,0.8917881811204912,11.015699999999981
22,airfoil,random_forest,jackknife+,0.9186492709132771,11.48747499999996
22,airfoil,random_forest,jackknife-mm,0.9723714504988488,15.75824999999999
22,airfoil,random_forest,CV+,0.9255564082885649,12.138775000000024
22,airfoil,random_forest,split,0.8772064466615502,12.668399999999991
22,airfoil,random_forest,JAW,0.9194167306216423,11.562425000000033
23,airfoil,random_forest,naive,0.5901765157329241,4.665199999999913
23,airfoil,random_forest,jackknife,0.9178818112049117,11.622799999999955
23,airfoil,random_forest,jackknife+,0.9278587874136608,11.751999999999995
23,airfoil,random_forest,jackknife-mm,0.9877206446661551,16.2521
23,airfoil,random_forest,CV+,0.9201841903300076,12.023750000000007
23,airfoil,random_forest,split,0.8626247122026094,11.564100000000053
23,airfoil,random_forest,JAW,0.9278587874136608,11.8501499999999
24,airfoil,random_forest,naive,0.6155026861089793,5.2188499999999465
24,airfoil,random_forest,jackknife,0.9424405218726016,12.953100000000035
24,airfoil,random_forest,jackknife+,0.9355333844973139,12.908000000000001
24,airfoil,random_forest,jackknife-mm,0.9838833461243285,17.599100000000064
24,airfoil,random_forest,CV+,0.9386032233307752,12.981549999999999
24,airfoil,random_forest,split,0.8925556408288565,13.509899999999988
24,airfoil,random_forest,JAW,0.9370683039140445,13.027450000000044
25,airfoil,random_forest,naive,0.5471987720644667,4.164699999999982
25,airfoil,random_forest,jackknife,0.9033000767459708,11.768850000000043
25,airfoil,random_forest,jackknife+,0.9293937068303914,11.991274999999987
25,airfoil,random_forest,jackknife-mm,0.9869531849577897,16.204825000000056
25,airfoil,random_forest,CV+,0.9324635456638527,12.12964999999997
25,airfoil,random_forest,split,0.920951650038373,13.2286
25,airfoil,random_forest,JAW,0.9339984650805833,12.122899999999944
26,airfoil,random_forest,naive,0.4896392939370683,4.37390000000002
26,airfoil,random_forest,jackknife,0.8687643898695319,10.740499999999997
26,airfoil,random_forest,jackknife+,0.8833461243284727,11.019674999999978
26,airfoil,random_forest,jackknife-mm,0.9593246354566385,14.871649999999988
26,airfoil,random_forest,CV+,0.8979278587874137,11.913650000000004
26,airfoil,random_forest,split,0.8726016884113584,13.266699999999986
26,airfoil,random_forest,JAW,0.8871834228702993,11.113900000000001
27,airfoil,random_forest,naive,0.5625479662317728,4.6954000000000065
27,airfoil,random_forest,jackknife,0.9171143514965464,11.388199999999983
27,airfoil,random_forest,jackknife+,0.9194167306216423,11.694975000000014
27,airfoil,random_forest,jackknife-mm,0.9800460475825019,16.23879999999997
27,airfoil,random_forest,CV+,0.9194167306216423,11.836899999999972
27,airfoil,random_forest,split,0.9148119723714505,14.181400000000053
27,airfoil,random_forest,JAW,0.9247889485801996,11.795549999999977
28,airfoil,random_forest,naive,0.5249424405218726,4.864299999999986
28,airfoil,random_forest,jackknife,0.88871834228703,11.2543
28,airfoil,random_forest,jackknife+,0.9332310053722179,11.953325000000007
28,airfoil,random_forest,jackknife-mm,0.977743668457406,15.842250000000007
28,airfoil,random_forest,CV+,0.9378357636224098,12.330649999999935
28,airfoil,random_forest,split,0.8411358403683806,12.267499999999927
28,airfoil,random_forest,JAW,0.9355333844973139,12.054800000000029
29,airfoil,random_forest,naive,0.5970836531082118,5.203000000000031
29,airfoil,random_forest,jackknife,0.9125095932463546,12.432100000000048
29,airfoil,random_forest,jackknife+,0.9386032233307752,13.217450000000028
29,airfoil,random_forest,jackknife-mm,0.9869531849577897,17.009750000000068
29,airfoil,random_forest,CV+,0.9616270145817345,14.859200000000044
29,airfoil,random_forest,split,0.8833461243284727,14.19780000000003
29,airfoil,random_forest,JAW,0.943207981580967,13.401300000000006
30,airfoil,random_forest,naive,0.6108979278587874,5.4550000000000125
30,airfoil,random_forest,jackknife,0.9040675364543361,12.206900000000019
30,airfoil,random_forest,jackknife+,0.920951650038373,12.576599999999985
30,airfoil,random_forest,jackknife-mm,0.985418265541059,16.637150000000005
30,airfoil,random_forest,CV+,0.9324635456638527,13.037999999999997
30,airfoil,random_forest,split,0.8802762854950115,12.48769999999999
30,airfoil,random_forest,JAW,0.9278587874136608,12.700225000000074
31,airfoil,random_forest,naive,0.6001534919416731,4.949000000000041
31,airfoil,random_forest,jackknife,0.9270913277052955,11.868300000000033
31,airfoil,random_forest,jackknife+,0.9416730621642364,12.046299999999988
31,airfoil,random_forest,jackknife-mm,0.985418265541059,16.74672500000004
31,airfoil,random_forest,CV+,0.9470452801227935,12.758600000000015
31,airfoil,random_forest,split,0.8672294704528012,12.017700000000076
31,airfoil,random_forest,JAW,0.943207981580967,12.181349999999966
32,airfoil,random_forest,naive,0.5019186492709132,4.585500000000025
32,airfoil,random_forest,jackknife,0.886415963161934,11.896199999999993
32,airfoil,random_forest,jackknife+,0.9117421335379893,11.996349999999978
32,airfoil,random_forest,jackknife-mm,0.9808135072908672,16.39790000000002
32,airfoil,random_forest,CV+,0.9386032233307752,13.845800000000011
32,airfoil,random_forest,split,0.896392939370683,15.350900000000053
32,airfoil,random_forest,JAW,0.9125095932463546,12.113449999999958
33,airfoil,random_forest,naive,0.6523407521105142,5.8101999999999805
33,airfoil,random_forest,jackknife,0.9301611665387567,12.545300000000026
33,airfoil,random_forest,jackknife+,0.9378357636224098,12.441225000000031
33,airfoil,random_forest,jackknife-mm,0.9930928626247122,17.10135000000001
33,airfoil,random_forest,CV+,0.9332310053722179,12.081600000000051
33,airfoil,random_forest,split,0.9140445126630852,13.446200000000005
33,airfoil,random_forest,JAW,0.9401381427475057,12.576925000000031
34,airfoil,random_forest,naive,0.5917114351496546,4.796300000000059
34,airfoil,random_forest,jackknife,0.9040675364543361,11.7517
34,airfoil,random_forest,jackknife+,0.9332310053722179,12.203750000000028
34,airfoil,random_forest,jackknife-mm,0.9877206446661551,16.410799999999995
34,airfoil,random_forest,CV+,0.9293937068303914,12.28789999999998
34,airfoil,random_forest,split,0.9140445126630852,13.48950000000005
34,airfoil,random_forest,JAW,0.9370683039140445,12.388800000000018
35,airfoil,random_forest,naive,0.5095932463545664,4.453300000000127
35,airfoil,random_forest,jackknife,0.8902532617037605,11.771399999999971
35,airfoil,random_forest,jackknife+,0.9163468917881811,12.508849999999939
35,airfoil,random_forest,jackknife-mm,0.9785111281657713,15.932050000000004
35,airfoil,random_forest,CV+,0.9232540291634689,13.05312499999998
35,airfoil,random_forest,split,0.896392939370683,14.17659999999995
35,airfoil,random_forest,JAW,0.9217191097467383,12.699899999999957
36,airfoil,random_forest,naive,0.5257099002302379,4.553000000000054
36,airfoil,random_forest,jackknife,0.9056024558710668,11.644299999999987
36,airfoil,random_forest,jackknife+,0.9102072141212586,11.585449999999994
36,airfoil,random_forest,jackknife-mm,0.9669992325402916,16.263899999999992
36,airfoil,random_forest,CV+,0.896392939370683,11.050049999999985
36,airfoil,random_forest,split,0.8058326937835764,9.850100000000083
36,airfoil,random_forest,JAW,0.9117421335379893,11.691599999999951
37,airfoil,random_forest,naive,0.5871066768994628,4.893700000000052
37,airfoil,random_forest,jackknife,0.9094397544128934,13.328199999999953
37,airfoil,random_forest,jackknife+,0.9148119723714505,12.943049999999914
37,airfoil,random_forest,jackknife-mm,0.9769762087490407,17.82939999999995
37,airfoil,random_forest,CV+,0.9178818112049117,13.323225000000065
37,airfoil,random_forest,split,0.8733691481197237,13.516599999999926
37,airfoil,random_forest,JAW,0.9163468917881811,13.078100000000035
38,airfoil,random_forest,naive,0.6201074443591711,5.592500000000086
38,airfoil,random_forest,jackknife,0.906369915579432,11.97670000000005
38,airfoil,random_forest,jackknife+,0.9232540291634689,12.327849999999984
38,airfoil,random_forest,jackknife-mm,0.9769762087490407,16.488850000000028
38,airfoil,random_forest,CV+,0.9524174980813507,14.61582500000003
38,airfoil,random_forest,split,0.9163468917881811,14.695700000000016
38,airfoil,random_forest,JAW,0.9240214888718342,12.461924999999994
39,airfoil,random_forest,naive,0.6116653875671527,5.716099999999983
39,airfoil,random_forest,jackknife,0.9363008442056792,13.804649999999981
39,airfoil,random_forest,jackknife+,0.9286262471220261,13.485500000000016
39,airfoil,random_forest,jackknife-mm,0.9800460475825019,18.47679999999997
39,airfoil,random_forest,CV+,0.9255564082885649,13.280050000000003
39,airfoil,random_forest,split,0.9270913277052955,15.911199999999951
39,airfoil,random_forest,JAW,0.9332310053722179,13.632899999999992
40,airfoil,random_forest,naive,0.5963161933998465,5.308999999999941
40,airfoil,random_forest,jackknife,0.9232540291634689,12.447849999999988
40,airfoil,random_forest,jackknife+,0.9470452801227935,12.93195
40,airfoil,random_forest,jackknife-mm,0.9907904834996163,17.283525000000026
40,airfoil,random_forest,CV+,0.9485801995395242,13.70150000000001
40,airfoil,random_forest,split,0.9171143514965464,13.744999999999976
40,airfoil,random_forest,JAW,0.9493476592478894,13.041699999999977
41,airfoil,random_forest,naive,0.5894090560245587,5.131500000000017
41,airfoil,random_forest,jackknife,0.9102072141212586,11.17889999999997
41,airfoil,random_forest,jackknife+,0.9316960859554874,11.626349999999988
41,airfoil,random_forest,jackknife-mm,0.985418265541059,16.057100000000005
41,airfoil,random_forest,CV+,0.9478127398311589,12.696575000000038
41,airfoil,random_forest,split,0.9117421335379893,13.22309999999996
41,airfoil,random_forest,JAW,0.9324635456638527,11.720725000000058
42,airfoil,random_forest,naive,0.5940138142747505,5.1840999999999156
42,airfoil,random_forest,jackknife,0.9025326170376056,11.512000000000057
42,airfoil,random_forest,jackknife+,0.9293937068303914,11.515749999999898
42,airfoil,random_forest,jackknife-mm,0.9892555640828856,16.16465000000008
42,airfoil,random_forest,CV+,0.9370683039140445,11.993650000000002
42,airfoil,random_forest,split,0.908672294704528,12.23070000000007
42,airfoil,random_forest,JAW,0.930928626247122,11.626350000000002
43,airfoil,random_forest,naive,0.545663852647736,4.335800000000063
43,airfoil,random_forest,jackknife,0.8879508825786646,11.531499999999966
43,airfoil,random_forest,jackknife+,0.9025326170376056,11.642249999999962
43,airfoil,random_forest,jackknife-mm,0.965464313123561,15.851799999999926
43,airfoil,random_forest,CV+,0.9163468917881811,12.021924999999982
43,airfoil,random_forest,split,0.8503453568687643,11.655950000000018
43,airfoil,random_forest,JAW,0.9056024558710668,11.762800000000013
44,airfoil,random_forest,naive,0.5917114351496546,5.484199999999987
44,airfoil,random_forest,jackknife,0.8971603990790483,11.494550000000004
44,airfoil,random_forest,jackknife+,0.908672294704528,11.780474999999981
44,airfoil,random_forest,jackknife-mm,0.9731389102072141,15.926450000000017
44,airfoil,random_forest,CV+,0.8994627782041443,11.593550000000022
44,airfoil,random_forest,split,0.9125095932463546,15.976099999999974
44,airfoil,random_forest,JAW,0.9125095932463546,11.896499999999975
45,airfoil,random_forest,naive,0.6062931696085956,4.838799999999935
45,airfoil,random_forest,jackknife,0.9255564082885649,11.79320000000007
45,airfoil,random_forest,jackknife+,0.9263238679969301,11.72970000000005
45,airfoil,random_forest,jackknife-mm,0.9877206446661551,16.265800000000056
45,airfoil,random_forest,CV+,0.930928626247122,12.153500000000037
45,airfoil,random_forest,split,0.8933231005372217,12.848899999999958
45,airfoil,random_forest,JAW,0.930928626247122,11.837749999999971
46,airfoil,random_forest,naive,0.6285495011511896,5.531099999999981
46,airfoil,random_forest,jackknife,0.9240214888718342,12.536200000000008
46,airfoil,random_forest,jackknife+,0.9201841903300076,12.505350000000078
46,airfoil,random_forest,jackknife-mm,0.9823484267075978,17.08465000000001
46,airfoil,random_forest,CV+,0.9240214888718342,13.03089999999996
46,airfoil,random_forest,split,0.8564850345356869,13.513499999999993
46,airfoil,random_forest,JAW,0.9247889485801996,12.620250000000127
47,airfoil,random_forest,naive,0.511128165771297,3.9923
47,airfoil,random_forest,jackknife,0.8917881811204912,10.95580000000001
47,airfoil,random_forest,jackknife+,0.9102072141212586,11.408600000000035
47,airfoil,random_forest,jackknife-mm,0.977743668457406,15.276800000000009
47,airfoil,random_forest,CV+,0.9125095932463546,11.363350000000025
47,airfoil,random_forest,split,0.9109746738296239,13.668800000000033
47,airfoil,random_forest,JAW,0.9140445126630852,11.52215000000001
48,airfoil,random_forest,naive,0.5963161933998465,4.755000000000081
48,airfoil,random_forest,jackknife,0.9401381427475057,12.52774999999994
48,airfoil,random_forest,jackknife+,0.955487336914812,12.624399999999994
48,airfoil,random_forest,jackknife-mm,0.9877206446661551,17.29352499999993
48,airfoil,random_forest,CV+,0.9516500383729855,12.62415
48,airfoil,random_forest,split,0.8940905602455871,12.80940000000001
48,airfoil,random_forest,JAW,0.9562547966231773,12.739374999999924
49,airfoil,random_forest,naive,0.5786646201074443,4.793899999999979
49,airfoil,random_forest,jackknife,0.9178818112049117,11.55419999999998
49,airfoil,random_forest,jackknife+,0.9462778204144282,12.197375000000065
49,airfoil,random_forest,jackknife-mm,0.9792785878741366,16.29549999999999
49,airfoil,random_forest,CV+,0.9493476592478894,12.491724999999974
49,airfoil,random_forest,split,0.9033000767459708,13.55419999999998
49,airfoil,random_forest,JAW,0.9485801995395242,12.304800000000071
50,airfoil,random_forest,naive,0.5656178050652341,4.764500000000055
50,airfoil,random_forest,jackknife,0.8856485034535687,10.941600000000022
50,airfoil,random_forest,jackknife+,0.9117421335379893,11.35199999999999
50,airfoil,random_forest,jackknife-mm,0.97544128933231,15.660950000000028
50,airfoil,random_forest,CV+,0.930928626247122,12.404549999999972
50,airfoil,random_forest,split,0.8894858019953953,12.220000000000113
50,airfoil,random_forest,JAW,0.9155794320798158,11.470749999999953
51,airfoil,random_forest,naive,0.4827321565617805,4.398500000000013
51,airfoil,random_forest,jackknife,0.88871834228703,11.73169999999999
51,airfoil,random_forest,jackknife+,0.9117421335379893,11.906149999999968
51,airfoil,random_forest,jackknife-mm,0.9785111281657713,16.068250000000006
51,airfoil,random_forest,CV+,0.9378357636224098,13.219349999999935
51,airfoil,random_forest,split,0.8626247122026094,12.70350000000002
51,airfoil,random_forest,JAW,0.9148119723714505,12.056024999999963
52,airfoil,random_forest,naive,0.5594781273983116,4.709300000000042
52,airfoil,random_forest,jackknife,0.9163468917881811,12.716199999999873
52,airfoil,random_forest,jackknife+,0.9270913277052955,12.496149999999929
52,airfoil,random_forest,jackknife-mm,0.985418265541059,17.254149999999868
52,airfoil,random_forest,CV+,0.9247889485801996,12.100125000000006
52,airfoil,random_forest,split,0.908672294704528,14.164500000000004
52,airfoil,random_forest,JAW,0.9286262471220261,12.629499999999993
53,airfoil,random_forest,naive,0.5617805065234075,4.840400000000017
53,airfoil,random_forest,jackknife,0.8457405986185725,10.34979999999993
53,airfoil,random_forest,jackknife+,0.8772064466615502,10.88287499999997
53,airfoil,random_forest,jackknife-mm,0.9600920951650038,14.700299999999928
53,airfoil,random_forest,CV+,0.8726016884113584,10.98212500000001
53,airfoil,random_forest,split,0.8994627782041443,16.264299999999935
53,airfoil,random_forest,JAW,0.8787413660782809,10.985749999999996
54,airfoil,random_forest,naive,0.5587106676899463,5.091700000000003
54,airfoil,random_forest,jackknife,0.88871834228703,11.550599999999974
54,airfoil,random_forest,jackknife+,0.9125095932463546,11.931699999999964
54,airfoil,random_forest,jackknife-mm,0.9769762087490407,16.17184999999995
54,airfoil,random_forest,CV+,0.9293937068303914,12.552000000000064
54,airfoil,random_forest,split,0.9347659247889486,15.345499999999959
54,airfoil,random_forest,JAW,0.9148119723714505,12.010549999999995
55,airfoil,random_forest,naive,0.5533384497313891,4.2569000000000585
55,airfoil,random_forest,jackknife,0.9056024558710668,10.717799999999954
55,airfoil,random_forest,jackknife+,0.9094397544128934,11.06800000000004
55,airfoil,random_forest,jackknife-mm,0.967766692248657,15.350599999999972
55,airfoil,random_forest,CV+,0.920951650038373,11.479150000000061
55,airfoil,random_forest,split,0.9102072141212586,14.052999999999969
55,airfoil,random_forest,JAW,0.9117421335379893,11.1597
56,airfoil,random_forest,naive,0.5441289332310054,4.4979999999999905
56,airfoil,random_forest,jackknife,0.8917881811204912,10.971799999999973
56,airfoil,random_forest,jackknife+,0.9094397544128934,11.441400000000044
56,airfoil,random_forest,jackknife-mm,0.9639293937068304,15.428974999999966
56,airfoil,random_forest,CV+,0.9224865694551037,12.167550000000034
56,airfoil,random_forest,split,0.8311588641596316,11.118599999999986
56,airfoil,random_forest,JAW,0.9117421335379893,11.553200000000032
57,airfoil,random_forest,naive,0.6085955487336915,4.7526999999999475
57,airfoil,random_forest,jackknife,0.9186492709132771,12.139999999999873
57,airfoil,random_forest,jackknife+,0.9201841903300076,12.049324999999996
57,airfoil,random_forest,jackknife-mm,0.9831158864159631,17.02784999999986
57,airfoil,random_forest,CV+,0.930928626247122,12.816450000000032
57,airfoil,random_forest,split,0.9171143514965464,15.99950000000004
57,airfoil,random_forest,JAW,0.9217191097467383,12.130400000000051
58,airfoil,random_forest,naive,0.5372217958557176,4.518550000000005
58,airfoil,random_forest,jackknife,0.8940905602455871,11.156299999999959
58,airfoil,random_forest,jackknife+,0.9094397544128934,11.434224999999998
58,airfoil,random_forest,jackknife-mm,0.9616270145817345,15.64125
58,airfoil,random_forest,CV+,0.9240214888718342,12.08399999999996
58,airfoil,random_forest,split,0.9033000767459708,14.03004999999996
58,airfoil,random_forest,JAW,0.9109746738296239,11.514800000000008
59,airfoil,random_forest,naive,0.5978511128165771,4.996699999999976
59,airfoil,random_forest,jackknife,0.8749040675364543,11.034100000000024
59,airfoil,random_forest,jackknife+,0.8902532617037605,11.157950000000014
59,airfoil,random_forest,jackknife-mm,0.9600920951650038,15.670800000000014
59,airfoil,random_forest,CV+,0.8971603990790483,11.778649999999942
59,airfoil,random_forest,split,0.8917881811204912,13.153899999999993
59,airfoil,random_forest,JAW,0.8902532617037605,11.275500000000036
60,airfoil,random_forest,naive,0.6300844205679201,5.642700000000019
60,airfoil,random_forest,jackknife,0.920951650038373,12.577899999999971
60,airfoil,random_forest,jackknife+,0.9478127398311589,13.196199999999976
60,airfoil,random_forest,jackknife-mm,0.985418265541059,17.416025000000047
60,airfoil,random_forest,CV+,0.9363008442056792,12.641575000000003
60,airfoil,random_forest,split,0.9485801995395242,16.822299999999984
60,airfoil,random_forest,JAW,0.9493476592478894,13.304974999999942
61,airfoil,random_forest,naive,0.5195702225633154,4.334600000000023
61,airfoil,random_forest,jackknife,0.8910207214121258,11.156800000000032
61,airfoil,random_forest,jackknife+,0.9071373752877974,11.574550000000045
61,airfoil,random_forest,jackknife-mm,0.9746738296239448,15.689850000000035
61,airfoil,random_forest,CV+,0.8979278587874137,11.482500000000016
61,airfoil,random_forest,split,0.874136607828089,13.2594
61,airfoil,random_forest,JAW,0.9140445126630852,11.680450000000022
62,airfoil,random_forest,naive,0.5832693783576363,4.661700000000025
62,airfoil,random_forest,jackknife,0.9278587874136608,12.489599999999939
62,airfoil,random_forest,jackknife+,0.953184957789716,12.90112499999995
62,airfoil,random_forest,jackknife-mm,0.9907904834996163,17.479199999999935
62,airfoil,random_forest,CV+,0.9639293937068304,14.109249999999975
62,airfoil,random_forest,split,0.9547198772064467,19.046800000000076
62,airfoil,random_forest,JAW,0.9547198772064467,13.028899999999993
63,airfoil,random_forest,naive,0.5825019186492709,4.96569999999997
63,airfoil,random_forest,jackknife,0.8756715272448197,10.416199999999918
63,airfoil,random_forest,jackknife+,0.8994627782041443,10.410300000000007
63,airfoil,random_forest,jackknife-mm,0.9723714504988488,14.885249999999914
63,airfoil,random_forest,CV+,0.9355333844973139,12.286875000000023
63,airfoil,random_forest,split,0.8994627782041443,12.304300000000069
63,airfoil,random_forest,JAW,0.9033000767459708,10.527400000000014
64,airfoil,random_forest,naive,0.6976208749040675,6.244099999999946
64,airfoil,random_forest,jackknife,0.9263238679969301,13.019299999999959
64,airfoil,random_forest,jackknife+,0.9462778204144282,13.160825000000003
64,airfoil,random_forest,jackknife-mm,0.9884881043745203,17.868074999999962
64,airfoil,random_forest,CV+,0.9447429009976976,13.077200000000033
64,airfoil,random_forest,split,0.8948580199539524,13.741600000000034
64,airfoil,random_forest,JAW,0.9493476592478894,13.302749999999989
65,airfoil,random_forest,naive,0.5940138142747505,5.151299999999992
65,airfoil,random_forest,jackknife,0.866462010744436,10.986649999999912
65,airfoil,random_forest,jackknife+,0.8894858019953953,11.189699999999917
65,airfoil,random_forest,jackknife-mm,0.9639293937068304,15.316799999999901
65,airfoil,random_forest,CV+,0.9224865694551037,12.592250000000007
65,airfoil,random_forest,split,0.8679969301611665,13.083699999999965
65,airfoil,random_forest,JAW,0.8894858019953953,11.278649999999928
66,airfoil,random_forest,naive,0.6454336147352264,5.2123000000000275
66,airfoil,random_forest,jackknife,0.9378357636224098,12.287900000000064
66,airfoil,random_forest,jackknife+,0.943207981580967,12.498599999999982
66,airfoil,random_forest,jackknife-mm,0.9739063699155794,16.750200000000135
66,airfoil,random_forest,CV+,0.9416730621642364,12.48135000000002
66,airfoil,random_forest,split,0.906369915579432,14.984000000000037
66,airfoil,random_forest,JAW,0.943207981580967,12.600700000000018
67,airfoil,random_forest,naive,0.5264773599386032,4.976599999999934
67,airfoil,random_forest,jackknife,0.8994627782041443,12.389199999999931
67,airfoil,random_forest,jackknife+,0.9140445126630852,12.740025000000074
67,airfoil,random_forest,jackknife-mm,0.9716039907904835,16.970899999999887
67,airfoil,random_forest,CV+,0.9163468917881811,12.857875000000021
67,airfoil,random_forest,split,0.8917881811204912,13.654299999999978
67,airfoil,random_forest,JAW,0.9178818112049117,12.82904999999991
68,airfoil,random_forest,naive,0.6085955487336915,5.224000000000046
68,airfoil,random_forest,jackknife,0.945510360706063,13.036100000000005
68,airfoil,random_forest,jackknife+,0.9424405218726016,12.862725000000012
68,airfoil,random_forest,jackknife-mm,0.9907904834996163,17.79885
68,airfoil,random_forest,CV+,0.9516500383729855,13.127700000000033
68,airfoil,random_forest,split,0.9232540291634689,15.595199999999977
68,airfoil,random_forest,JAW,0.9470452801227935,12.972449999999967
69,airfoil,random_forest,naive,0.46277820414428245,4.201900000000023
69,airfoil,random_forest,jackknife,0.9079048349961627,12.015000000000015
69,airfoil,random_forest,jackknife+,0.9224865694551037,12.137750000000025
69,airfoil,random_forest,jackknife-mm,0.9785111281657713,16.516599999999997
69,airfoil,random_forest,CV+,0.930928626247122,12.700900000000019
69,airfoil,random_forest,split,0.8940905602455871,13.239299999999957
69,airfoil,random_forest,JAW,0.9263238679969301,12.248699999999943
70,airfoil,random_forest,naive,0.5349194167306216,4.37949999999995
70,airfoil,random_forest,jackknife,0.876438986953185,11.403600000000012
70,airfoil,random_forest,jackknife+,0.9009976976208749,11.41790000000006
70,airfoil,random_forest,jackknife-mm,0.97544128933231,15.717850000000013
70,airfoil,random_forest,CV+,0.9033000767459708,11.75265000000006
70,airfoil,random_forest,split,0.9094397544128934,16.486500000000035
70,airfoil,random_forest,JAW,0.9033000767459708,11.533650000000023
71,airfoil,random_forest,naive,0.5080583269378358,4.229150000000004
71,airfoil,random_forest,jackknife,0.8710667689946278,10.432000000000016
71,airfoil,random_forest,jackknife+,0.8879508825786646,10.78670000000001
71,airfoil,random_forest,jackknife-mm,0.9639293937068304,14.790200000000013
71,airfoil,random_forest,CV+,0.9002302379125096,11.406999999999982
71,airfoil,random_forest,split,0.8403683806600154,10.666099999999972
71,airfoil,random_forest,JAW,0.8894858019953953,10.890275000000003
72,airfoil,random_forest,naive,0.5617805065234075,4.77070000000009
72,airfoil,random_forest,jackknife,0.8679969301611665,10.045199999999994
72,airfoil,random_forest,jackknife+,0.9171143514965464,10.730675000000105
72,airfoil,random_forest,jackknife-mm,0.9739063699155794,14.692049999999966
72,airfoil,random_forest,CV+,0.9263238679969301,11.203949999999963
72,airfoil,random_forest,split,0.9339984650805833,17.507000000000005
72,airfoil,random_forest,JAW,0.9194167306216423,10.820125000000019
73,airfoil,random_forest,naive,0.5694551036070606,4.726900000000057
73,airfoil,random_forest,jackknife,0.9025326170376056,12.126100000000037
73,airfoil,random_forest,jackknife+,0.9132770529547198,12.065799999999982
73,airfoil,random_forest,jackknife-mm,0.9762087490406753,16.750500000000045
73,airfoil,random_forest,CV+,0.9109746738296239,12.028149999999926
73,airfoil,random_forest,split,0.9125095932463546,13.911100000000033
73,airfoil,random_forest,JAW,0.9132770529547198,12.179825000000022
74,airfoil,random_forest,naive,0.6538756715272448,5.530600000000078
74,airfoil,random_forest,jackknife,0.9324635456638527,11.967499999999916
74,airfoil,random_forest,jackknife+,0.9416730621642364,12.04149999999997
74,airfoil,random_forest,jackknife-mm,0.9861857252494244,16.560849999999903
74,airfoil,random_forest,CV+,0.9409056024558711,12.666800000000023
74,airfoil,random_forest,split,0.8733691481197237,12.049199999999985
74,airfoil,random_forest,JAW,0.9424405218726016,12.166874999999948
75,airfoil,random_forest,naive,0.5817344589409056,5.1037000000000035
75,airfoil,random_forest,jackknife,0.9178818112049117,12.263800000000032
75,airfoil,random_forest,jackknife+,0.9232540291634689,12.292050000000003
75,airfoil,random_forest,jackknife-mm,0.9746738296239448,16.486700000000027
75,airfoil,random_forest,CV+,0.9247889485801996,12.682550000000006
75,airfoil,random_forest,split,0.8772064466615502,14.522299999999973
75,airfoil,random_forest,JAW,0.9240214888718342,12.398650000000018
76,airfoil,random_forest,naive,0.5471987720644667,5.020900000000012
76,airfoil,random_forest,jackknife,0.8603223330775134,10.795850000000087
76,airfoil,random_forest,jackknife+,0.8902532617037605,11.46735000000001
76,airfoil,random_forest,jackknife-mm,0.9723714504988488,15.280550000000076
76,airfoil,random_forest,CV+,0.9056024558710668,12.43624999999993
76,airfoil,random_forest,split,0.8687643898695319,12.331600000000009
76,airfoil,random_forest,JAW,0.8917881811204912,11.566349999999971
77,airfoil,random_forest,naive,0.555640828856485,4.680500000000023
77,airfoil,random_forest,jackknife,0.9370683039140445,12.672600000000017
77,airfoil,random_forest,jackknife+,0.9524174980813507,12.95695000000002
77,airfoil,random_forest,jackknife-mm,0.9923254029163469,17.453450000000018
77,airfoil,random_forest,CV+,0.953184957789716,13.010250000000042
77,airfoil,random_forest,split,0.9171143514965464,17.54509999999999
77,airfoil,random_forest,JAW,0.9562547966231773,13.118749999999991
78,airfoil,random_forest,naive,0.6515732924021489,5.6790999999999485
78,airfoil,random_forest,jackknife,0.9339984650805833,12.355800000000016
78,airfoil,random_forest,jackknife+,0.953184957789716,12.988950000000045
78,airfoil,random_forest,jackknife-mm,0.9877206446661551,17.51154999999997
78,airfoil,random_forest,CV+,0.9593246354566385,14.089950000000044
78,airfoil,random_forest,split,0.9646968534151957,17.740099999999984
78,airfoil,random_forest,JAW,0.9539524174980814,13.122299999999981
79,airfoil,random_forest,naive,0.49884881043745205,4.115600000000086
79,airfoil,random_forest,jackknife,0.8534151957022257,10.705250000000063
79,airfoil,random_forest,jackknife+,0.8695318495778972,11.167349999999985
79,airfoil,random_forest,jackknife-mm,0.9439754412893323,15.25315000000002
79,airfoil,random_forest,CV+,0.8795088257866462,11.900799999999975
79,airfoil,random_forest,split,0.8756715272448197,12.882699999999971
79,airfoil,random_forest,JAW,0.8718342287029931,11.235225000000057
80,airfoil,random_forest,naive,0.5372217958557176,5.068999999999988
80,airfoil,random_forest,jackknife,0.8979278587874137,12.159150000000011
80,airfoil,random_forest,jackknife+,0.906369915579432,12.353849999999966
80,airfoil,random_forest,jackknife-mm,0.967766692248657,16.554799999999986
80,airfoil,random_forest,CV+,0.9163468917881811,12.810549999999992
80,airfoil,random_forest,split,0.8587874136607828,13.549699999999916
80,airfoil,random_forest,JAW,0.9117421335379893,12.516374999999996
81,airfoil,random_forest,naive,0.5533384497313891,4.605799999999988
81,airfoil,random_forest,jackknife,0.908672294704528,11.680299999999988
81,airfoil,random_forest,jackknife+,0.9247889485801996,12.258324999999985
81,airfoil,random_forest,jackknife-mm,0.9808135072908672,16.435649999999967
81,airfoil,random_forest,CV+,0.9186492709132771,12.290799999999948
81,airfoil,random_forest,split,0.9424405218726016,14.956099999999992
81,airfoil,random_forest,JAW,0.9270913277052955,12.400499999999965
82,airfoil,random_forest,naive,0.555640828856485,5.301399999999944
82,airfoil,random_forest,jackknife,0.8718342287029931,11.644100000000066
82,airfoil,random_forest,jackknife+,0.9040675364543361,12.113124999999997
82,airfoil,random_forest,jackknife-mm,0.9823484267075978,16.47790000000002
82,airfoil,random_forest,CV+,0.9178818112049117,12.783699999999996
82,airfoil,random_forest,split,0.9002302379125096,13.192399999999935
82,airfoil,random_forest,JAW,0.9071373752877974,12.20505
83,airfoil,random_forest,naive,0.56792018419033,5.230799999999931
83,airfoil,random_forest,jackknife,0.8656945510360706,11.062999999999988
83,airfoil,random_forest,jackknife+,0.8979278587874137,11.776900000000012
83,airfoil,random_forest,jackknife-mm,0.9831158864159631,15.808150000000026
83,airfoil,random_forest,CV+,0.9278587874136608,13.081150000000008
83,airfoil,random_forest,split,0.8894858019953953,12.012699999999967
83,airfoil,random_forest,JAW,0.9025326170376056,11.907599999999974
84,airfoil,random_forest,naive,0.6239447429009977,4.851300000000009
84,airfoil,random_forest,jackknife,0.9516500383729855,12.534900000000022
84,airfoil,random_forest,jackknife+,0.9623944742900997,12.893000000000058
84,airfoil,random_forest,jackknife-mm,0.990023023791251,17.330850000000012
84,airfoil,random_forest,CV+,0.9623944742900997,13.249050000000082
84,airfoil,random_forest,split,0.9293937068303914,13.239499999999936
84,airfoil,random_forest,JAW,0.9639293937068304,13.027424999999923
85,airfoil,random_forest,naive,0.5970836531082118,5.379400000000004
85,airfoil,random_forest,jackknife,0.8994627782041443,11.673499999999933
85,airfoil,random_forest,jackknife+,0.9194167306216423,12.388449999999992
85,airfoil,random_forest,jackknife-mm,0.9769762087490407,16.23712499999995
85,airfoil,random_forest,CV+,0.9339984650805833,13.104550000000017
85,airfoil,random_forest,split,0.8818112049117421,13.78830000000002
85,airfoil,random_forest,JAW,0.9224865694551037,12.491499999999988
86,airfoil,random_forest,naive,0.5663852647735994,4.902499999999947
86,airfoil,random_forest,jackknife,0.866462010744436,10.709400000000016
86,airfoil,random_forest,jackknife+,0.898695318495779,11.513699999999972
86,airfoil,random_forest,jackknife-mm,0.9716039907904835,15.348600000000005
86,airfoil,random_forest,CV+,0.908672294704528,11.963500000000053
86,airfoil,random_forest,split,0.8587874136607828,12.609900000000039
86,airfoil,random_forest,JAW,0.9025326170376056,11.647799999999975
87,airfoil,random_forest,naive,0.5257099002302379,4.379400000000032
87,airfoil,random_forest,jackknife,0.8488104374520338,10.215300000000013
87,airfoil,random_forest,jackknife+,0.8795088257866462,10.585500000000039
87,airfoil,random_forest,jackknife-mm,0.9662317728319263,14.593400000000031
87,airfoil,random_forest,CV+,0.908672294704528,11.91655
87,airfoil,random_forest,split,0.8933231005372217,13.504400000000032
87,airfoil,random_forest,JAW,0.8825786646201075,10.702400000000011
88,airfoil,random_forest,naive,0.5794320798158097,5.245300000000043
88,airfoil,random_forest,jackknife,0.8856485034535687,11.945600000000013
88,airfoil,random_forest,jackknife+,0.9132770529547198,12.395400000000038
88,airfoil,random_forest,jackknife-mm,0.9723714504988488,16.50120000000004
88,airfoil,random_forest,CV+,0.9255564082885649,13.19939999999994
88,airfoil,random_forest,split,0.9079048349961627,14.0608
88,airfoil,random_forest,JAW,0.9155794320798158,12.531349999999918
89,airfoil,random_forest,naive,0.5878741366078281,5.158950000000061
89,airfoil,random_forest,jackknife,0.9040675364543361,11.33400000000006
89,airfoil,random_forest,jackknife+,0.9224865694551037,11.608150000000023
89,airfoil,random_forest,jackknife-mm,0.9731389102072141,15.426325000000006
89,airfoil,random_forest,CV+,0.9339984650805833,12.503074999999967
89,airfoil,random_forest,split,0.8610897927858787,12.377300000000048
89,airfoil,random_forest,JAW,0.9255564082885649,11.723525000000024
90,airfoil,random_forest,naive,0.612432847275518,5.418999999999983
90,airfoil,random_forest,jackknife,0.9370683039140445,13.201300000000003
90,airfoil,random_forest,jackknife+,0.9370683039140445,13.178299999999965
90,airfoil,random_forest,jackknife-mm,0.9846508058326938,17.581199999999995
90,airfoil,random_forest,CV+,0.9278587874136608,12.842224999999985
90,airfoil,random_forest,split,0.920951650038373,15.75150000000005
90,airfoil,random_forest,JAW,0.9401381427475057,13.306800000000024
91,airfoil,random_forest,naive,0.5978511128165771,5.101600000000019
91,airfoil,random_forest,jackknife,0.898695318495779,11.072300000000013
91,airfoil,random_forest,jackknife+,0.9263238679969301,11.465674999999976
91,airfoil,random_forest,jackknife-mm,0.9869531849577897,15.764550000000057
91,airfoil,random_forest,CV+,0.9378357636224098,12.469049999999982
91,airfoil,random_forest,split,0.9017651573292402,14.154799999999994
91,airfoil,random_forest,JAW,0.9278587874136608,11.58140000000003
92,airfoil,random_forest,naive,0.6216423637759018,5.384699999999924
92,airfoil,random_forest,jackknife,0.9286262471220261,13.199899999999957
92,airfoil,random_forest,jackknife+,0.9363008442056792,13.184100000000015
92,airfoil,random_forest,jackknife-mm,0.9884881043745203,17.851549999999946
92,airfoil,random_forest,CV+,0.9393706830391404,13.537350000000032
92,airfoil,random_forest,split,0.9071373752877974,14.045600000000036
92,airfoil,random_forest,JAW,0.9393706830391404,13.312100000000001
93,airfoil,random_forest,naive,0.6515732924021489,5.445499999999981
93,airfoil,random_forest,jackknife,0.8925556408288565,11.374950000000013
93,airfoil,random_forest,jackknife+,0.9270913277052955,11.878900000000002
93,airfoil,random_forest,jackknife-mm,0.9808135072908672,15.922049999999999
93,airfoil,random_forest,CV+,0.9355333844973139,12.423000000000002
93,airfoil,random_forest,split,0.9033000767459708,15.155999999999977
93,airfoil,random_forest,JAW,0.9301611665387567,11.996249999999975
94,airfoil,random_forest,naive,0.5594781273983116,4.47840000000005
94,airfoil,random_forest,jackknife,0.8810437452033768,10.74969999999999
94,airfoil,random_forest,jackknife+,0.9079048349961627,10.993800000000036
94,airfoil,random_forest,jackknife-mm,0.9800460475825019,15.491599999999934
94,airfoil,random_forest,CV+,0.9278587874136608,12.057850000000016
94,airfoil,random_forest,split,0.9025326170376056,12.555599999999998
94,airfoil,random_forest,JAW,0.9117421335379893,11.110450000000043
95,airfoil,random_forest,naive,0.6231772831926324,5.6603000000000065
95,airfoil,random_forest,jackknife,0.9447429009976976,12.12549999999996
95,airfoil,random_forest,jackknife+,0.9570222563315426,12.391724999999909
95,airfoil,random_forest,jackknife-mm,0.9861857252494244,17.028674999999993
95,airfoil,random_forest,CV+,0.9769762087490407,15.099999999999994
95,airfoil,random_forest,split,0.9493476592478894,16.461300000000023
95,airfoil,random_forest,JAW,0.9585571757482733,12.491900000000001
96,airfoil,random_forest,naive,0.6116653875671527,4.947500000000048
96,airfoil,random_forest,jackknife,0.9178818112049117,11.83290000000008
96,airfoil,random_forest,jackknife+,0.9416730621642364,12.119850000000042
96,airfoil,random_forest,jackknife-mm,0.9884881043745203,16.419050000000098
96,airfoil,random_forest,CV+,0.9493476592478894,12.52715000000002
96,airfoil,random_forest,split,0.9623944742900997,18.016699999999986
96,airfoil,random_forest,JAW,0.9439754412893323,12.237550000000027
97,airfoil,random_forest,naive,0.5832693783576363,5.411199999999923
97,airfoil,random_forest,jackknife,0.9201841903300076,12.87480000000005
97,airfoil,random_forest,jackknife+,0.9247889485801996,12.858149999999966
97,airfoil,random_forest,jackknife-mm,0.9846508058326938,17.09472500000001
97,airfoil,random_forest,CV+,0.9163468917881811,12.87084999999999
97,airfoil,random_forest,split,0.9194167306216423,14.752300000000076
97,airfoil,random_forest,JAW,0.9293937068303914,12.949474999999993
98,airfoil,random_forest,naive,0.5817344589409056,5.071900000000085
98,airfoil,random_forest,jackknife,0.9079048349961627,12.086700000000064
98,airfoil,random_forest,jackknife+,0.9355333844973139,12.570175000000049
98,airfoil,random_forest,jackknife-mm,0.990023023791251,16.750700000000066
98,airfoil,random_forest,CV+,0.9339984650805833,12.80057499999998
98,airfoil,random_forest,split,0.8526477359938603,12.084099999999978
98,airfoil,random_forest,JAW,0.9378357636224098,12.693249999999935
99,airfoil,random_forest,naive,0.6262471220260937,5.210400000000078
99,airfoil,random_forest,jackknife,0.9079048349961627,11.269900000000035
99,airfoil,random_forest,jackknife+,0.9286262471220261,11.790800000000033
99,airfoil,random_forest,jackknife-mm,0.9808135072908672,15.99900000000001
99,airfoil,random_forest,CV+,0.9393706830391404,12.635325000000037
99,airfoil,random_forest,split,0.9163468917881811,13.87469999999999
99,airfoil,random_forest,JAW,0.9293937068303914,11.893000000000058
100,airfoil,random_forest,naive,0.6438986953184958,4.82759999999999
100,airfoil,random_forest,jackknife,0.9439754412893323,11.933300000000003
100,airfoil,random_forest,jackknife+,0.9439754412893323,12.201850000000022
100,airfoil,random_forest,jackknife-mm,0.9815809669992326,16.760850000000048
100,airfoil,random_forest,CV+,0.9470452801227935,12.325250000000054
100,airfoil,random_forest,split,0.9247889485801996,13.868400000000037
100,airfoil,random_forest,JAW,0.9447429009976976,12.30089999999997
101,airfoil,random_forest,naive,0.5732924021488872,4.976099999999917
101,airfoil,random_forest,jackknife,0.8779739063699156,11.42489999999998
101,airfoil,random_forest,jackknife+,0.9071373752877974,11.780125000000027
101,airfoil,random_forest,jackknife-mm,0.97544128933231,15.927099999999982
101,airfoil,random_forest,CV+,0.88871834228703,10.83507499999999
101,airfoil,random_forest,split,0.9163468917881811,16.37500000000003
101,airfoil,random_forest,JAW,0.9079048349961627,11.915500000000009
102,airfoil,random_forest,naive,0.5533384497313891,4.386800000000051
102,airfoil,random_forest,jackknife,0.8933231005372217,10.137699999999995
102,airfoil,random_forest,jackknife+,0.9217191097467383,10.662675000000036
102,airfoil,random_forest,jackknife-mm,0.9785111281657713,15.027799999999957
102,airfoil,random_forest,CV+,0.9524174980813507,13.132049999999964
102,airfoil,random_forest,split,0.8925556408288565,13.388950000000023
102,airfoil,random_forest,JAW,0.9224865694551037,10.781800000000075
103,airfoil,random_forest,naive,0.545663852647736,4.9126000000000545
103,airfoil,random_forest,jackknife,0.8672294704528012,11.17059999999995
103,airfoil,random_forest,jackknife+,0.8833461243284727,11.542175
103,airfoil,random_forest,jackknife-mm,0.967766692248657,15.59404999999991
103,airfoil,random_forest,CV+,0.88871834228703,11.894075000000043
103,airfoil,random_forest,split,0.9186492709132771,17.13460000000009
103,airfoil,random_forest,JAW,0.8848810437452034,11.630399999999952
104,airfoil,random_forest,naive,0.6132003069838834,5.374299999999977
104,airfoil,random_forest,jackknife,0.9409056024558711,12.321600000000046
104,airfoil,random_forest,jackknife+,0.9570222563315426,12.576649999999987
104,airfoil,random_forest,jackknife-mm,0.9915579432079816,17.05577500000001
104,airfoil,random_forest,CV+,0.9416730621642364,11.977550000000065
104,airfoil,random_forest,split,0.8833461243284727,11.924099999999953
104,airfoil,random_forest,JAW,0.9585571757482733,12.696149999999975
105,airfoil,random_forest,naive,0.5878741366078281,5.065700000000078
105,airfoil,random_forest,jackknife,0.8534151957022257,10.1755
105,airfoil,random_forest,jackknife+,0.8795088257866462,10.764124999999922
105,airfoil,random_forest,jackknife-mm,0.9547198772064467,14.482299999999995
105,airfoil,random_forest,CV+,0.8994627782041443,11.695300000000046
105,airfoil,random_forest,split,0.841903300076746,11.135699999999929
105,airfoil,random_forest,JAW,0.8848810437452034,10.86557499999995
106,airfoil,random_forest,naive,0.5441289332310054,4.735599999999977
106,airfoil,random_forest,jackknife,0.9316960859554874,12.80839999999992
106,airfoil,random_forest,jackknife+,0.9332310053722179,12.441049999999976
106,airfoil,random_forest,jackknife-mm,0.9823484267075978,17.251099999999894
106,airfoil,random_forest,CV+,0.9424405218726016,12.987199999999987
106,airfoil,random_forest,split,0.908672294704528,14.191900000000032
106,airfoil,random_forest,JAW,0.9339984650805833,12.602399999999975
107,airfoil,random_forest,naive,0.5387567152724482,4.542299999999955
107,airfoil,random_forest,jackknife,0.8388334612432847,9.47939999999997
107,airfoil,random_forest,jackknife+,0.8580199539524175,9.902450000000002
107,airfoil,random_forest,jackknife-mm,0.9378357636224098,13.714600000000033
107,airfoil,random_forest,CV+,0.866462010744436,10.283500000000018
107,airfoil,random_forest,split,0.920951650038373,14.46690000000001
107,airfoil,random_forest,JAW,0.8595548733691482,9.984900000000039
108,airfoil,random_forest,naive,0.47966231772831924,4.202899999999943
108,airfoil,random_forest,jackknife,0.8357636224098235,10.409999999999997
108,airfoil,random_forest,jackknife+,0.8702993092862624,10.688050000000047
108,airfoil,random_forest,jackknife-mm,0.955487336914812,14.713399999999965
108,airfoil,random_forest,CV+,0.8940905602455871,11.324350000000024
108,airfoil,random_forest,split,0.8557175748273216,11.77019999999996
108,airfoil,random_forest,JAW,0.8718342287029931,10.790050000000008
109,airfoil,random_forest,naive,0.602455871066769,5.148049999999927
109,airfoil,random_forest,jackknife,0.8925556408288565,11.359900000000067
109,airfoil,random_forest,jackknife+,0.9324635456638527,12.048249999999982
109,airfoil,random_forest,jackknife-mm,0.9838833461243285,16.035450000000083
109,airfoil,random_forest,CV+,0.9339984650805833,12.447900000000018
109,airfoil,random_forest,split,0.9148119723714505,15.249000000000052
109,airfoil,random_forest,JAW,0.9363008442056792,12.191099999999977
110,airfoil,random_forest,naive,0.5963161933998465,4.690500000000043
110,airfoil,random_forest,jackknife,0.9401381427475057,12.578400000000016
110,airfoil,random_forest,jackknife+,0.9608595548733692,12.77834999999996
110,airfoil,random_forest,jackknife-mm,0.985418265541059,17.40715000000003
110,airfoil,random_forest,CV+,0.9478127398311589,11.923100000000005
110,airfoil,random_forest,split,0.9040675364543361,14.974599999999981
110,airfoil,random_forest,JAW,0.9623944742900997,12.87659999999994
111,airfoil,random_forest,naive,0.5579432079815809,4.489700000000056
111,airfoil,random_forest,jackknife,0.9117421335379893,11.901399999999995
111,airfoil,random_forest,jackknife+,0.9194167306216423,12.081775000000022
111,airfoil,random_forest,jackknife-mm,0.9861857252494244,16.514899999999983
111,airfoil,random_forest,CV+,0.9232540291634689,12.86882499999993
111,airfoil,random_forest,split,0.9363008442056792,14.784200000000027
111,airfoil,random_forest,JAW,0.9217191097467383,12.189799999999977
112,airfoil,random_forest,naive,0.5633154259401382,4.392699999999991
112,airfoil,random_forest,jackknife,0.9324635456638527,12.324599999999975
112,airfoil,random_forest,jackknife+,0.9401381427475057,12.653399999999976
112,airfoil,random_forest,jackknife-mm,0.9877206446661551,16.79744999999997
112,airfoil,random_forest,CV+,0.9516500383729855,13.769049999999993
112,airfoil,random_forest,split,0.8756715272448197,11.573699999999974
112,airfoil,random_forest,JAW,0.9401381427475057,12.754300000000057
113,airfoil,random_forest,naive,0.5379892555640828,4.571299999999951
113,airfoil,random_forest,jackknife,0.8948580199539524,11.685599999999994
113,airfoil,random_forest,jackknife+,0.9009976976208749,11.788800000000066
113,airfoil,random_forest,jackknife-mm,0.9746738296239448,16.005099999999942
113,airfoil,random_forest,CV+,0.9048349961627015,11.539849999999944
113,airfoil,random_forest,split,0.9339984650805833,15.895500000000027
113,airfoil,random_forest,JAW,0.9048349961627015,11.879499999999993
114,airfoil,random_forest,naive,0.6515732924021489,5.480999999999938
114,airfoil,random_forest,jackknife,0.9071373752877974,12.28290000000004
114,airfoil,random_forest,jackknife+,0.9324635456638527,12.358850000000047
114,airfoil,random_forest,jackknife-mm,0.9915579432079816,16.767150000000044
114,airfoil,random_forest,CV+,0.9424405218726016,12.734050000000025
114,airfoil,random_forest,split,0.9224865694551037,15.299299999999988
114,airfoil,random_forest,JAW,0.9378357636224098,12.472374999999914
115,airfoil,random_forest,naive,0.5425940138142747,5.026099999999957
115,airfoil,random_forest,jackknife,0.9263238679969301,12.8356
115,airfoil,random_forest,jackknife+,0.9409056024558711,12.943525000000022
115,airfoil,random_forest,jackknife-mm,0.9907904834996163,17.24987499999999
115,airfoil,random_forest,CV+,0.9363008442056792,12.593449999999976
115,airfoil,random_forest,split,0.876438986953185,12.342000000000041
115,airfoil,random_forest,JAW,0.9424405218726016,13.025450000000077
116,airfoil,random_forest,naive,0.5886415963161934,4.720900000000057
116,airfoil,random_forest,jackknife,0.8902532617037605,11.255999999999943
116,airfoil,random_forest,jackknife+,0.9148119723714505,11.59980000000003
116,airfoil,random_forest,jackknife-mm,0.9815809669992326,16.094749999999976
116,airfoil,random_forest,CV+,0.9278587874136608,12.698649999999986
116,airfoil,random_forest,split,0.8749040675364543,13.26679999999996
116,airfoil,random_forest,JAW,0.9178818112049117,11.72784999999999
117,airfoil,random_forest,naive,0.5594781273983116,4.718299999999999
117,airfoil,random_forest,jackknife,0.9393706830391404,12.305399999999963
117,airfoil,random_forest,jackknife+,0.9347659247889486,12.386100000000042
117,airfoil,random_forest,jackknife-mm,0.9892555640828856,16.966424999999987
117,airfoil,random_forest,CV+,0.9370683039140445,12.424699999999916
117,airfoil,random_forest,split,0.9339984650805833,15.654199999999918
117,airfoil,random_forest,JAW,0.9378357636224098,12.504100000000008
118,airfoil,random_forest,naive,0.6262471220260937,5.9780000000000655
118,airfoil,random_forest,jackknife,0.955487336914812,13.788699999999977
118,airfoil,random_forest,jackknife+,0.9669992325402916,14.009999999999991
118,airfoil,random_forest,jackknife-mm,0.9915579432079816,18.59012499999993
118,airfoil,random_forest,CV+,0.9470452801227935,12.900200000000012
118,airfoil,random_forest,split,0.9508825786646201,17.884999999999962
118,airfoil,random_forest,JAW,0.9693016116653875,14.137925000000038
119,airfoil,random_forest,naive,0.5287797390636991,4.669300000000021
119,airfoil,random_forest,jackknife,0.9370683039140445,12.549700000000087
119,airfoil,random_forest,jackknife+,0.9439754412893323,12.557449999999989
119,airfoil,random_forest,jackknife-mm,0.9930928626247122,17.223750000000095
119,airfoil,random_forest,CV+,0.9409056024558711,12.403449999999992
119,airfoil,random_forest,split,0.9339984650805833,16.443700000000007
119,airfoil,random_forest,JAW,0.9485801995395242,12.695174999999963
120,airfoil,random_forest,naive,0.6308518802762855,5.305900000000065
120,airfoil,random_forest,jackknife,0.908672294704528,11.54030000000003
120,airfoil,random_forest,jackknife+,0.9232540291634689,12.153350000000017
120,airfoil,random_forest,jackknife-mm,0.9716039907904835,16.279300000000063
120,airfoil,random_forest,CV+,0.9263238679969301,12.852850000000032
120,airfoil,random_forest,split,0.9401381427475057,15.668600000000026
120,airfoil,random_forest,JAW,0.9247889485801996,12.286050000000046
121,airfoil,random_forest,naive,0.5763622409823485,5.192100000000011
121,airfoil,random_forest,jackknife,0.9178818112049117,12.162499999999937
121,airfoil,random_forest,jackknife+,0.9324635456638527,12.665199999999984
121,airfoil,random_forest,jackknife-mm,0.985418265541059,16.892449999999954
121,airfoil,random_forest,CV+,0.9608595548733692,13.651849999999982
121,airfoil,random_forest,split,0.9401381427475057,16.808900000000023
121,airfoil,random_forest,JAW,0.9370683039140445,12.765000000000057
122,airfoil,random_forest,naive,0.6047582501918649,4.949700000000064
122,airfoil,random_forest,jackknife,0.9370683039140445,12.444900000000018
122,airfoil,random_forest,jackknife+,0.9363008442056792,12.477824999999925
122,airfoil,random_forest,jackknife-mm,0.990023023791251,17.191850000000017
122,airfoil,random_forest,CV+,0.9409056024558711,12.806000000000026
122,airfoil,random_forest,split,0.920951650038373,14.703800000000058
122,airfoil,random_forest,JAW,0.9378357636224098,12.594975000000034
123,airfoil,random_forest,naive,0.5648503453568687,5.048699999999997
123,airfoil,random_forest,jackknife,0.9079048349961627,12.538999999999987
123,airfoil,random_forest,jackknife+,0.930928626247122,12.781349999999989
123,airfoil,random_forest,jackknife-mm,0.9838833461243285,17.204174999999992
123,airfoil,random_forest,CV+,0.9332310053722179,12.680000000000007
123,airfoil,random_forest,split,0.9240214888718342,15.88900000000001
123,airfoil,random_forest,JAW,0.9355333844973139,12.931650000000005
124,airfoil,random_forest,naive,0.5341519570222564,4.692099999999954
124,airfoil,random_forest,jackknife,0.9201841903300076,12.552599999999956
124,airfoil,random_forest,jackknife+,0.9263238679969301,12.386925000000005
124,airfoil,random_forest,jackknife-mm,0.990023023791251,17.276774999999972
124,airfoil,random_forest,CV+,0.9278587874136608,12.788050000000098
124,airfoil,random_forest,split,0.9194167306216423,14.950400000000002
124,airfoil,random_forest,JAW,0.9270913277052955,12.554175000000043
125,airfoil,random_forest,naive,0.5686876438986953,4.749300000000062
125,airfoil,random_forest,jackknife,0.8871834228702993,11.04949999999991
125,airfoil,random_forest,jackknife+,0.9117421335379893,11.547699999999978
125,airfoil,random_forest,jackknife-mm,0.9746738296239448,15.406299999999874
125,airfoil,random_forest,CV+,0.9240214888718342,12.775049999999965
125,airfoil,random_forest,split,0.8503453568687643,12.07929999999999
125,airfoil,random_forest,JAW,0.9148119723714505,11.65317499999992
126,airfoil,random_forest,naive,0.5318495778971604,4.530700000000024
126,airfoil,random_forest,jackknife,0.9148119723714505,12.515899999999988
126,airfoil,random_forest,jackknife+,0.9240214888718342,12.54037500000004
126,airfoil,random_forest,jackknife-mm,0.9831158864159631,17.35809999999995
126,airfoil,random_forest,CV+,0.9194167306216423,12.463499999999968
126,airfoil,random_forest,split,0.9025326170376056,15.226200000000006
126,airfoil,random_forest,JAW,0.9270913277052955,12.680499999999967
127,airfoil,random_forest,naive,0.5118956254796623,4.140600000000063
127,airfoil,random_forest,jackknife,0.9002302379125096,11.84069999999997
127,airfoil,random_forest,jackknife+,0.9102072141212586,12.063500000000047
127,airfoil,random_forest,jackknife-mm,0.9739063699155794,16.25582499999993
127,airfoil,random_forest,CV+,0.9240214888718342,12.983300000000042
127,airfoil,random_forest,split,0.8910207214121258,14.539400000000029
127,airfoil,random_forest,JAW,0.9132770529547198,12.197949999999977
128,airfoil,random_forest,naive,0.5686876438986953,4.793600000000026
128,airfoil,random_forest,jackknife,0.9186492709132771,12.04774999999998
128,airfoil,random_forest,jackknife+,0.9240214888718342,11.918849999999964
128,airfoil,random_forest,jackknife-mm,0.9838833461243285,16.488999999999976
128,airfoil,random_forest,CV+,0.9079048349961627,11.68600000000005
128,airfoil,random_forest,split,0.8894858019953953,14.047599999999989
128,airfoil,random_forest,JAW,0.9263238679969301,12.009649999999993
129,airfoil,random_forest,naive,0.5625479662317728,4.665200000000027
129,airfoil,random_forest,jackknife,0.9102072141212586,11.54019999999997
129,airfoil,random_forest,jackknife+,0.9117421335379893,11.519175000000018
129,airfoil,random_forest,jackknife-mm,0.9785111281657713,16.08475
129,airfoil,random_forest,CV+,0.9224865694551037,11.855049999999991
129,airfoil,random_forest,split,0.8472755180353031,11.42779999999999
129,airfoil,random_forest,JAW,0.9148119723714505,11.619750000000039
130,airfoil,random_forest,naive,0.6515732924021489,5.319400000000002
130,airfoil,random_forest,jackknife,0.9247889485801996,12.197299999999927
130,airfoil,random_forest,jackknife+,0.9386032233307752,12.26270000000001
130,airfoil,random_forest,jackknife-mm,0.9823484267075978,16.811999999999898
130,airfoil,random_forest,CV+,0.9516500383729855,13.328350000000029
130,airfoil,random_forest,split,0.9094397544128934,13.033649999999994
130,airfoil,random_forest,JAW,0.9401381427475057,12.361099999999993
131,airfoil,random_forest,naive,0.614735226400614,5.501799999999946
131,airfoil,random_forest,jackknife,0.9301611665387567,12.908199999999937
131,airfoil,random_forest,jackknife+,0.9516500383729855,12.971650000000025
131,airfoil,random_forest,jackknife-mm,0.9846508058326938,17.479549999999875
131,airfoil,random_forest,CV+,0.9470452801227935,12.957599999999957
131,airfoil,random_forest,split,0.9125095932463546,13.334199999999953
131,airfoil,random_forest,JAW,0.9524174980813507,13.06980000000003
132,airfoil,random_forest,naive,0.49424405218726014,4.303849999999954
132,airfoil,random_forest,jackknife,0.9217191097467383,11.891400000000004
132,airfoil,random_forest,jackknife+,0.9332310053722179,12.284150000000011
132,airfoil,random_forest,jackknife-mm,0.9915579432079816,16.81124999999996
132,airfoil,random_forest,CV+,0.9140445126630852,11.539199999999951
132,airfoil,random_forest,split,0.9040675364543361,14.507349999999974
132,airfoil,random_forest,JAW,0.9363008442056792,12.423575000000014
133,airfoil,random_forest,naive,0.5141980046047583,4.503700000000094
133,airfoil,random_forest,jackknife,0.819646968534152,10.130799999999994
133,airfoil,random_forest,jackknife+,0.8626247122026094,10.578000000000017
133,airfoil,random_forest,jackknife-mm,0.9493476592478894,14.512699999999981
133,airfoil,random_forest,CV+,0.8848810437452034,11.664500000000004
133,airfoil,random_forest,split,0.8357636224098235,12.806299999999993
133,airfoil,random_forest,JAW,0.86415963161934,10.658700000000024
134,airfoil,random_forest,naive,0.5694551036070606,4.72950000000003
134,airfoil,random_forest,jackknife,0.9017651573292402,10.692699999999974
134,airfoil,random_forest,jackknife+,0.9324635456638527,11.184925000000035
134,airfoil,random_forest,jackknife-mm,0.9792785878741366,15.11209999999997
134,airfoil,random_forest,CV+,0.9600920951650038,12.796750000000017
134,airfoil,random_forest,split,0.898695318495779,14.220999999999947
134,airfoil,random_forest,JAW,0.9363008442056792,11.310074999999927
135,airfoil,random_forest,naive,0.4980813507290867,3.960099999999983
135,airfoil,random_forest,jackknife,0.8411358403683806,9.847900000000038
135,airfoil,random_forest,jackknife+,0.8511128165771297,10.31049999999999
135,airfoil,random_forest,jackknife-mm,0.9424405218726016,14.158350000000041
135,airfoil,random_forest,CV+,0.886415963161934,11.877024999999975
135,airfoil,random_forest,split,0.8933231005372217,13.483249999999998
135,airfoil,random_forest,JAW,0.8526477359938603,10.397450000000006
136,airfoil,random_forest,naive,0.5755947812739831,4.872299999999967
136,airfoil,random_forest,jackknife,0.908672294704528,12.344900000000024
136,airfoil,random_forest,jackknife+,0.9117421335379893,12.32315000000007
136,airfoil,random_forest,jackknife-mm,0.9646968534151957,17.08500000000005
136,airfoil,random_forest,CV+,0.9125095932463546,12.918225000000007
136,airfoil,random_forest,split,0.9270913277052955,17.11059999999992
136,airfoil,random_forest,JAW,0.9148119723714505,12.428699999999992
137,airfoil,random_forest,naive,0.6155026861089793,5.161400000000015
137,airfoil,random_forest,jackknife,0.9148119723714505,11.650100000000009
137,airfoil,random_forest,jackknife+,0.9247889485801996,11.678899999999956
137,airfoil,random_forest,jackknife-mm,0.9792785878741366,16.137299999999954
137,airfoil,random_forest,CV+,0.9416730621642364,12.732850000000028
137,airfoil,random_forest,split,0.9577897160399079,20.485100000000017
137,airfoil,random_forest,JAW,0.9278587874136608,11.775050000000022
138,airfoil,random_forest,naive,0.5049884881043745,4.124800000000022
138,airfoil,random_forest,jackknife,0.8779739063699156,11.61360000000002
138,airfoil,random_forest,jackknife+,0.8871834228702993,11.564600000000027
138,airfoil,random_forest,jackknife-mm,0.965464313123561,16.017100000000028
138,airfoil,random_forest,CV+,0.8772064466615502,11.13345000000001
138,airfoil,random_forest,split,0.8380660015349194,10.751100000000008
138,airfoil,random_forest,JAW,0.8902532617037605,11.663599999999974
139,airfoil,random_forest,naive,0.5241749808135073,4.440099999999973
139,airfoil,random_forest,jackknife,0.9056024558710668,11.659199999999998
139,airfoil,random_forest,jackknife+,0.9339984650805833,12.004750000000001
139,airfoil,random_forest,jackknife-mm,0.990023023791251,16.293099999999995
139,airfoil,random_forest,CV+,0.9255564082885649,11.80014999999996
139,airfoil,random_forest,split,0.8971603990790483,12.61820000000003
139,airfoil,random_forest,JAW,0.9355333844973139,12.118649999999988
140,airfoil,random_forest,naive,0.5410590943975442,4.607399999999956
140,airfoil,random_forest,jackknife,0.9056024558710668,12.008099999999985
140,airfoil,random_forest,jackknife+,0.9178818112049117,12.34140000000005
140,airfoil,random_forest,jackknife-mm,0.97544128933231,16.693249999999992
140,airfoil,random_forest,CV+,0.9148119723714505,12.229349999999968
140,airfoil,random_forest,split,0.8672294704528012,12.389699999999976
140,airfoil,random_forest,JAW,0.9201841903300076,12.484524999999962
141,airfoil,random_forest,naive,0.5249424405218726,4.390400000000028
141,airfoil,random_forest,jackknife,0.874136607828089,10.978500000000054
141,airfoil,random_forest,jackknife+,0.8917881811204912,11.13509999999998
141,airfoil,random_forest,jackknife-mm,0.9731389102072141,15.542100000000062
141,airfoil,random_forest,CV+,0.9071373752877974,12.119400000000027
141,airfoil,random_forest,split,0.8672294704528012,13.725250000000017
141,airfoil,random_forest,JAW,0.8940905602455871,11.248200000000026
142,airfoil,random_forest,naive,0.5809669992325402,4.821799999999996
142,airfoil,random_forest,jackknife,0.8595548733691482,10.078800000000001
142,airfoil,random_forest,jackknife+,0.886415963161934,10.677499999999966
142,airfoil,random_forest,jackknife-mm,0.9608595548733692,14.569150000000008
142,airfoil,random_forest,CV+,0.9009976976208749,11.240199999999959
142,airfoil,random_forest,split,0.8940905602455871,14.368800000000022
142,airfoil,random_forest,JAW,0.8902532617037605,10.773650000000004
143,airfoil,random_forest,naive,0.6415963161933999,5.931699999999978
143,airfoil,random_forest,jackknife,0.908672294704528,12.09529999999998
143,airfoil,random_forest,jackknife+,0.9401381427475057,12.383149999999958
143,airfoil,random_forest,jackknife-mm,0.9861857252494244,16.64729999999996
143,airfoil,random_forest,CV+,0.9501151189562548,13.04119999999999
143,airfoil,random_forest,split,0.9255564082885649,15.398399999999953
143,airfoil,random_forest,JAW,0.943207981580967,12.525349999999989
144,airfoil,random_forest,naive,0.5471987720644667,4.741800000000012
144,airfoil,random_forest,jackknife,0.9025326170376056,11.738700000000023
144,airfoil,random_forest,jackknife+,0.9201841903300076,12.041149999999973
144,airfoil,random_forest,jackknife-mm,0.9838833461243285,16.392700000000033
144,airfoil,random_forest,CV+,0.9217191097467383,12.091349999999977
144,airfoil,random_forest,split,0.9524174980813507,19.772400000000033
144,airfoil,random_forest,JAW,0.9240214888718342,12.164649999999966
145,airfoil,random_forest,naive,0.5441289332310054,4.539999999999992
145,airfoil,random_forest,jackknife,0.9516500383729855,13.487900000000025
145,airfoil,random_forest,jackknife+,0.9539524174980814,13.46577499999998
145,airfoil,random_forest,jackknife-mm,0.9938603223330775,18.064450000000008
145,airfoil,random_forest,CV+,0.9662317728319263,14.083850000000083
145,airfoil,random_forest,split,0.8710667689946278,11.805500000000023
145,airfoil,random_forest,JAW,0.9570222563315426,13.55895000000001
146,airfoil,random_forest,naive,0.5978511128165771,5.116900000000044
146,airfoil,random_forest,jackknife,0.88871834228703,11.15330000000003
146,airfoil,random_forest,jackknife+,0.9224865694551037,11.56725000000003
146,airfoil,random_forest,jackknife-mm,0.977743668457406,15.791175000000067
146,airfoil,random_forest,CV+,0.9316960859554874,11.823300000000046
146,airfoil,random_forest,split,0.9240214888718342,17.9581
146,airfoil,random_forest,JAW,0.9240214888718342,11.665350000000018
147,airfoil,random_forest,naive,0.5894090560245587,5.089649999999978
147,airfoil,random_forest,jackknife,0.9040675364543361,11.584799999999973
147,airfoil,random_forest,jackknife+,0.9186492709132771,12.118900000000053
147,airfoil,random_forest,jackknife-mm,0.9869531849577897,16.10944999999998
147,airfoil,random_forest,CV+,0.9125095932463546,11.748474999999928
147,airfoil,random_forest,split,0.9186492709132771,16.185899999999947
147,airfoil,random_forest,JAW,0.9201841903300076,12.224899999999892
148,airfoil,random_forest,naive,0.5479662317728319,4.507099999999923
148,airfoil,random_forest,jackknife,0.8902532617037605,11.389800000000008
148,airfoil,random_forest,jackknife+,0.9009976976208749,11.750699999999995
148,airfoil,random_forest,jackknife-mm,0.9716039907904835,16.16165000000001
148,airfoil,random_forest,CV+,0.9171143514965464,12.705374999999975
148,airfoil,random_forest,split,0.8894858019953953,12.965300000000013
148,airfoil,random_forest,JAW,0.9079048349961627,11.864500000000021
149,airfoil,random_forest,naive,0.5763622409823485,5.101099999999974
149,airfoil,random_forest,jackknife,0.9117421335379893,11.806000000000068
149,airfoil,random_forest,jackknife+,0.9339984650805833,11.976699999999994
149,airfoil,random_forest,jackknife-mm,0.985418265541059,16.358400000000017
149,airfoil,random_forest,CV+,0.9562547966231773,13.365700000000018
149,airfoil,random_forest,split,0.9324635456638527,15.285099999999971
149,airfoil,random_forest,JAW,0.9347659247889486,12.086349999999968
150,airfoil,random_forest,naive,0.6016884113584037,5.139899999999983
150,airfoil,random_forest,jackknife,0.9217191097467383,12.487300000000005
150,airfoil,random_forest,jackknife+,0.9286262471220261,12.459199999999981
150,airfoil,random_forest,jackknife-mm,0.990023023791251,17.084249999999997
150,airfoil,random_forest,CV+,0.9401381427475057,13.185174999999987
150,airfoil,random_forest,split,0.9178818112049117,14.484099999999984
150,airfoil,random_forest,JAW,0.9324635456638527,12.610349999999983
151,airfoil,random_forest,naive,0.49731389102072143,4.160300000000063
151,airfoil,random_forest,jackknife,0.9201841903300076,12.117400000000089
151,airfoil,random_forest,jackknife+,0.945510360706063,12.18079999999999
151,airfoil,random_forest,jackknife-mm,0.9869531849577897,16.84625000000004
151,airfoil,random_forest,CV+,0.9608595548733692,13.308025000000072
151,airfoil,random_forest,split,0.8856485034535687,12.201300000000003
151,airfoil,random_forest,JAW,0.9478127398311589,12.289225000000016
152,airfoil,random_forest,naive,0.5970836531082118,5.171899999999994
152,airfoil,random_forest,jackknife,0.9094397544128934,11.501500000000021
152,airfoil,random_forest,jackknife+,0.930928626247122,11.498350000000073
152,airfoil,random_forest,jackknife-mm,0.9831158864159631,16.381650000000022
152,airfoil,random_forest,CV+,0.9493476592478894,12.87119999999996
152,airfoil,random_forest,split,0.8894858019953953,13.73490000000001
152,airfoil,random_forest,JAW,0.9324635456638527,11.593500000000034
153,airfoil,random_forest,naive,0.5541059094397545,4.754400000000004
153,airfoil,random_forest,jackknife,0.8925556408288565,10.853600000000057
153,airfoil,random_forest,jackknife+,0.9224865694551037,11.578050000000061
153,airfoil,random_forest,jackknife-mm,0.9716039907904835,15.182100000000048
153,airfoil,random_forest,CV+,0.898695318495779,11.00795000000005
153,airfoil,random_forest,split,0.898695318495779,14.25019999999995
153,airfoil,random_forest,JAW,0.9263238679969301,11.709325000000021
154,airfoil,random_forest,naive,0.5871066768994628,4.71459999999999
154,airfoil,random_forest,jackknife,0.9316960859554874,12.674800000000033
154,airfoil,random_forest,jackknife+,0.930928626247122,12.47610000000003
154,airfoil,random_forest,jackknife-mm,0.9923254029163469,17.401074999999977
154,airfoil,random_forest,CV+,0.9393706830391404,12.750950000000032
154,airfoil,random_forest,split,0.9102072141212586,13.461099999999988
154,airfoil,random_forest,JAW,0.9339984650805833,12.61990000000003
155,airfoil,random_forest,naive,0.4980813507290867,4.262599999999992
155,airfoil,random_forest,jackknife,0.8810437452033768,11.08159999999998
155,airfoil,random_forest,jackknife+,0.9025326170376056,11.438300000000012
155,airfoil,random_forest,jackknife-mm,0.97544128933231,15.66519999999997
155,airfoil,random_forest,CV+,0.9293937068303914,12.707450000000037
155,airfoil,random_forest,split,0.8749040675364543,13.091499999999968
155,airfoil,random_forest,JAW,0.9071373752877974,11.538650000000004
156,airfoil,random_forest,naive,0.5732924021488872,4.651900000000069
156,airfoil,random_forest,jackknife,0.9301611665387567,11.810300000000012
156,airfoil,random_forest,jackknife+,0.9370683039140445,11.942549999999969
156,airfoil,random_forest,jackknife-mm,0.985418265541059,16.334000000000017
156,airfoil,random_forest,CV+,0.9409056024558711,12.122450000000015
156,airfoil,random_forest,split,0.9247889485801996,15.270700000000033
156,airfoil,random_forest,JAW,0.9416730621642364,12.060649999999995
157,airfoil,random_forest,naive,0.533384497313891,4.526099999999985
157,airfoil,random_forest,jackknife,0.8894858019953953,10.79989999999998
157,airfoil,random_forest,jackknife+,0.9155794320798158,11.367025000000012
157,airfoil,random_forest,jackknife-mm,0.9808135072908672,15.444549999999964
157,airfoil,random_forest,CV+,0.9224865694551037,11.351200000000077
157,airfoil,random_forest,split,0.930928626247122,14.125
157,airfoil,random_forest,JAW,0.9194167306216423,11.456700000000012
158,airfoil,random_forest,naive,0.5832693783576363,4.950950000000034
158,airfoil,random_forest,jackknife,0.8702993092862624,11.25569999999999
158,airfoil,random_forest,jackknife+,0.8971603990790483,11.704999999999927
158,airfoil,random_forest,jackknife-mm,0.9631619339984651,15.56689999999999
158,airfoil,random_forest,CV+,0.908672294704528,12.25894999999997
158,airfoil,random_forest,split,0.8940905602455871,13.687000000000069
158,airfoil,random_forest,JAW,0.9009976976208749,11.838399999999993
159,airfoil,random_forest,naive,0.5947812739831159,4.724899999999934
159,airfoil,random_forest,jackknife,0.8587874136607828,10.06620000000001
159,airfoil,random_forest,jackknife+,0.8971603990790483,10.953199999999967
159,airfoil,random_forest,jackknife-mm,0.9693016116653875,14.60775000000001
159,airfoil,random_forest,CV+,0.9048349961627015,11.281649999999985
159,airfoil,random_forest,split,0.8772064466615502,11.969400000000064
159,airfoil,random_forest,JAW,0.9009976976208749,11.05234999999999
160,airfoil,random_forest,naive,0.5809669992325402,5.203499999999934
160,airfoil,random_forest,jackknife,0.920951650038373,11.738299999999953
160,airfoil,random_forest,jackknife+,0.9278587874136608,12.176400000000015
160,airfoil,random_forest,jackknife-mm,0.9693016116653875,16.190499999999943
160,airfoil,random_forest,CV+,0.9224865694551037,11.893149999999991
160,airfoil,random_forest,split,0.8979278587874137,13.924900000000036
160,airfoil,random_forest,JAW,0.9301611665387567,12.26927499999995
161,airfoil,random_forest,naive,0.5287797390636991,4.0989999999999895
161,airfoil,random_forest,jackknife,0.9109746738296239,11.826799999999935
161,airfoil,random_forest,jackknife+,0.9186492709132771,12.389474999999962
161,airfoil,random_forest,jackknife-mm,0.9792785878741366,16.466999999999985
161,airfoil,random_forest,CV+,0.920951650038373,12.338074999999947
161,airfoil,random_forest,split,0.9071373752877974,14.862549999999942
161,airfoil,random_forest,JAW,0.920951650038373,12.51084999999999
162,airfoil,random_forest,naive,0.5395241749808135,4.884400000000056
162,airfoil,random_forest,jackknife,0.8695318495778972,11.671500000000066
162,airfoil,random_forest,jackknife+,0.8894858019953953,11.664000000000001
162,airfoil,random_forest,jackknife-mm,0.9708365310821182,16.22177500000012
162,airfoil,random_forest,CV+,0.896392939370683,11.838450000000066
162,airfoil,random_forest,split,0.827321565617805,11.295800000000071
162,airfoil,random_forest,JAW,0.8910207214121258,11.755849999999995
163,airfoil,random_forest,naive,0.5587106676899463,4.839500000000044
163,airfoil,random_forest,jackknife,0.8925556408288565,10.894000000000034
163,airfoil,random_forest,jackknife+,0.906369915579432,11.3168
163,airfoil,random_forest,jackknife-mm,0.9808135072908672,15.738199999999992
163,airfoil,random_forest,CV+,0.920951650038373,12.200424999999981
163,airfoil,random_forest,split,0.9424405218726016,16.813899999999933
163,airfoil,random_forest,JAW,0.9079048349961627,11.403825000000012
164,airfoil,random_forest,naive,0.5364543361473523,4.612199999999945
164,airfoil,random_forest,jackknife,0.8856485034535687,11.259200000000078
164,airfoil,random_forest,jackknife+,0.898695318495779,11.78290000000004
164,airfoil,random_forest,jackknife-mm,0.9716039907904835,15.867650000000125
164,airfoil,random_forest,CV+,0.9056024558710668,11.899200000000064
164,airfoil,random_forest,split,0.9132770529547198,15.109899999999982
164,airfoil,random_forest,JAW,0.9009976976208749,11.912199999999999
165,airfoil,random_forest,naive,0.6316193399846508,4.897100000000023
165,airfoil,random_forest,jackknife,0.9301611665387567,12.053100000000029
165,airfoil,random_forest,jackknife+,0.9370683039140445,12.077500000000015
165,airfoil,random_forest,jackknife-mm,0.9946277820414429,16.87565000000002
165,airfoil,random_forest,CV+,0.9386032233307752,12.243499999999926
165,airfoil,random_forest,split,0.8426707597851113,10.350900000000024
165,airfoil,random_forest,JAW,0.9401381427475057,12.24750000000003
166,airfoil,random_forest,naive,0.5080583269378358,4.445500000000038
166,airfoil,random_forest,jackknife,0.8787413660782809,10.662500000000023
166,airfoil,random_forest,jackknife+,0.9148119723714505,11.449049999999971
166,airfoil,random_forest,jackknife-mm,0.9646968534151957,14.970350000000053
166,airfoil,random_forest,CV+,0.9186492709132771,11.715199999999982
166,airfoil,random_forest,split,0.8672294704528012,12.440499999999986
166,airfoil,random_forest,JAW,0.9178818112049117,11.564150000000026
167,airfoil,random_forest,naive,0.5986185725249424,4.682099999999991
167,airfoil,random_forest,jackknife,0.9171143514965464,11.293299999999988
167,airfoil,random_forest,jackknife+,0.9378357636224098,11.79684999999995
167,airfoil,random_forest,jackknife-mm,0.9823484267075978,16.098224999999985
167,airfoil,random_forest,CV+,0.9493476592478894,12.581699999999998
167,airfoil,random_forest,split,0.9094397544128934,14.081199999999995
167,airfoil,random_forest,JAW,0.9386032233307752,11.87637500000001
168,airfoil,random_forest,naive,0.5502686108979279,4.512500000000074
168,airfoil,random_forest,jackknife,0.9178818112049117,12.074100000000016
168,airfoil,random_forest,jackknife+,0.9178818112049117,12.097600000000014
168,airfoil,random_forest,jackknife-mm,0.985418265541059,16.60079999999998
168,airfoil,random_forest,CV+,0.9485801995395242,13.720849999999956
168,airfoil,random_forest,split,0.9102072141212586,14.55435
168,airfoil,random_forest,JAW,0.9217191097467383,12.202375000000032
169,airfoil,random_forest,naive,0.580199539524175,5.008600000000001
169,airfoil,random_forest,jackknife,0.9339984650805833,12.868399999999951
169,airfoil,random_forest,jackknife+,0.943207981580967,12.876300000000029
169,airfoil,random_forest,jackknife-mm,0.9861857252494244,17.614149999999967
169,airfoil,random_forest,CV+,0.9493476592478894,13.315399999999983
169,airfoil,random_forest,split,0.930928626247122,13.73679999999996
169,airfoil,random_forest,JAW,0.9470452801227935,13.01309999999998
170,airfoil,random_forest,naive,0.555640828856485,5.052699999999959
170,airfoil,random_forest,jackknife,0.8956254796623178,12.097699999999918
170,airfoil,random_forest,jackknife+,0.9247889485801996,12.876199999999926
170,airfoil,random_forest,jackknife-mm,0.9808135072908672,16.684499999999915
170,airfoil,random_forest,CV+,0.9247889485801996,13.493950000000012
170,airfoil,random_forest,split,0.8994627782041443,15.427299999999917
170,airfoil,random_forest,JAW,0.9270913277052955,12.99815000000001
171,airfoil,random_forest,naive,0.5894090560245587,5.360299999999995
171,airfoil,random_forest,jackknife,0.9094397544128934,12.004099999999937
171,airfoil,random_forest,jackknife+,0.9301611665387567,12.577399999999983
171,airfoil,random_forest,jackknife-mm,0.9823484267075978,16.99814999999994
171,airfoil,random_forest,CV+,0.9401381427475057,13.171974999999975
171,airfoil,random_forest,split,0.9056024558710668,14.951499999999982
171,airfoil,random_forest,JAW,0.930928626247122,12.696199999999976
172,airfoil,random_forest,naive,0.5932463545663853,4.944199999999938
172,airfoil,random_forest,jackknife,0.9378357636224098,12.20959999999991
172,airfoil,random_forest,jackknife+,0.9347659247889486,12.083199999999948
172,airfoil,random_forest,jackknife-mm,0.9861857252494244,16.718299999999942
172,airfoil,random_forest,CV+,0.9363008442056792,12.247449999999958
172,airfoil,random_forest,split,0.9462778204144282,16.41039999999998
172,airfoil,random_forest,JAW,0.9363008442056792,12.175849999999969
173,airfoil,random_forest,naive,0.5471987720644667,4.926100000000076
173,airfoil,random_forest,jackknife,0.9232540291634689,12.32419999999999
173,airfoil,random_forest,jackknife+,0.9232540291634689,12.548374999999965
173,airfoil,random_forest,jackknife-mm,0.9693016116653875,16.634950000000032
173,airfoil,random_forest,CV+,0.9148119723714505,11.94805000000001
173,airfoil,random_forest,split,0.8917881811204912,13.500999999999976
173,airfoil,random_forest,JAW,0.9247889485801996,12.658425000000022
174,airfoil,random_forest,naive,0.5019186492709132,4.250500000000017
174,airfoil,random_forest,jackknife,0.8211818879508825,9.611850000000004
174,airfoil,random_forest,jackknife+,0.861857252494244,10.004949999999894
174,airfoil,random_forest,jackknife-mm,0.9393706830391404,14.008349999999993
174,airfoil,random_forest,CV+,0.8695318495778972,10.626274999999993
174,airfoil,random_forest,split,0.9178818112049117,15.691500000000076
174,airfoil,random_forest,JAW,0.861857252494244,10.072299999999956
175,airfoil,random_forest,naive,0.5510360706062931,4.435400000000072
175,airfoil,random_forest,jackknife,0.9056024558710668,11.58639999999997
175,airfoil,random_forest,jackknife+,0.9171143514965464,11.972800000000007
175,airfoil,random_forest,jackknife-mm,0.9669992325402916,15.845300000000009
175,airfoil,random_forest,CV+,0.9079048349961627,11.744699999999952
175,airfoil,random_forest,split,0.9048349961627015,13.121400000000023
175,airfoil,random_forest,JAW,0.9178818112049117,12.103424999999945
176,airfoil,random_forest,naive,0.5732924021488872,5.008999999999958
176,airfoil,random_forest,jackknife,0.9155794320798158,11.771399999999943
176,airfoil,random_forest,jackknife+,0.930928626247122,11.889175000000066
176,airfoil,random_forest,jackknife-mm,0.9838833461243285,16.64972499999996
176,airfoil,random_forest,CV+,0.9255564082885649,11.80159999999995
176,airfoil,random_forest,split,0.9339984650805833,14.897700000000043
176,airfoil,random_forest,JAW,0.9339984650805833,11.974624999999932
177,airfoil,random_forest,naive,0.523407521105142,4.5516000000000645
177,airfoil,random_forest,jackknife,0.8979278587874137,12.72320000000002
177,airfoil,random_forest,jackknife+,0.9132770529547198,12.762325000000061
177,airfoil,random_forest,jackknife-mm,0.990023023791251,17.056250000000034
177,airfoil,random_forest,CV+,0.9194167306216423,12.865000000000023
177,airfoil,random_forest,split,0.896392939370683,13.034100000000052
177,airfoil,random_forest,JAW,0.9140445126630852,12.898450000000025
178,airfoil,random_forest,naive,0.6055257099002302,5.216699999999918
178,airfoil,random_forest,jackknife,0.9178818112049117,12.179100000000034
178,airfoil,random_forest,jackknife+,0.9378357636224098,12.421799999999948
178,airfoil,random_forest,jackknife-mm,0.9915579432079816,16.807650000000024
178,airfoil,random_forest,CV+,0.9393706830391404,12.873125000000016
178,airfoil,random_forest,split,0.9386032233307752,14.832099999999969
178,airfoil,random_forest,JAW,0.9401381427475057,12.54659999999997
179,airfoil,random_forest,naive,0.6001534919416731,5.105599999999868
179,airfoil,random_forest,jackknife,0.8825786646201075,10.377299999999991
179,airfoil,random_forest,jackknife+,0.9155794320798158,11.232750000000038
179,airfoil,random_forest,jackknife-mm,0.9800460475825019,15.265299999999996
179,airfoil,random_forest,CV+,0.9332310053722179,12.407499999999914
179,airfoil,random_forest,split,0.930928626247122,16.718899999999906
179,airfoil,random_forest,JAW,0.9201841903300076,11.375449999999987
180,airfoil,random_forest,naive,0.5878741366078281,4.816699999999969
180,airfoil,random_forest,jackknife,0.8726016884113584,10.115599999999972
180,airfoil,random_forest,jackknife+,0.8833461243284727,10.699000000000012
180,airfoil,random_forest,jackknife-mm,0.9646968534151957,14.563700000000011
180,airfoil,random_forest,CV+,0.9102072141212586,11.778725000000009
180,airfoil,random_forest,split,0.8979278587874137,14.87009999999998
180,airfoil,random_forest,JAW,0.8871834228702993,10.822799999999916
181,airfoil,random_forest,naive,0.5686876438986953,4.9354000000000156
181,airfoil,random_forest,jackknife,0.8925556408288565,11.214299999999952
181,airfoil,random_forest,jackknife+,0.9040675364543361,11.273800000000023
181,airfoil,random_forest,jackknife-mm,0.97544128933231,15.644949999999923
181,airfoil,random_forest,CV+,0.9117421335379893,11.86875000000002
181,airfoil,random_forest,split,0.9056024558710668,15.538099999999986
181,airfoil,random_forest,JAW,0.9079048349961627,11.357500000000002
182,airfoil,random_forest,naive,0.5241749808135073,4.272199999999998
182,airfoil,random_forest,jackknife,0.8994627782041443,11.199599999999919
182,airfoil,random_forest,jackknife+,0.9117421335379893,11.278400000000019
182,airfoil,random_forest,jackknife-mm,0.9700690713737529,15.59394999999995
182,airfoil,random_forest,CV+,0.920951650038373,11.888774999999953
182,airfoil,random_forest,split,0.9393706830391404,17.816100000000006
182,airfoil,random_forest,JAW,0.9140445126630852,11.354649999999978
183,airfoil,random_forest,naive,0.5379892555640828,4.498899999999935
183,airfoil,random_forest,jackknife,0.8879508825786646,10.555750000000046
183,airfoil,random_forest,jackknife+,0.9025326170376056,10.994275000000016
183,airfoil,random_forest,jackknife-mm,0.9731389102072141,15.199700000000064
183,airfoil,random_forest,CV+,0.9293937068303914,11.977699999999956
183,airfoil,random_forest,split,0.9132770529547198,14.756200000000007
183,airfoil,random_forest,JAW,0.906369915579432,11.07832500000005
184,airfoil,random_forest,naive,0.6231772831926324,5.236099999999965
184,airfoil,random_forest,jackknife,0.9140445126630852,11.860100000000017
184,airfoil,random_forest,jackknife+,0.9301611665387567,11.858850000000047
184,airfoil,random_forest,jackknife-mm,0.9785111281657713,16.429550000000006
184,airfoil,random_forest,CV+,0.9447429009976976,12.823649999999986
184,airfoil,random_forest,split,0.9270913277052955,14.542999999999893
184,airfoil,random_forest,JAW,0.9339984650805833,11.974850000000004
185,airfoil,random_forest,naive,0.513430544896393,4.108099999999979
185,airfoil,random_forest,jackknife,0.8465080583269379,9.601099999999974
185,airfoil,random_forest,jackknife+,0.866462010744436,10.132450000000006
185,airfoil,random_forest,jackknife-mm,0.9539524174980814,14.012999999999948
185,airfoil,random_forest,CV+,0.8848810437452034,10.937974999999938
185,airfoil,random_forest,split,0.8733691481197237,12.008499999999998
185,airfoil,random_forest,JAW,0.8718342287029931,10.228349999999978
186,airfoil,random_forest,naive,0.5878741366078281,5.3332000000000335
186,airfoil,random_forest,jackknife,0.9025326170376056,12.672799999999967
186,airfoil,random_forest,jackknife+,0.9324635456638527,13.37824999999998
186,airfoil,random_forest,jackknife-mm,0.9838833461243285,17.536949999999976
186,airfoil,random_forest,CV+,0.9316960859554874,13.219549999999984
186,airfoil,random_forest,split,0.898695318495779,14.742099999999965
186,airfoil,random_forest,JAW,0.9378357636224098,13.537949999999967
187,airfoil,random_forest,naive,0.56792018419033,5.038949999999971
187,airfoil,random_forest,jackknife,0.9194167306216423,13.733000000000033
187,airfoil,random_forest,jackknife+,0.9263238679969301,13.9388
187,airfoil,random_forest,jackknife-mm,0.9746738296239448,18.52895000000008
187,airfoil,random_forest,CV+,0.9332310053722179,13.672000000000025
187,airfoil,random_forest,split,0.9593246354566385,19.954650000000015
187,airfoil,random_forest,JAW,0.9278587874136608,14.064824999999985
188,airfoil,random_forest,naive,0.6116653875671527,5.2189500000000635
188,airfoil,random_forest,jackknife,0.9163468917881811,12.468500000000006
188,airfoil,random_forest,jackknife+,0.9140445126630852,12.276549999999943
188,airfoil,random_forest,jackknife-mm,0.9846508058326938,16.879250000000027
188,airfoil,random_forest,CV+,0.9117421335379893,12.143000000000029
188,airfoil,random_forest,split,0.8710667689946278,12.860600000000005
188,airfoil,random_forest,JAW,0.9163468917881811,12.43675000000006
189,airfoil,random_forest,naive,0.5410590943975442,5.033600000000007
189,airfoil,random_forest,jackknife,0.886415963161934,12.031900000000007
189,airfoil,random_forest,jackknife+,0.9040675364543361,12.106700000000032
189,airfoil,random_forest,jackknife-mm,0.9746738296239448,16.346025000000026
189,airfoil,random_forest,CV+,0.9140445126630852,12.739949999999965
189,airfoil,random_forest,split,0.8802762854950115,13.223000000000013
189,airfoil,random_forest,JAW,0.906369915579432,12.275150000000039
190,airfoil,random_forest,naive,0.545663852647736,4.661600000000078
190,airfoil,random_forest,jackknife,0.8818112049117421,11.81060000000005
190,airfoil,random_forest,jackknife+,0.8933231005372217,11.550700000000049
190,airfoil,random_forest,jackknife-mm,0.9808135072908672,16.449900000000028
190,airfoil,random_forest,CV+,0.9033000767459708,11.819450000000018
190,airfoil,random_forest,split,0.86415963161934,11.761599999999959
190,airfoil,random_forest,JAW,0.8994627782041443,11.664300000000026
191,airfoil,random_forest,naive,0.5226400613967767,4.671499999999952
191,airfoil,random_forest,jackknife,0.9056024558710668,11.488399999999956
191,airfoil,random_forest,jackknife+,0.9301611665387567,11.633324999999942
191,airfoil,random_forest,jackknife-mm,0.985418265541059,16.28604999999999
191,airfoil,random_forest,CV+,0.9363008442056792,12.066050000000033
191,airfoil,random_forest,split,0.9386032233307752,15.971400000000017
191,airfoil,random_forest,JAW,0.9339984650805833,11.719750000000104
192,airfoil,random_forest,naive,0.501151189562548,4.192500000000052
192,airfoil,random_forest,jackknife,0.8810437452033768,11.558099999999996
192,airfoil,random_forest,jackknife+,0.9025326170376056,11.659200000000027
192,airfoil,random_forest,jackknife-mm,0.9669992325402916,16.08304999999997
192,airfoil,random_forest,CV+,0.9056024558710668,11.901275000000012
192,airfoil,random_forest,split,0.9025326170376056,15.520699999999977
192,airfoil,random_forest,JAW,0.9079048349961627,11.73860000000002
193,airfoil,random_forest,naive,0.5825019186492709,4.581399999999974
193,airfoil,random_forest,jackknife,0.9033000767459708,10.784000000000049
193,airfoil,random_forest,jackknife+,0.9232540291634689,11.57309999999994
193,airfoil,random_forest,jackknife-mm,0.9769762087490407,15.395475000000019
193,airfoil,random_forest,CV+,0.9393706830391404,12.478425000000058
193,airfoil,random_forest,split,0.9316960859554874,14.796050000000037
193,airfoil,random_forest,JAW,0.9278587874136608,11.65259999999995
194,airfoil,random_forest,naive,0.5126630851880276,4.57589999999999
194,airfoil,random_forest,jackknife,0.8564850345356869,10.429400000000015
194,airfoil,random_forest,jackknife+,0.8795088257866462,10.990125000000035
194,airfoil,random_forest,jackknife-mm,0.9478127398311589,14.68074999999996
194,airfoil,random_forest,CV+,0.8818112049117421,11.02667500000004
194,airfoil,random_forest,split,0.8365310821181888,11.833500000000072
194,airfoil,random_forest,JAW,0.8848810437452034,11.079300000000046
195,airfoil,random_forest,naive,0.555640828856485,4.8648000000000025
195,airfoil,random_forest,jackknife,0.9409056024558711,12.445799999999963
195,airfoil,random_forest,jackknife+,0.9386032233307752,12.373049999999964
195,airfoil,random_forest,jackknife-mm,0.9907904834996163,17.322149999999965
195,airfoil,random_forest,CV+,0.9608595548733692,13.508325
195,airfoil,random_forest,split,0.9378357636224098,16.77090000000004
195,airfoil,random_forest,JAW,0.9409056024558711,12.476750000000038
196,airfoil,random_forest,naive,0.6531082118188795,5.606800000000021
196,airfoil,random_forest,jackknife,0.9255564082885649,12.044000000000011
196,airfoil,random_forest,jackknife+,0.943207981580967,12.522849999999963
196,airfoil,random_forest,jackknife-mm,0.9884881043745203,16.705900000000014
196,airfoil,random_forest,CV+,0.9600920951650038,13.574849999999998
196,airfoil,random_forest,split,0.8772064466615502,11.059799999999967
196,airfoil,random_forest,JAW,0.9508825786646201,12.652250000000024
197,airfoil,random_forest,naive,0.5617805065234075,4.771799999999956
197,airfoil,random_forest,jackknife,0.884113584036838,10.641200000000026
197,airfoil,random_forest,jackknife+,0.9033000767459708,11.01655000000001
197,airfoil,random_forest,jackknife-mm,0.9785111281657713,15.475300000000033
197,airfoil,random_forest,CV+,0.9286262471220261,12.56330000000004
197,airfoil,random_forest,split,0.8411358403683806,11.552599999999984
197,airfoil,random_forest,JAW,0.9048349961627015,11.112899999999996
198,airfoil,random_forest,naive,0.5264773599386032,4.458699999999965
198,airfoil,random_forest,jackknife,0.8603223330775134,10.326899999999938
198,airfoil,random_forest,jackknife+,0.8687643898695319,10.590799999999987
198,airfoil,random_forest,jackknife-mm,0.9623944742900997,14.527899999999917
198,airfoil,random_forest,CV+,0.8795088257866462,10.94789999999999
198,airfoil,random_forest,split,0.8940905602455871,14.0839
198,airfoil,random_forest,JAW,0.8718342287029931,10.665299999999903
199,airfoil,random_forest,naive,0.533384497313891,4.379099999999994
199,airfoil,random_forest,jackknife,0.9102072141212586,12.267850000000095
199,airfoil,random_forest,jackknife+,0.9232540291634689,12.565399999999968
199,airfoil,random_forest,jackknife-mm,0.9769762087490407,16.75540000000005
199,airfoil,random_forest,CV+,0.9178818112049117,12.686425000000014
199,airfoil,random_forest,split,0.8726016884113584,13.73490000000001
199,airfoil,random_forest,JAW,0.9240214888718342,12.651925000000048


==> figures/airfoil_RF_0.5Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.4700460829493088,4.621399999999966
0,airfoil,random_forest,jackknife,0.8556067588325653,11.753299999999996
0,airfoil,random_forest,jackknife+,0.880184331797235,12.024875000000009
0,airfoil,random_forest,jackknife-mm,0.956989247311828,17.440650000000005
0,airfoil,random_forest,CV+,0.8678955453149002,12.444624999999974
0,airfoil,random_forest,split,0.8417818740399385,14.034299999999973
0,airfoil,random_forest,JAW,0.9216589861751152,14.075200000000024
1,airfoil,random_forest,naive,0.42242703533026116,4.515949999999975
1,airfoil,random_forest,jackknife,0.8356374807987711,11.793599999999941
1,airfoil,random_forest,jackknife+,0.8678955453149002,12.48282500000002
1,airfoil,random_forest,jackknife-mm,0.9723502304147466,17.18702499999992
1,airfoil,random_forest,CV+,0.8986175115207373,13.398299999999978
1,airfoil,random_forest,split,0.804915514592934,13.37455
1,airfoil,random_forest,JAW,0.9646697388632872,16.600799999999936
2,airfoil,random_forest,naive,0.5622119815668203,4.717299999999909
2,airfoil,random_forest,jackknife,0.9001536098310292,11.29140000000001
2,airfoil,random_forest,jackknife+,0.9155145929339478,11.747000000000014
2,airfoil,random_forest,jackknife-mm,0.978494623655914,16.777575
2,airfoil,random_forest,CV+,0.9185867895545314,12.529024999999976
2,airfoil,random_forest,split,0.901689708141321,13.794100000000071
2,airfoil,random_forest,JAW,0.956989247311828,13.856674999999996
3,airfoil,random_forest,naive,0.5299539170506913,4.805500000000023
3,airfoil,random_forest,jackknife,0.9139784946236559,11.680599999999913
3,airfoil,random_forest,jackknife+,0.9139784946236559,11.889550000000057
3,airfoil,random_forest,jackknife-mm,0.978494623655914,16.866049999999902
3,airfoil,random_forest,CV+,0.9231950844854071,12.41685000000001
3,airfoil,random_forest,split,0.8341013824884793,12.34609999999995
3,airfoil,random_forest,JAW,0.946236559139785,13.334375000000037
4,airfoil,random_forest,naive,0.4823348694316436,4.762050000000045
4,airfoil,random_forest,jackknife,0.8110599078341014,10.432500000000005
4,airfoil,random_forest,jackknife+,0.8279569892473119,10.39872499999997
4,airfoil,random_forest,jackknife-mm,0.9539170506912442,15.58880000000002
4,airfoil,random_forest,CV+,0.8448540706605223,11.324575000000067
4,airfoil,random_forest,split,0.8556067588325653,15.92500000000004
4,airfoil,random_forest,JAW,0.8986175115207373,12.342374999999976
5,airfoil,random_forest,naive,0.5253456221198156,5.068700000000007
5,airfoil,random_forest,jackknife,0.9262672811059908,12.625199999999978
5,airfoil,random_forest,jackknife+,0.9354838709677419,12.714625000000055
5,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.96414999999996
5,airfoil,random_forest,CV+,0.9231950844854071,12.290549999999996
5,airfoil,random_forest,split,0.837173579109063,11.632000000000062
5,airfoil,random_forest,JAW,0.9692780337941628,14.935299999999955
6,airfoil,random_forest,naive,0.44393241167434716,4.344099999999969
6,airfoil,random_forest,jackknife,0.7680491551459293,10.569700000000012
6,airfoil,random_forest,jackknife+,0.8325652841781874,11.269150000000039
6,airfoil,random_forest,jackknife-mm,0.9600614439324117,15.670800000000042
6,airfoil,random_forest,CV+,0.8663594470046083,11.828599999999966
6,airfoil,random_forest,split,0.8218125960061444,12.965700000000027
6,airfoil,random_forest,JAW,0.9493087557603687,16.01452500000002
7,airfoil,random_forest,naive,0.49615975422427033,5.180899999999951
7,airfoil,random_forest,jackknife,0.8387096774193549,11.64835000000005
7,airfoil,random_forest,jackknife+,0.8863287250384024,12.052349999999933
7,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.465350000000072
7,airfoil,random_forest,CV+,0.8786482334869432,12.89205000000004
7,airfoil,random_forest,split,0.8771121351766513,13.872299999999996
7,airfoil,random_forest,JAW,0.9631336405529954,15.753749999999997
8,airfoil,random_forest,naive,0.4485407066052227,4.403900000000078
8,airfoil,random_forest,jackknife,0.858678955453149,11.34970000000007
8,airfoil,random_forest,jackknife+,0.8863287250384024,12.114249999999913
8,airfoil,random_forest,jackknife-mm,0.9646697388632872,16.9397000000001
8,airfoil,random_forest,CV+,0.9001536098310292,12.892725000000013
8,airfoil,random_forest,split,0.8617511520737328,14.96410000000003
8,airfoil,random_forest,JAW,0.9139784946236559,14.137399999999943
9,airfoil,random_forest,naive,0.5376344086021505,4.908500000000032
9,airfoil,random_forest,jackknife,0.8847926267281107,11.275849999999963
9,airfoil,random_forest,jackknife+,0.9109062980030722,11.469100000000068
9,airfoil,random_forest,jackknife-mm,0.9861751152073732,16.765749999999954
9,airfoil,random_forest,CV+,0.9201228878648233,12.516700000000029
9,airfoil,random_forest,split,0.8863287250384024,13.333200000000033
9,airfoil,random_forest,JAW,0.9646697388632872,14.394725000000022
10,airfoil,random_forest,naive,0.522273425499232,4.925299999999908
10,airfoil,random_forest,jackknife,0.8709677419354839,11.508449999999982
10,airfoil,random_forest,jackknife+,0.901689708141321,12.104300000000023
10,airfoil,random_forest,jackknife-mm,0.9708141321044547,17.247399999999985
10,airfoil,random_forest,CV+,0.9139784946236559,13.097750000000033
10,airfoil,random_forest,split,0.8817204301075269,14.30350000000007
10,airfoil,random_forest,JAW,0.9708141321044547,16.87270000000001
11,airfoil,random_forest,naive,0.4823348694316436,4.649400000000014
11,airfoil,random_forest,jackknife,0.8602150537634409,11.522999999999968
11,airfoil,random_forest,jackknife+,0.8955453149001537,12.133325000000013
11,airfoil,random_forest,jackknife-mm,0.967741935483871,16.64024999999998
11,airfoil,random_forest,CV+,0.8863287250384024,12.160950000000014
11,airfoil,random_forest,split,0.8540706605222734,13.472200000000015
11,airfoil,random_forest,JAW,0.9400921658986175,14.572524999999999
12,airfoil,random_forest,naive,0.5284178187403994,5.420400000000029
12,airfoil,random_forest,jackknife,0.8202764976958525,11.07529999999997
12,airfoil,random_forest,jackknife+,0.8571428571428571,11.854149999999962
12,airfoil,random_forest,jackknife-mm,0.9523809523809523,16.59432499999997
12,airfoil,random_forest,CV+,0.8233486943164362,11.408299999999983
12,airfoil,random_forest,split,0.7972350230414746,12.00279999999998
12,airfoil,random_forest,JAW,0.9385560675883257,16.298299999999983
13,airfoil,random_forest,naive,0.5038402457757296,4.593899999999962
13,airfoil,random_forest,jackknife,0.8709677419354839,12.053599999999989
13,airfoil,random_forest,jackknife+,0.869431643625192,11.976199999999977
13,airfoil,random_forest,jackknife-mm,0.978494623655914,17.653299999999973
13,airfoil,random_forest,CV+,0.8771121351766513,12.065949999999972
13,airfoil,random_forest,split,0.8571428571428571,12.725299999999947
13,airfoil,random_forest,JAW,0.9385560675883257,15.131999999999977
14,airfoil,random_forest,naive,0.4946236559139785,4.539899999999989
14,airfoil,random_forest,jackknife,0.8740399385560675,11.28000000000003
14,airfoil,random_forest,jackknife+,0.9170506912442397,11.889049999999997
14,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.048399999999987
14,airfoil,random_forest,CV+,0.9047619047619048,12.437150000000031
14,airfoil,random_forest,split,0.8740399385560675,12.258600000000058
14,airfoil,random_forest,JAW,0.9754224270353302,17.54059999999994
15,airfoil,random_forest,naive,0.6098310291858678,5.657400000000024
15,airfoil,random_forest,jackknife,0.8556067588325653,11.616150000000061
15,airfoil,random_forest,jackknife+,0.9308755760368663,12.726299999999895
15,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.781175000000047
15,airfoil,random_forest,CV+,0.9354838709677419,13.350400000000008
15,airfoil,random_forest,split,0.9155145929339478,16.191199999999924
15,airfoil,random_forest,JAW,0.9631336405529954,16.376874999999956
16,airfoil,random_forest,naive,0.4946236559139785,4.447999999999979
16,airfoil,random_forest,jackknife,0.8125960061443932,10.614299999999986
16,airfoil,random_forest,jackknife+,0.8571428571428571,11.180099999999968
16,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.231999999999957
16,airfoil,random_forest,CV+,0.9062980030721967,12.661399999999944
16,airfoil,random_forest,split,0.9093701996927803,14.891200000000055
16,airfoil,random_forest,JAW,0.9231950844854071,14.141299999999973
17,airfoil,random_forest,naive,0.5576036866359447,5.151400000000024
17,airfoil,random_forest,jackknife,0.8402457757296466,11.320299999999975
17,airfoil,random_forest,jackknife+,0.880184331797235,12.087150000000037
17,airfoil,random_forest,jackknife-mm,0.9662058371735791,16.89524999999996
17,airfoil,random_forest,CV+,0.8955453149001537,13.081249999999983
17,airfoil,random_forest,split,0.8571428571428571,12.956600000000009
17,airfoil,random_forest,JAW,0.9554531490015361,15.921800000000005
18,airfoil,random_forest,naive,0.5345622119815668,5.136900000000054
18,airfoil,random_forest,jackknife,0.869431643625192,12.470700000000079
18,airfoil,random_forest,jackknife+,0.8725038402457758,12.319599999999951
18,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.50135000000006
18,airfoil,random_forest,CV+,0.8924731182795699,12.969949999999969
18,airfoil,random_forest,split,0.8540706605222734,14.383900000000068
18,airfoil,random_forest,JAW,0.9201228878648233,14.064000000000036
19,airfoil,random_forest,naive,0.49615975422427033,4.659300000000002
19,airfoil,random_forest,jackknife,0.8556067588325653,11.566299999999984
19,airfoil,random_forest,jackknife+,0.9047619047619048,11.973600000000005
19,airfoil,random_forest,jackknife-mm,0.989247311827957,17.336399999999983
19,airfoil,random_forest,CV+,0.9062980030721967,12.115649999999974
19,airfoil,random_forest,split,0.8986175115207373,14.798350000000028
19,airfoil,random_forest,JAW,0.9615975422427036,15.393624999999986
20,airfoil,random_forest,naive,0.47619047619047616,5.024550000000005
20,airfoil,random_forest,jackknife,0.7711213517665131,11.459599999999995
20,airfoil,random_forest,jackknife+,0.8003072196620584,11.602549999999994
20,airfoil,random_forest,jackknife-mm,0.9293394777265745,15.95695000000002
20,airfoil,random_forest,CV+,0.8218125960061444,11.964749999999995
20,airfoil,random_forest,split,0.8218125960061444,14.353800000000035
20,airfoil,random_forest,JAW,0.901689708141321,15.312849999999969
21,airfoil,random_forest,naive,0.4700460829493088,4.986799999999988
21,airfoil,random_forest,jackknife,0.7695852534562212,10.571700000000021
21,airfoil,random_forest,jackknife+,0.8018433179723502,11.241474999999951
21,airfoil,random_forest,jackknife-mm,0.9185867895545314,15.380750000000035
21,airfoil,random_forest,CV+,0.8202764976958525,12.338550000000083
21,airfoil,random_forest,split,0.8248847926267281,14.409700000000043
21,airfoil,random_forest,JAW,0.8648233486943164,12.471800000000044
22,airfoil,random_forest,naive,0.4608294930875576,4.963300000000004
22,airfoil,random_forest,jackknife,0.8110599078341014,11.16900000000004
22,airfoil,random_forest,jackknife+,0.8402457757296466,11.82032500000004
22,airfoil,random_forest,jackknife-mm,0.9554531490015361,16.339550000000003
22,airfoil,random_forest,CV+,0.8556067588325653,12.594400000000007
22,airfoil,random_forest,split,0.8525345622119815,14.477099999999979
22,airfoil,random_forest,JAW,0.8924731182795699,13.55285000000002
23,airfoil,random_forest,naive,0.49923195084485406,4.73010000000005
23,airfoil,random_forest,jackknife,0.8325652841781874,11.133699999999976
23,airfoil,random_forest,jackknife+,0.869431643625192,11.393599999999964
23,airfoil,random_forest,jackknife-mm,0.9723502304147466,16.181450000000012
23,airfoil,random_forest,CV+,0.8725038402457758,11.867550000000023
23,airfoil,random_forest,split,0.7880184331797235,12.822250000000025
23,airfoil,random_forest,JAW,0.9109062980030722,13.060150000000036
24,airfoil,random_forest,naive,0.6006144393241167,5.613900000000086
24,airfoil,random_forest,jackknife,0.9078341013824884,12.795600000000121
24,airfoil,random_forest,jackknife+,0.9231950844854071,12.853575000000035
24,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.41900000000011
24,airfoil,random_forest,CV+,0.9416282642089093,13.880925000000062
24,airfoil,random_forest,split,0.9247311827956989,13.616299999999967
24,airfoil,random_forest,JAW,0.9508448540706606,14.801800000000057
25,airfoil,random_forest,naive,0.511520737327189,4.855299999999943
25,airfoil,random_forest,jackknife,0.8233486943164362,10.547300000000035
25,airfoil,random_forest,jackknife+,0.8878648233486943,11.394150000000081
25,airfoil,random_forest,jackknife-mm,0.9646697388632872,16.160075000000006
25,airfoil,random_forest,CV+,0.8894009216589862,11.827800000000053
25,airfoil,random_forest,split,0.9047619047619048,13.627299999999934
25,airfoil,random_forest,JAW,0.9600614439324117,16.23900000000009
26,airfoil,random_forest,naive,0.4976958525345622,4.755499999999984
26,airfoil,random_forest,jackknife,0.7926267281105991,10.59239999999997
26,airfoil,random_forest,jackknife+,0.8079877112135176,10.918374999999969
26,airfoil,random_forest,jackknife-mm,0.9093701996927803,15.16324999999999
26,airfoil,random_forest,CV+,0.8448540706605223,11.918749999999974
26,airfoil,random_forest,split,0.8540706605222734,15.567099999999925
26,airfoil,random_forest,JAW,0.858678955453149,12.88027499999994
27,airfoil,random_forest,naive,0.511520737327189,5.205250000000092
27,airfoil,random_forest,jackknife,0.8648233486943164,11.301299999999912
27,airfoil,random_forest,jackknife+,0.8847926267281107,11.569600000000037
27,airfoil,random_forest,jackknife-mm,0.9754224270353302,16.590899999999905
27,airfoil,random_forest,CV+,0.8755760368663594,11.206349999999986
27,airfoil,random_forest,split,0.7649769585253456,10.445999999999941
27,airfoil,random_forest,JAW,0.9185867895545314,12.879799999999932
28,airfoil,random_forest,naive,0.5099846390168971,4.9638999999999385
28,airfoil,random_forest,jackknife,0.9032258064516129,11.854700000000093
28,airfoil,random_forest,jackknife+,0.9139784946236559,11.758499999999998
28,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.119900000000115
28,airfoil,random_forest,CV+,0.9247311827956989,12.17019999999998
28,airfoil,random_forest,split,0.804915514592934,11.867800000000102
28,airfoil,random_forest,JAW,0.9447004608294931,13.376199999999997
29,airfoil,random_forest,naive,0.4930875576036866,4.6515999999999735
29,airfoil,random_forest,jackknife,0.847926267281106,12.427099999999939
29,airfoil,random_forest,jackknife+,0.8755760368663594,12.889300000000105
29,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.38704999999996
29,airfoil,random_forest,CV+,0.8878648233486943,14.045574999999985
29,airfoil,random_forest,split,0.8248847926267281,14.776300000000049
29,airfoil,random_forest,JAW,0.9692780337941628,20.704024999999973
30,airfoil,random_forest,naive,0.5053763440860215,5.049200000000042
30,airfoil,random_forest,jackknife,0.8095238095238095,11.191249999999911
30,airfoil,random_forest,jackknife+,0.8325652841781874,11.701375000000013
30,airfoil,random_forest,jackknife-mm,0.956989247311828,16.447099999999892
30,airfoil,random_forest,CV+,0.8463901689708141,12.47965000000005
30,airfoil,random_forest,split,0.794162826420891,13.156700000000058
30,airfoil,random_forest,JAW,0.9216589861751152,15.27922499999994
31,airfoil,random_forest,naive,0.543778801843318,5.239099999999922
31,airfoil,random_forest,jackknife,0.8817204301075269,11.729399999999941
31,airfoil,random_forest,jackknife+,0.8940092165898618,12.241599999999991
31,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.050399999999925
31,airfoil,random_forest,CV+,0.9124423963133641,12.74365000000006
31,airfoil,random_forest,split,0.8786482334869432,14.254999999999995
31,airfoil,random_forest,JAW,0.9216589861751152,13.946200000000005
32,airfoil,random_forest,naive,0.4592933947772657,4.41700000000003
32,airfoil,random_forest,jackknife,0.869431643625192,12.032800000000066
32,airfoil,random_forest,jackknife+,0.8755760368663594,12.449650000000005
32,airfoil,random_forest,jackknife-mm,0.967741935483871,16.99570000000007
32,airfoil,random_forest,CV+,0.8924731182795699,13.330925000000065
32,airfoil,random_forest,split,0.8325652841781874,13.643400000000014
32,airfoil,random_forest,JAW,0.9262672811059908,14.335200000000015
33,airfoil,random_forest,naive,0.5238095238095238,4.615599999999972
33,airfoil,random_forest,jackknife,0.9124423963133641,12.411699999999968
33,airfoil,random_forest,jackknife+,0.9324116743471582,12.726799999999997
33,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.759949999999947
33,airfoil,random_forest,CV+,0.9139784946236559,12.722425000000001
33,airfoil,random_forest,split,0.9032258064516129,15.564399999999978
33,airfoil,random_forest,JAW,0.9831029185867896,16.920749999999984
34,airfoil,random_forest,naive,0.6159754224270353,5.880600000000072
34,airfoil,random_forest,jackknife,0.8878648233486943,11.494700000000051
34,airfoil,random_forest,jackknife+,0.9170506912442397,12.117024999999984
34,airfoil,random_forest,jackknife-mm,0.989247311827957,17.113650000000078
34,airfoil,random_forest,CV+,0.9155145929339478,11.726849999999985
34,airfoil,random_forest,split,0.8940092165898618,14.886000000000024
34,airfoil,random_forest,JAW,0.9738863287250384,15.93000000000005
35,airfoil,random_forest,naive,0.44086021505376344,4.201600000000042
35,airfoil,random_forest,jackknife,0.8525345622119815,12.469799999999964
35,airfoil,random_forest,jackknife+,0.869431643625192,12.603749999999991
35,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.602699999999942
35,airfoil,random_forest,CV+,0.901689708141321,13.574300000000022
35,airfoil,random_forest,split,0.8771121351766513,16.655549999999977
35,airfoil,random_forest,JAW,0.9631336405529954,17.05379999999998
36,airfoil,random_forest,naive,0.42857142857142855,4.303200000000004
36,airfoil,random_forest,jackknife,0.7864823348694316,10.203999999999922
36,airfoil,random_forest,jackknife+,0.8141321044546851,10.897699999999958
36,airfoil,random_forest,jackknife-mm,0.9216589861751152,15.44174999999997
36,airfoil,random_forest,CV+,0.8202764976958525,11.260850000000076
36,airfoil,random_forest,split,0.8387096774193549,13.556100000000043
36,airfoil,random_forest,JAW,0.8940092165898618,13.725349999999978
37,airfoil,random_forest,naive,0.4946236559139785,4.837600000000009
37,airfoil,random_forest,jackknife,0.8310291858678955,12.511499999999984
37,airfoil,random_forest,jackknife+,0.837173579109063,12.523650000000018
37,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.808199999999957
37,airfoil,random_forest,CV+,0.8847926267281107,13.485900000000015
37,airfoil,random_forest,split,0.8494623655913979,13.590599999999966
37,airfoil,random_forest,JAW,0.9308755760368663,16.10859999999998
38,airfoil,random_forest,naive,0.5483870967741935,5.1626000000000545
38,airfoil,random_forest,jackknife,0.8617511520737328,12.476350000000025
38,airfoil,random_forest,jackknife+,0.8894009216589862,12.953900000000033
38,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.947900000000004
38,airfoil,random_forest,CV+,0.9231950844854071,14.507774999999981
38,airfoil,random_forest,split,0.9370199692780338,15.949999999999932
38,airfoil,random_forest,JAW,0.956989247311828,17.346349999999973
39,airfoil,random_forest,naive,0.5207373271889401,5.010100000000023
39,airfoil,random_forest,jackknife,0.890937019969278,12.829399999999964
39,airfoil,random_forest,jackknife+,0.9001536098310292,12.79604999999998
39,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.522199999999984
39,airfoil,random_forest,CV+,0.9124423963133641,13.298100000000034
39,airfoil,random_forest,split,0.8556067588325653,16.46859999999998
39,airfoil,random_forest,JAW,0.9646697388632872,16.13419999999998
40,airfoil,random_forest,naive,0.5099846390168971,4.8636999999999375
40,airfoil,random_forest,jackknife,0.8556067588325653,12.239799999999974
40,airfoil,random_forest,jackknife+,0.8955453149001537,13.07165000000002
40,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.001949999999994
40,airfoil,random_forest,CV+,0.901689708141321,13.929250000000053
40,airfoil,random_forest,split,0.8233486943164362,13.67029999999994
40,airfoil,random_forest,JAW,0.9523809523809523,16.794650000000004
41,airfoil,random_forest,naive,0.5314900153609831,5.03249999999997
41,airfoil,random_forest,jackknife,0.8540706605222734,11.452150000000017
41,airfoil,random_forest,jackknife+,0.9201228878648233,12.05189999999999
41,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.75879999999998
41,airfoil,random_forest,CV+,0.9262672811059908,12.044399999999953
41,airfoil,random_forest,split,0.8233486943164362,11.196599999999961
41,airfoil,random_forest,JAW,0.9554531490015361,14.45460000000007
42,airfoil,random_forest,naive,0.42242703533026116,3.7771000000000186
42,airfoil,random_forest,jackknife,0.8878648233486943,11.815899999999914
42,airfoil,random_forest,jackknife+,0.8894009216589862,11.870924999999971
42,airfoil,random_forest,jackknife-mm,0.9923195084485407,17.158199999999866
42,airfoil,random_forest,CV+,0.8786482334869432,11.767849999999996
42,airfoil,random_forest,split,0.8202764976958525,12.19870000000003
42,airfoil,random_forest,JAW,0.9631336405529954,16.220950000000002
43,airfoil,random_forest,naive,0.46697388632872505,4.364699999999971
43,airfoil,random_forest,jackknife,0.8248847926267281,11.029899999999998
43,airfoil,random_forest,jackknife+,0.8387096774193549,11.853100000000012
43,airfoil,random_forest,jackknife-mm,0.9339477726574501,16.763749999999973
43,airfoil,random_forest,CV+,0.8494623655913979,12.29870000000001
43,airfoil,random_forest,split,0.8294930875576036,13.851199999999949
43,airfoil,random_forest,JAW,0.9339477726574501,17.274200000000008
44,airfoil,random_forest,naive,0.42857142857142855,4.72339999999997
44,airfoil,random_forest,jackknife,0.8187403993855606,11.57039999999995
44,airfoil,random_forest,jackknife+,0.8402457757296466,12.069950000000006
44,airfoil,random_forest,jackknife-mm,0.9293394777265745,16.87089999999995
44,airfoil,random_forest,CV+,0.8356374807987711,12.206050000000019
44,airfoil,random_forest,split,0.8832565284178188,15.340600000000052
44,airfoil,random_forest,JAW,0.8955453149001537,14.302500000000066
45,airfoil,random_forest,naive,0.522273425499232,4.6974999999999625
45,airfoil,random_forest,jackknife,0.8648233486943164,11.717900000000043
45,airfoil,random_forest,jackknife+,0.8847926267281107,11.864275000000006
45,airfoil,random_forest,jackknife-mm,0.978494623655914,17.5317
45,airfoil,random_forest,CV+,0.8817204301075269,12.341249999999974
45,airfoil,random_forest,split,0.8172043010752689,12.211199999999963
45,airfoil,random_forest,JAW,0.9738863287250384,18.078149999999937
46,airfoil,random_forest,naive,0.47465437788018433,4.41760000000005
46,airfoil,random_forest,jackknife,0.8648233486943164,12.607299999999952
46,airfoil,random_forest,jackknife+,0.8924731182795699,12.80574999999996
46,airfoil,random_forest,jackknife-mm,0.978494623655914,18.12799999999997
46,airfoil,random_forest,CV+,0.8863287250384024,12.918225000000007
46,airfoil,random_forest,split,0.9185867895545314,16.864599999999996
46,airfoil,random_forest,JAW,0.9539170506912442,16.45814999999996
47,airfoil,random_forest,naive,0.500768049155146,4.441599999999966
47,airfoil,random_forest,jackknife,0.837173579109063,10.630400000000009
47,airfoil,random_forest,jackknife+,0.8402457757296466,11.02382500000003
47,airfoil,random_forest,jackknife-mm,0.967741935483871,15.247850000000028
47,airfoil,random_forest,CV+,0.8755760368663594,11.770700000000062
47,airfoil,random_forest,split,0.890937019969278,15.664799999999957
47,airfoil,random_forest,JAW,0.9324116743471582,14.46899999999998
48,airfoil,random_forest,naive,0.5268817204301075,5.149100000000033
48,airfoil,random_forest,jackknife,0.8632872503840245,12.040000000000077
48,airfoil,random_forest,jackknife+,0.901689708141321,12.306149999999946
48,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.438900000000075
48,airfoil,random_forest,CV+,0.8771121351766513,12.37184999999998
48,airfoil,random_forest,split,0.8187403993855606,12.793499999999995
48,airfoil,random_forest,JAW,0.946236559139785,14.623850000000004
49,airfoil,random_forest,naive,0.5023041474654378,4.732600000000048
49,airfoil,random_forest,jackknife,0.8755760368663594,11.851600000000047
49,airfoil,random_forest,jackknife+,0.901689708141321,12.209700000000069
49,airfoil,random_forest,jackknife-mm,0.9600614439324117,16.754100000000065
49,airfoil,random_forest,CV+,0.901689708141321,12.958650000000063
49,airfoil,random_forest,split,0.8110599078341014,11.42259999999996
49,airfoil,random_forest,JAW,0.9293394777265745,14.21377499999997
50,airfoil,random_forest,naive,0.4930875576036866,5.178399999999982
50,airfoil,random_forest,jackknife,0.8540706605222734,11.987700000000046
50,airfoil,random_forest,jackknife+,0.8617511520737328,12.391874999999999
50,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.106300000000033
50,airfoil,random_forest,CV+,0.8617511520737328,12.72610000000003
50,airfoil,random_forest,split,0.8540706605222734,13.663999999999987
50,airfoil,random_forest,JAW,0.9431643625192012,17.251199999999983
51,airfoil,random_forest,naive,0.4792626728110599,4.784800000000018
51,airfoil,random_forest,jackknife,0.9078341013824884,12.670800000000042
51,airfoil,random_forest,jackknife+,0.8924731182795699,12.267350000000022
51,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.42020000000008
51,airfoil,random_forest,CV+,0.8986175115207373,12.149950000000118
51,airfoil,random_forest,split,0.9308755760368663,16.379999999999995
51,airfoil,random_forest,JAW,0.9477726574500768,14.765399999999943
52,airfoil,random_forest,naive,0.4377880184331797,4.649300000000011
52,airfoil,random_forest,jackknife,0.8125960061443932,10.432399999999916
52,airfoil,random_forest,jackknife+,0.8771121351766513,11.783899999999946
52,airfoil,random_forest,jackknife-mm,0.9493087557603687,16.21872499999992
52,airfoil,random_forest,CV+,0.8986175115207373,12.878900000000044
52,airfoil,random_forest,split,0.8540706605222734,12.45960000000008
52,airfoil,random_forest,JAW,0.9400921658986175,16.173724999999976
53,airfoil,random_forest,naive,0.41781874039938555,4.517199999999946
53,airfoil,random_forest,jackknife,0.7572964669738863,10.070100000000025
53,airfoil,random_forest,jackknife+,0.794162826420891,10.511849999999967
53,airfoil,random_forest,jackknife-mm,0.9354838709677419,15.123650000000012
53,airfoil,random_forest,CV+,0.847926267281106,11.438099999999963
53,airfoil,random_forest,split,0.815668202764977,13.203899999999976
53,airfoil,random_forest,JAW,0.9231950844854071,14.163800000000009
54,airfoil,random_forest,naive,0.5023041474654378,5.122099999999961
54,airfoil,random_forest,jackknife,0.8356374807987711,11.073499999999939
54,airfoil,random_forest,jackknife+,0.837173579109063,11.550549999999987
54,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.28384999999996
54,airfoil,random_forest,CV+,0.8725038402457758,12.744450000000072
54,airfoil,random_forest,split,0.8248847926267281,13.48879999999994
54,airfoil,random_forest,JAW,0.8986175115207373,13.560149999999979
55,airfoil,random_forest,naive,0.45468509984639016,4.1781999999999755
55,airfoil,random_forest,jackknife,0.8648233486943164,11.394200000000012
55,airfoil,random_forest,jackknife+,0.869431643625192,11.70709999999994
55,airfoil,random_forest,jackknife-mm,0.9554531490015361,16.916600000000017
55,airfoil,random_forest,CV+,0.8817204301075269,12.390850000000057
55,airfoil,random_forest,split,0.7311827956989247,10.881450000000086
55,airfoil,random_forest,JAW,0.9124423963133641,13.563800000000029
56,airfoil,random_forest,naive,0.4807987711213518,4.957999999999998
56,airfoil,random_forest,jackknife,0.7880184331797235,11.05170000000004
56,airfoil,random_forest,jackknife+,0.8540706605222734,11.505925000000062
56,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.13765000000008
56,airfoil,random_forest,CV+,0.8755760368663594,12.113624999999999
56,airfoil,random_forest,split,0.7741935483870968,11.722199999999958
56,airfoil,random_forest,JAW,0.9185867895545314,13.621399999999994
57,airfoil,random_forest,naive,0.5729646697388633,4.734499999999969
57,airfoil,random_forest,jackknife,0.8847926267281107,12.1216
57,airfoil,random_forest,jackknife+,0.880184331797235,12.221424999999996
57,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.655949999999976
57,airfoil,random_forest,CV+,0.8832565284178188,12.447949999999992
57,airfoil,random_forest,split,0.858678955453149,14.70399999999998
57,airfoil,random_forest,JAW,0.8940092165898618,13.02954999999993
58,airfoil,random_forest,naive,0.4823348694316436,4.758800000000036
58,airfoil,random_forest,jackknife,0.8356374807987711,11.575449999999961
58,airfoil,random_forest,jackknife+,0.8632872503840245,11.843274999999963
58,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.559599999999975
58,airfoil,random_forest,CV+,0.8433179723502304,11.616850000000028
58,airfoil,random_forest,split,0.8218125960061444,12.3793
58,airfoil,random_forest,JAW,0.9047619047619048,13.812849999999997
59,airfoil,random_forest,naive,0.4423963133640553,3.948899999999952
59,airfoil,random_forest,jackknife,0.8110599078341014,11.208100000000059
59,airfoil,random_forest,jackknife+,0.8218125960061444,11.303700000000049
59,airfoil,random_forest,jackknife-mm,0.9185867895545314,16.532700000000062
59,airfoil,random_forest,CV+,0.8294930875576036,11.62115
59,airfoil,random_forest,split,0.8402457757296466,13.236700000000042
59,airfoil,random_forest,JAW,0.8940092165898618,13.480250000000055
60,airfoil,random_forest,naive,0.5314900153609831,4.72139999999996
60,airfoil,random_forest,jackknife,0.9139784946236559,12.642300000000006
60,airfoil,random_forest,jackknife+,0.9339477726574501,13.053325000000058
60,airfoil,random_forest,jackknife-mm,0.989247311827957,18.33069999999998
60,airfoil,random_forest,CV+,0.9262672811059908,12.908599999999979
60,airfoil,random_forest,split,0.9231950844854071,18.237099999999998
60,airfoil,random_forest,JAW,0.9738863287250384,15.881349999999983
61,airfoil,random_forest,naive,0.5238095238095238,5.208300000000008
61,airfoil,random_forest,jackknife,0.7972350230414746,10.910599999999988
61,airfoil,random_forest,jackknife+,0.8540706605222734,11.336475000000007
61,airfoil,random_forest,jackknife-mm,0.9662058371735791,16.09304999999995
61,airfoil,random_forest,CV+,0.8817204301075269,12.133449999999996
61,airfoil,random_forest,split,0.8402457757296466,13.530899999999974
61,airfoil,random_forest,JAW,0.9324116743471582,13.896749999999997
62,airfoil,random_forest,naive,0.6052227342549923,4.940399999999983
62,airfoil,random_forest,jackknife,0.9062980030721967,11.328099999999978
62,airfoil,random_forest,jackknife+,0.9370199692780338,12.498800000000017
62,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.61240000000005
62,airfoil,random_forest,CV+,0.9431643625192012,13.152650000000108
62,airfoil,random_forest,split,0.858678955453149,14.081500000000034
62,airfoil,random_forest,JAW,0.9708141321044547,15.11082500000002
63,airfoil,random_forest,naive,0.45161290322580644,4.439600000000013
63,airfoil,random_forest,jackknife,0.8187403993855606,11.02305000000004
63,airfoil,random_forest,jackknife+,0.8725038402457758,11.3362750000001
63,airfoil,random_forest,jackknife-mm,0.9493087557603687,16.32295000000002
63,airfoil,random_forest,CV+,0.8525345622119815,11.063499999999962
63,airfoil,random_forest,split,0.8509984639016898,13.229699999999951
63,airfoil,random_forest,JAW,0.9293394777265745,14.895699999999962
64,airfoil,random_forest,naive,0.5145929339477726,5.175850000000082
64,airfoil,random_forest,jackknife,0.8678955453149002,12.365400000000022
64,airfoil,random_forest,jackknife+,0.8632872503840245,12.629299999999986
64,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.245750000000044
64,airfoil,random_forest,CV+,0.8970814132104454,13.30785000000003
64,airfoil,random_forest,split,0.901689708141321,15.744299999999953
64,airfoil,random_forest,JAW,0.967741935483871,18.009200000000007
65,airfoil,random_forest,naive,0.45161290322580644,4.525900000000036
65,airfoil,random_forest,jackknife,0.8110599078341014,11.245500000000021
65,airfoil,random_forest,jackknife+,0.8402457757296466,11.825224999999932
65,airfoil,random_forest,jackknife-mm,0.9339477726574501,15.709550000000021
65,airfoil,random_forest,CV+,0.8632872503840245,12.669349999999994
65,airfoil,random_forest,split,0.815668202764977,13.511750000000006
65,airfoil,random_forest,JAW,0.8648233486943164,12.754799999999975
66,airfoil,random_forest,naive,0.500768049155146,5.222399999999965
66,airfoil,random_forest,jackknife,0.8525345622119815,11.226799999999997
66,airfoil,random_forest,jackknife+,0.8648233486943164,11.885650000000041
66,airfoil,random_forest,jackknife-mm,0.9231950844854071,16.01590000000003
66,airfoil,random_forest,CV+,0.8863287250384024,12.671799999999976
66,airfoil,random_forest,split,0.8172043010752689,14.177799999999962
66,airfoil,random_forest,JAW,0.9155145929339478,14.828099999999992
67,airfoil,random_forest,naive,0.5053763440860215,5.205999999999989
67,airfoil,random_forest,jackknife,0.7987711213517665,13.067600000000027
67,airfoil,random_forest,jackknife+,0.8233486943164362,12.75670000000001
67,airfoil,random_forest,jackknife-mm,0.9400921658986175,18.178200000000032
67,airfoil,random_forest,CV+,0.8079877112135176,12.733600000000052
67,airfoil,random_forest,split,0.7480798771121352,11.587700000000012
67,airfoil,random_forest,JAW,0.8740399385560675,15.12100000000001
68,airfoil,random_forest,naive,0.4807987711213518,5.100200000000058
68,airfoil,random_forest,jackknife,0.8894009216589862,12.94029999999995
68,airfoil,random_forest,jackknife+,0.9078341013824884,13.109875000000002
68,airfoil,random_forest,jackknife-mm,0.989247311827957,19.128149999999962
68,airfoil,random_forest,CV+,0.9139784946236559,12.990449999999939
68,airfoil,random_forest,split,0.7619047619047619,14.438300000000055
68,airfoil,random_forest,JAW,0.9800307219662059,18.619900000000015
69,airfoil,random_forest,naive,0.46697388632872505,4.746600000000001
69,airfoil,random_forest,jackknife,0.8402457757296466,11.434099999999972
69,airfoil,random_forest,jackknife+,0.8540706605222734,11.769349999999974
69,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.363249999999994
69,airfoil,random_forest,CV+,0.8540706605222734,11.939350000000033
69,airfoil,random_forest,split,0.8740399385560675,15.331100000000077
69,airfoil,random_forest,JAW,0.9278033794162827,15.352125000000015
70,airfoil,random_forest,naive,0.5145929339477726,5.11669999999998
70,airfoil,random_forest,jackknife,0.794162826420891,10.949799999999954
70,airfoil,random_forest,jackknife+,0.8509984639016898,11.135424999999998
70,airfoil,random_forest,jackknife-mm,0.9523809523809523,15.963849999999908
70,airfoil,random_forest,CV+,0.8571428571428571,11.727999999999938
70,airfoil,random_forest,split,0.8617511520737328,14.10669999999999
70,airfoil,random_forest,JAW,0.9093701996927803,14.696899999999971
71,airfoil,random_forest,naive,0.48847926267281105,4.458000000000084
71,airfoil,random_forest,jackknife,0.8141321044546851,10.78920000000005
71,airfoil,random_forest,jackknife+,0.8417818740399385,10.912249999999972
71,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.09055000000005
71,airfoil,random_forest,CV+,0.8740399385560675,12.499524999999991
71,airfoil,random_forest,split,0.8463901689708141,13.655199999999923
71,airfoil,random_forest,JAW,0.9170506912442397,13.400649999999985
72,airfoil,random_forest,naive,0.5837173579109063,5.233299999999986
72,airfoil,random_forest,jackknife,0.8402457757296466,11.30320000000006
72,airfoil,random_forest,jackknife+,0.8894009216589862,11.873650000000012
72,airfoil,random_forest,jackknife-mm,0.9631336405529954,16.46935000000005
72,airfoil,random_forest,CV+,0.9032258064516129,11.962849999999975
72,airfoil,random_forest,split,0.8218125960061444,11.061900000000009
72,airfoil,random_forest,JAW,0.9370199692780338,13.580250000000035
73,airfoil,random_forest,naive,0.500768049155146,4.821300000000008
73,airfoil,random_forest,jackknife,0.8202764976958525,11.490299999999962
73,airfoil,random_forest,jackknife+,0.8448540706605223,11.887200000000036
73,airfoil,random_forest,jackknife-mm,0.9400921658986175,17.279599999999988
73,airfoil,random_forest,CV+,0.8525345622119815,11.962300000000013
73,airfoil,random_forest,split,0.8433179723502304,13.493799999999993
73,airfoil,random_forest,JAW,0.880184331797235,13.610799999999983
74,airfoil,random_forest,naive,0.5975422427035331,5.587100000000049
74,airfoil,random_forest,jackknife,0.8740399385560675,12.506299999999982
74,airfoil,random_forest,jackknife+,0.9032258064516129,12.882649999999941
74,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.233000000000047
74,airfoil,random_forest,CV+,0.8970814132104454,12.91070000000002
74,airfoil,random_forest,split,0.8725038402457758,15.204499999999996
74,airfoil,random_forest,JAW,0.956989247311828,16.053749999999994
75,airfoil,random_forest,naive,0.49615975422427033,4.706399999999974
75,airfoil,random_forest,jackknife,0.8341013824884793,11.13620000000003
75,airfoil,random_forest,jackknife+,0.8556067588325653,11.55234999999999
75,airfoil,random_forest,jackknife-mm,0.9508448540706606,16.157250000000047
75,airfoil,random_forest,CV+,0.8786482334869432,12.176649999999995
75,airfoil,random_forest,split,0.8110599078341014,11.882599999999996
75,airfoil,random_forest,JAW,0.9400921658986175,16.063099999999963
76,airfoil,random_forest,naive,0.45314900153609833,4.187100000000044
76,airfoil,random_forest,jackknife,0.804915514592934,10.897799999999961
76,airfoil,random_forest,jackknife+,0.8387096774193549,11.721700000000041
76,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.464149999999975
76,airfoil,random_forest,CV+,0.8602150537634409,12.897250000000042
76,airfoil,random_forest,split,0.8525345622119815,16.109100000000012
76,airfoil,random_forest,JAW,0.9155145929339478,15.005025000000046
77,airfoil,random_forest,naive,0.5176651305683564,4.858800000000002
77,airfoil,random_forest,jackknife,0.9155145929339478,12.860700000000008
77,airfoil,random_forest,jackknife+,0.9339477726574501,13.398650000000032
77,airfoil,random_forest,jackknife-mm,0.989247311827957,18.421774999999997
77,airfoil,random_forest,CV+,0.9109062980030722,12.880200000000002
77,airfoil,random_forest,split,0.8110599078341014,14.76989999999995
77,airfoil,random_forest,JAW,0.9861751152073732,16.859599999999986
78,airfoil,random_forest,naive,0.5975422427035331,5.531599999999969
78,airfoil,random_forest,jackknife,0.9155145929339478,13.305499999999967
78,airfoil,random_forest,jackknife+,0.9201228878648233,13.524974999999941
78,airfoil,random_forest,jackknife-mm,0.9815668202764977,19.09009999999998
78,airfoil,random_forest,CV+,0.9201228878648233,13.675249999999963
78,airfoil,random_forest,split,0.9278033794162827,16.071600000000018
78,airfoil,random_forest,JAW,0.9508448540706606,15.60505000000002
79,airfoil,random_forest,naive,0.43317972350230416,4.251900000000006
79,airfoil,random_forest,jackknife,0.7603686635944701,11.487899999999996
79,airfoil,random_forest,jackknife+,0.7772657450076805,11.793499999999995
79,airfoil,random_forest,jackknife-mm,0.9078341013824884,16.519200000000026
79,airfoil,random_forest,CV+,0.7757296466973886,11.512699999999967
79,airfoil,random_forest,split,0.8018433179723502,13.52269999999993
79,airfoil,random_forest,JAW,0.8771121351766513,15.558350000000047
80,airfoil,random_forest,naive,0.4577572964669739,4.580399999999997
80,airfoil,random_forest,jackknife,0.8095238095238095,12.196850000000069
80,airfoil,random_forest,jackknife+,0.8602150537634409,12.836999999999989
80,airfoil,random_forest,jackknife-mm,0.9370199692780338,17.338900000000038
80,airfoil,random_forest,CV+,0.847926267281106,12.834824999999938
80,airfoil,random_forest,split,0.8387096774193549,15.291300000000035
80,airfoil,random_forest,JAW,0.9062980030721967,15.184799999999953
81,airfoil,random_forest,naive,0.4869431643625192,5.108999999999924
81,airfoil,random_forest,jackknife,0.8648233486943164,12.405900000000003
81,airfoil,random_forest,jackknife+,0.8847926267281107,12.293400000000005
81,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.927849999999992
81,airfoil,random_forest,CV+,0.8755760368663594,12.393350000000027
81,airfoil,random_forest,split,0.8663594470046083,14.669499999999942
81,airfoil,random_forest,JAW,0.9262672811059908,14.589349999999982
82,airfoil,random_forest,naive,0.5099846390168971,5.198500000000024
82,airfoil,random_forest,jackknife,0.8463901689708141,11.679000000000002
82,airfoil,random_forest,jackknife+,0.8740399385560675,12.39700000000002
82,airfoil,random_forest,jackknife-mm,0.9692780337941628,17.53109999999998
82,airfoil,random_forest,CV+,0.8817204301075269,12.752799999999993
82,airfoil,random_forest,split,0.8556067588325653,13.846599999999967
82,airfoil,random_forest,JAW,0.9354838709677419,15.611074999999985
83,airfoil,random_forest,naive,0.5253456221198156,5.075300000000055
83,airfoil,random_forest,jackknife,0.890937019969278,11.663499999999999
83,airfoil,random_forest,jackknife+,0.8970814132104454,12.219149999999928
83,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.101650000000063
83,airfoil,random_forest,CV+,0.8955453149001537,12.245050000000063
83,airfoil,random_forest,split,0.8924731182795699,13.464250000000021
83,airfoil,random_forest,JAW,0.9539170506912442,14.73062499999996
84,airfoil,random_forest,naive,0.5314900153609831,4.62560000000002
84,airfoil,random_forest,jackknife,0.9416282642089093,12.533400000000029
84,airfoil,random_forest,jackknife+,0.9262672811059908,12.94634999999991
84,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.341300000000075
84,airfoil,random_forest,CV+,0.9370199692780338,13.245699999999957
84,airfoil,random_forest,split,0.9001536098310292,16.377399999999994
84,airfoil,random_forest,JAW,0.9585253456221198,15.480699999999985
85,airfoil,random_forest,naive,0.5714285714285714,5.592599999999976
85,airfoil,random_forest,jackknife,0.8617511520737328,12.94515000000007
85,airfoil,random_forest,jackknife+,0.8924731182795699,12.962050000000033
85,airfoil,random_forest,jackknife-mm,0.9708141321044547,17.908025000000094
85,airfoil,random_forest,CV+,0.8863287250384024,12.453524999999999
85,airfoil,random_forest,split,0.9185867895545314,19.1558
85,airfoil,random_forest,JAW,0.9293394777265745,14.495600000000024
86,airfoil,random_forest,naive,0.554531490015361,5.561200000000042
86,airfoil,random_forest,jackknife,0.7926267281105991,11.338599999999985
86,airfoil,random_forest,jackknife+,0.8233486943164362,11.523549999999972
86,airfoil,random_forest,jackknife-mm,0.9554531490015361,16.792249999999953
86,airfoil,random_forest,CV+,0.8233486943164362,11.577500000000015
86,airfoil,random_forest,split,0.858678955453149,15.446150000000046
86,airfoil,random_forest,JAW,0.8817204301075269,13.58140000000003
87,airfoil,random_forest,naive,0.500768049155146,4.904700000000076
87,airfoil,random_forest,jackknife,0.7649769585253456,10.567900000000066
87,airfoil,random_forest,jackknife+,0.7711213517665131,10.843275000000034
87,airfoil,random_forest,jackknife-mm,0.9047619047619048,15.287550000000095
87,airfoil,random_forest,CV+,0.7910906298003072,11.365499999999997
87,airfoil,random_forest,split,0.804915514592934,15.275499999999994
87,airfoil,random_forest,JAW,0.8755760368663594,14.290000000000006
88,airfoil,random_forest,naive,0.4976958525345622,4.934200000000033
88,airfoil,random_forest,jackknife,0.8632872503840245,12.57774999999998
88,airfoil,random_forest,jackknife+,0.8832565284178188,13.025900000000064
88,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.343024999999983
88,airfoil,random_forest,CV+,0.8725038402457758,12.92844999999997
88,airfoil,random_forest,split,0.8663594470046083,16.20360000000005
88,airfoil,random_forest,JAW,0.9247311827956989,14.92035
89,airfoil,random_forest,naive,0.543778801843318,5.263599999999997
89,airfoil,random_forest,jackknife,0.9078341013824884,12.582700000000045
89,airfoil,random_forest,jackknife+,0.8924731182795699,12.066799999999972
89,airfoil,random_forest,jackknife-mm,0.9631336405529954,16.88130000000004
89,airfoil,random_forest,CV+,0.9001536098310292,11.69127499999999
89,airfoil,random_forest,split,0.869431643625192,12.712099999999992
89,airfoil,random_forest,JAW,0.9093701996927803,12.72254999999997
90,airfoil,random_forest,naive,0.6267281105990783,5.603600000000029
90,airfoil,random_forest,jackknife,0.8894009216589862,12.829799999999949
90,airfoil,random_forest,jackknife+,0.8955453149001537,13.114899999999963
90,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.990849999999924
90,airfoil,random_forest,CV+,0.9078341013824884,13.530650000000023
90,airfoil,random_forest,split,0.8433179723502304,14.212300000000084
90,airfoil,random_forest,JAW,0.9539170506912442,17.39534999999998
91,airfoil,random_forest,naive,0.4915514592933948,4.696599999999933
91,airfoil,random_forest,jackknife,0.8525345622119815,11.471399999999988
91,airfoil,random_forest,jackknife+,0.9185867895545314,12.054250000000053
91,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.32435000000001
91,airfoil,random_forest,CV+,0.9032258064516129,11.669050000000055
91,airfoil,random_forest,split,0.8863287250384024,14.408549999999963
91,airfoil,random_forest,JAW,0.9385560675883257,13.806949999999986
92,airfoil,random_forest,naive,0.48847926267281105,4.403599999999926
92,airfoil,random_forest,jackknife,0.8663594470046083,11.644600000000082
92,airfoil,random_forest,jackknife+,0.880184331797235,12.513100000000023
92,airfoil,random_forest,jackknife-mm,0.9692780337941628,17.546550000000025
92,airfoil,random_forest,CV+,0.880184331797235,13.376649999999998
92,airfoil,random_forest,split,0.8310291858678955,15.112199999999945
92,airfoil,random_forest,JAW,0.9477726574500768,17.344299999999976
93,airfoil,random_forest,naive,0.5407066052227343,4.823749999999961
93,airfoil,random_forest,jackknife,0.8709677419354839,11.875300000000038
93,airfoil,random_forest,jackknife+,0.8755760368663594,12.06052499999997
93,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.055600000000027
93,airfoil,random_forest,CV+,0.8924731182795699,13.258625000000023
93,airfoil,random_forest,split,0.8632872503840245,13.25139999999999
93,airfoil,random_forest,JAW,0.9508448540706606,15.277200000000093
94,airfoil,random_forest,naive,0.4976958525345622,4.389499999999941
94,airfoil,random_forest,jackknife,0.8125960061443932,10.288699999999949
94,airfoil,random_forest,jackknife+,0.8463901689708141,10.913850000000068
94,airfoil,random_forest,jackknife-mm,0.9493087557603687,15.652399999999972
94,airfoil,random_forest,CV+,0.8540706605222734,11.17527500000007
94,airfoil,random_forest,split,0.8003072196620584,13.271699999999953
94,airfoil,random_forest,JAW,0.9216589861751152,14.126749999999973
95,airfoil,random_forest,naive,0.42857142857142855,4.85420000000002
95,airfoil,random_forest,jackknife,0.9170506912442397,13.05510000000001
95,airfoil,random_forest,jackknife+,0.9308755760368663,13.470525000000038
95,airfoil,random_forest,jackknife-mm,0.989247311827957,18.878624999999985
95,airfoil,random_forest,CV+,0.9523809523809523,14.138475000000028
95,airfoil,random_forest,split,0.9216589861751152,17.13669999999999
95,airfoil,random_forest,JAW,0.9754224270353302,17.039149999999992
96,airfoil,random_forest,naive,0.5883256528417818,5.29740000000001
96,airfoil,random_forest,jackknife,0.8894009216589862,11.44119999999998
96,airfoil,random_forest,jackknife+,0.9216589861751152,11.927824999999956
96,airfoil,random_forest,jackknife-mm,0.9907834101382489,16.962799999999987
96,airfoil,random_forest,CV+,0.9370199692780338,13.102549999999951
96,airfoil,random_forest,split,0.9093701996927803,15.412600000000026
96,airfoil,random_forest,JAW,0.9800307219662059,15.565625000000011
97,airfoil,random_forest,naive,0.5038402457757296,5.689000000000021
97,airfoil,random_forest,jackknife,0.8095238095238095,11.527150000000006
97,airfoil,random_forest,jackknife+,0.8509984639016898,11.986274999999992
97,airfoil,random_forest,jackknife-mm,0.9523809523809523,16.263000000000005
97,airfoil,random_forest,CV+,0.8709677419354839,12.86844999999991
97,airfoil,random_forest,split,0.8187403993855606,12.026500000000055
97,airfoil,random_forest,JAW,0.9539170506912442,16.44870000000003
98,airfoil,random_forest,naive,0.5483870967741935,5.767749999999921
98,airfoil,random_forest,jackknife,0.8218125960061444,11.040899999999908
98,airfoil,random_forest,jackknife+,0.8678955453149002,11.76834999999997
98,airfoil,random_forest,jackknife-mm,0.967741935483871,16.56829999999985
98,airfoil,random_forest,CV+,0.8817204301075269,12.568200000000004
98,airfoil,random_forest,split,0.9093701996927803,17.611699999999928
98,airfoil,random_forest,JAW,0.9354838709677419,14.54514999999995
99,airfoil,random_forest,naive,0.5038402457757296,4.811800000000005
99,airfoil,random_forest,jackknife,0.8279569892473119,11.758800000000008
99,airfoil,random_forest,jackknife+,0.9001536098310292,12.477549999999951
99,airfoil,random_forest,jackknife-mm,0.978494623655914,17.11782500000004
99,airfoil,random_forest,CV+,0.9032258064516129,13.088700000000017
99,airfoil,random_forest,split,0.8494623655913979,13.77679999999998
99,airfoil,random_forest,JAW,0.9508448540706606,15.859524999999962
100,airfoil,random_forest,naive,0.5975422427035331,5.43020000000007
100,airfoil,random_forest,jackknife,0.858678955453149,11.606299999999948
100,airfoil,random_forest,jackknife+,0.8709677419354839,11.676550000000049
100,airfoil,random_forest,jackknife-mm,0.9400921658986175,16.97804999999994
100,airfoil,random_forest,CV+,0.8817204301075269,12.365899999999954
100,airfoil,random_forest,split,0.7910906298003072,16.276299999999992
100,airfoil,random_forest,JAW,0.9032258064516129,13.074650000000005
101,airfoil,random_forest,naive,0.5376344086021505,4.824099999999987
101,airfoil,random_forest,jackknife,0.8433179723502304,11.291299999999978
101,airfoil,random_forest,jackknife+,0.8509984639016898,11.767399999999995
101,airfoil,random_forest,jackknife-mm,0.9523809523809523,16.679849999999973
101,airfoil,random_forest,CV+,0.8402457757296466,11.362450000000052
101,airfoil,random_forest,split,0.8433179723502304,14.603199999999987
101,airfoil,random_forest,JAW,0.9431643625192012,16.17445000000008
102,airfoil,random_forest,naive,0.5698924731182796,5.345749999999981
102,airfoil,random_forest,jackknife,0.869431643625192,10.94369999999995
102,airfoil,random_forest,jackknife+,0.9262672811059908,11.813649999999996
102,airfoil,random_forest,jackknife-mm,0.9815668202764977,16.920499999999947
102,airfoil,random_forest,CV+,0.9262672811059908,12.995699999999971
102,airfoil,random_forest,split,0.8771121351766513,13.563099999999991
102,airfoil,random_forest,JAW,0.9600614439324117,15.046349999999961
103,airfoil,random_forest,naive,0.46543778801843316,4.5312000000000126
103,airfoil,random_forest,jackknife,0.8033794162826421,10.963499999999982
103,airfoil,random_forest,jackknife+,0.8556067588325653,11.452250000000006
103,airfoil,random_forest,jackknife-mm,0.9585253456221198,15.78417499999999
103,airfoil,random_forest,CV+,0.8571428571428571,11.676099999999991
103,airfoil,random_forest,split,0.8202764976958525,14.501500000000021
103,airfoil,random_forest,JAW,0.9231950844854071,14.73259999999999
104,airfoil,random_forest,naive,0.5407066052227343,5.466399999999993
104,airfoil,random_forest,jackknife,0.8632872503840245,12.060699999999997
104,airfoil,random_forest,jackknife+,0.9247311827956989,12.290924999999973
104,airfoil,random_forest,jackknife-mm,0.9938556067588326,17.654200000000046
104,airfoil,random_forest,CV+,0.9370199692780338,13.065225000000027
104,airfoil,random_forest,split,0.8095238095238095,13.416499999999957
104,airfoil,random_forest,JAW,0.9723502304147466,15.333750000000009
105,airfoil,random_forest,naive,0.46697388632872505,4.290999999999997
105,airfoil,random_forest,jackknife,0.8033794162826421,10.454400000000021
105,airfoil,random_forest,jackknife+,0.8341013824884793,11.030424999999994
105,airfoil,random_forest,jackknife-mm,0.9231950844854071,15.650599999999997
105,airfoil,random_forest,CV+,0.8433179723502304,11.690449999999984
105,airfoil,random_forest,split,0.837173579109063,14.042299999999955
105,airfoil,random_forest,JAW,0.8847926267281107,13.130150000000029
106,airfoil,random_forest,naive,0.4577572964669739,4.636700000000019
106,airfoil,random_forest,jackknife,0.8540706605222734,11.699100000000016
106,airfoil,random_forest,jackknife+,0.8740399385560675,12.108650000000011
106,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.141700000000014
106,airfoil,random_forest,CV+,0.890937019969278,12.81259999999996
106,airfoil,random_forest,split,0.880184331797235,15.42919999999998
106,airfoil,random_forest,JAW,0.9109062980030722,15.077999999999975
107,airfoil,random_forest,naive,0.5161290322580645,4.756699999999967
107,airfoil,random_forest,jackknife,0.8018433179723502,9.887500000000017
107,airfoil,random_forest,jackknife+,0.8218125960061444,10.264149999999987
107,airfoil,random_forest,jackknife-mm,0.9278033794162827,14.623150000000024
107,airfoil,random_forest,CV+,0.8463901689708141,10.622349999999969
107,airfoil,random_forest,split,0.8402457757296466,12.878499999999974
107,airfoil,random_forest,JAW,0.8663594470046083,12.192274999999995
108,airfoil,random_forest,naive,0.42242703533026116,4.770999999999987
108,airfoil,random_forest,jackknife,0.8095238095238095,11.272499999999923
108,airfoil,random_forest,jackknife+,0.8279569892473119,11.344250000000017
108,airfoil,random_forest,jackknife-mm,0.9523809523809523,16.32579999999996
108,airfoil,random_forest,CV+,0.8310291858678955,11.25639999999997
108,airfoil,random_forest,split,0.8617511520737328,15.068400000000054
108,airfoil,random_forest,JAW,0.9078341013824884,13.85339999999998
109,airfoil,random_forest,naive,0.5023041474654378,4.818099999999902
109,airfoil,random_forest,jackknife,0.8540706605222734,11.886899999999969
109,airfoil,random_forest,jackknife+,0.9062980030721967,12.373849999999962
109,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.308099999999968
109,airfoil,random_forest,CV+,0.9124423963133641,13.177024999999986
109,airfoil,random_forest,split,0.8417818740399385,12.833300000000037
109,airfoil,random_forest,JAW,0.9539170506912442,14.9829
110,airfoil,random_forest,naive,0.5145929339477726,4.937750000000051
110,airfoil,random_forest,jackknife,0.8847926267281107,12.2577
110,airfoil,random_forest,jackknife+,0.9109062980030722,12.598900000000015
110,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.59604999999999
110,airfoil,random_forest,CV+,0.9093701996927803,12.016650000000084
110,airfoil,random_forest,split,0.9047619047619048,16.44670000000002
110,airfoil,random_forest,JAW,0.9370199692780338,14.234300000000019
111,airfoil,random_forest,naive,0.576036866359447,4.914700000000067
111,airfoil,random_forest,jackknife,0.8218125960061444,10.713600000000042
111,airfoil,random_forest,jackknife+,0.847926267281106,11.510050000000007
111,airfoil,random_forest,jackknife-mm,0.9754224270353302,15.69845000000005
111,airfoil,random_forest,CV+,0.890937019969278,13.332300000000004
111,airfoil,random_forest,split,0.8463901689708141,13.467000000000041
111,airfoil,random_forest,JAW,0.9385560675883257,14.977300000000014
112,airfoil,random_forest,naive,0.5499231950844854,4.692000000000007
112,airfoil,random_forest,jackknife,0.9093701996927803,12.272999999999968
112,airfoil,random_forest,jackknife+,0.9262672811059908,12.703849999999974
112,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.8416
112,airfoil,random_forest,CV+,0.9247311827956989,12.78407500000003
112,airfoil,random_forest,split,0.8325652841781874,12.051400000000001
112,airfoil,random_forest,JAW,0.9646697388632872,16.653099999999995
113,airfoil,random_forest,naive,0.5176651305683564,5.208399999999955
113,airfoil,random_forest,jackknife,0.8663594470046083,11.567100000000039
113,airfoil,random_forest,jackknife+,0.8571428571428571,12.112499999999955
113,airfoil,random_forest,jackknife-mm,0.9431643625192012,17.02130000000004
113,airfoil,random_forest,CV+,0.8356374807987711,11.515100000000004
113,airfoil,random_forest,split,0.8310291858678955,13.46459999999999
113,airfoil,random_forest,JAW,0.9093701996927803,14.901049999999984
114,airfoil,random_forest,naive,0.5069124423963134,5.025500000000022
114,airfoil,random_forest,jackknife,0.8632872503840245,12.505500000000012
114,airfoil,random_forest,jackknife+,0.9047619047619048,13.093399999999988
114,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.017899999999983
114,airfoil,random_forest,CV+,0.9185867895545314,13.676950000000062
114,airfoil,random_forest,split,0.8740399385560675,14.485900000000072
114,airfoil,random_forest,JAW,0.9354838709677419,15.22247499999996
115,airfoil,random_forest,naive,0.6098310291858678,5.930850000000021
115,airfoil,random_forest,jackknife,0.8755760368663594,12.240600000000029
115,airfoil,random_forest,jackknife+,0.8940092165898618,12.087375000000009
115,airfoil,random_forest,jackknife-mm,0.989247311827957,17.511700000000047
115,airfoil,random_forest,CV+,0.9278033794162827,13.042899999999975
115,airfoil,random_forest,split,0.9201228878648233,14.815700000000021
115,airfoil,random_forest,JAW,0.9308755760368663,13.763324999999938
116,airfoil,random_forest,naive,0.5069124423963134,4.952199999999948
116,airfoil,random_forest,jackknife,0.8341013824884793,11.317000000000036
116,airfoil,random_forest,jackknife+,0.8509984639016898,12.177425000000056
116,airfoil,random_forest,jackknife-mm,0.9723502304147466,16.805300000000017
116,airfoil,random_forest,CV+,0.890937019969278,13.62460000000003
116,airfoil,random_forest,split,0.8678955453149002,13.550399999999996
116,airfoil,random_forest,JAW,0.9631336405529954,16.57532500000005
117,airfoil,random_forest,naive,0.5591397849462365,4.804599999999965
117,airfoil,random_forest,jackknife,0.8924731182795699,11.556400000000053
117,airfoil,random_forest,jackknife+,0.9185867895545314,11.988250000000036
117,airfoil,random_forest,jackknife-mm,0.9815668202764977,16.966500000000025
117,airfoil,random_forest,CV+,0.9231950844854071,12.367674999999991
117,airfoil,random_forest,split,0.9308755760368663,15.101899999999915
117,airfoil,random_forest,JAW,0.9554531490015361,14.032300000000006
118,airfoil,random_forest,naive,0.5806451612903226,5.914099999999934
118,airfoil,random_forest,jackknife,0.8771121351766513,12.724299999999971
118,airfoil,random_forest,jackknife+,0.9185867895545314,13.256550000000104
118,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.114999999999952
118,airfoil,random_forest,CV+,0.9231950844854071,13.401350000000022
118,airfoil,random_forest,split,0.9062980030721967,17.835600000000056
118,airfoil,random_forest,JAW,0.9508448540706606,16.175299999999993
119,airfoil,random_forest,naive,0.576036866359447,5.489399999999961
119,airfoil,random_forest,jackknife,0.890937019969278,12.361299999999972
119,airfoil,random_forest,jackknife+,0.9278033794162827,12.612750000000005
119,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.546299999999974
119,airfoil,random_forest,CV+,0.9324116743471582,12.812599999999946
119,airfoil,random_forest,split,0.9032258064516129,14.988099999999946
119,airfoil,random_forest,JAW,0.9754224270353302,15.445049999999966
120,airfoil,random_forest,naive,0.4685099846390169,4.781099999999952
120,airfoil,random_forest,jackknife,0.7726574500768049,11.103500000000054
120,airfoil,random_forest,jackknife+,0.8218125960061444,11.64285000000001
120,airfoil,random_forest,jackknife-mm,0.9370199692780338,16.37242500000005
120,airfoil,random_forest,CV+,0.8417818740399385,12.532349999999965
120,airfoil,random_forest,split,0.815668202764977,13.69580000000002
120,airfoil,random_forest,JAW,0.8940092165898618,14.267949999999985
121,airfoil,random_forest,naive,0.5192012288786483,5.176099999999934
121,airfoil,random_forest,jackknife,0.8248847926267281,11.49785
121,airfoil,random_forest,jackknife+,0.8509984639016898,11.678799999999995
121,airfoil,random_forest,jackknife-mm,0.9738863287250384,16.729124999999996
121,airfoil,random_forest,CV+,0.8970814132104454,12.421200000000027
121,airfoil,random_forest,split,0.8678955453149002,14.471600000000024
121,airfoil,random_forest,JAW,0.8847926267281107,12.755699999999962
122,airfoil,random_forest,naive,0.5391705069124424,5.321600000000018
122,airfoil,random_forest,jackknife,0.8771121351766513,12.226000000000113
122,airfoil,random_forest,jackknife+,0.9093701996927803,12.67687500000001
122,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.46130000000008
122,airfoil,random_forest,CV+,0.9262672811059908,12.895400000000052
122,airfoil,random_forest,split,0.8740399385560675,15.78540000000001
122,airfoil,random_forest,JAW,0.9738863287250384,18.199200000000005
123,airfoil,random_forest,naive,0.4592933947772657,4.858700000000056
123,airfoil,random_forest,jackknife,0.8556067588325653,12.622400000000056
123,airfoil,random_forest,jackknife+,0.8878648233486943,13.067899999999995
123,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.223250000000093
123,airfoil,random_forest,CV+,0.9047619047619048,13.102175000000031
123,airfoil,random_forest,split,0.858678955453149,14.486500000000007
123,airfoil,random_forest,JAW,0.9754224270353302,19.21935000000005
124,airfoil,random_forest,naive,0.47465437788018433,4.9068999999999505
124,airfoil,random_forest,jackknife,0.8894009216589862,13.053500000000042
124,airfoil,random_forest,jackknife+,0.9170506912442397,12.95622499999999
124,airfoil,random_forest,jackknife-mm,0.9923195084485407,19.134400000000028
124,airfoil,random_forest,CV+,0.9216589861751152,13.229149999999933
124,airfoil,random_forest,split,0.9032258064516129,17.86379999999997
124,airfoil,random_forest,JAW,0.9953917050691244,18.612049999999996
125,airfoil,random_forest,naive,0.522273425499232,4.84559999999999
125,airfoil,random_forest,jackknife,0.8356374807987711,10.405300000000011
125,airfoil,random_forest,jackknife+,0.8894009216589862,11.190300000000022
125,airfoil,random_forest,jackknife-mm,0.9692780337941628,15.440750000000037
125,airfoil,random_forest,CV+,0.9231950844854071,12.631499999999974
125,airfoil,random_forest,split,0.8894009216589862,15.582299999999947
125,airfoil,random_forest,JAW,0.9523809523809523,14.621449999999939
126,airfoil,random_forest,naive,0.522273425499232,5.255800000000079
126,airfoil,random_forest,jackknife,0.8417818740399385,11.82474999999988
126,airfoil,random_forest,jackknife+,0.8525345622119815,12.117850000000033
126,airfoil,random_forest,jackknife-mm,0.9508448540706606,17.499999999999915
126,airfoil,random_forest,CV+,0.869431643625192,12.85604999999994
126,airfoil,random_forest,split,0.880184331797235,17.454099999999954
126,airfoil,random_forest,JAW,0.9093701996927803,14.631749999999968
127,airfoil,random_forest,naive,0.45468509984639016,4.517600000000016
127,airfoil,random_forest,jackknife,0.8678955453149002,11.876949999999994
127,airfoil,random_forest,jackknife+,0.8648233486943164,12.042549999999991
127,airfoil,random_forest,jackknife-mm,0.9646697388632872,16.699150000000017
127,airfoil,random_forest,CV+,0.8755760368663594,12.656299999999987
127,airfoil,random_forest,split,0.8617511520737328,12.950999999999993
127,airfoil,random_forest,JAW,0.9032258064516129,13.955175000000025
128,airfoil,random_forest,naive,0.5099846390168971,5.189299999999946
128,airfoil,random_forest,jackknife,0.8172043010752689,11.662000000000006
128,airfoil,random_forest,jackknife+,0.8678955453149002,12.01955000000001
128,airfoil,random_forest,jackknife-mm,0.9554531490015361,16.665250000000015
128,airfoil,random_forest,CV+,0.8294930875576036,11.716825000000014
128,airfoil,random_forest,split,0.8556067588325653,14.924099999999981
128,airfoil,random_forest,JAW,0.9093701996927803,13.488899999999973
129,airfoil,random_forest,naive,0.533026113671275,4.821100000000058
129,airfoil,random_forest,jackknife,0.8387096774193549,11.39100000000002
129,airfoil,random_forest,jackknife+,0.880184331797235,11.50705000000002
129,airfoil,random_forest,jackknife-mm,0.9646697388632872,16.51145000000001
129,airfoil,random_forest,CV+,0.880184331797235,11.866699999999966
129,airfoil,random_forest,split,0.858678955453149,14.256599999999992
129,airfoil,random_forest,JAW,0.9324116743471582,14.548250000000053
130,airfoil,random_forest,naive,0.500768049155146,4.840799999999973
130,airfoil,random_forest,jackknife,0.8387096774193549,12.32250000000002
130,airfoil,random_forest,jackknife+,0.8817204301075269,12.428499999999957
130,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.806574999999995
130,airfoil,random_forest,CV+,0.8970814132104454,13.42732500000001
130,airfoil,random_forest,split,0.847926267281106,13.66470000000001
130,airfoil,random_forest,JAW,0.9293394777265745,14.567649999999986
131,airfoil,random_forest,naive,0.5345622119815668,5.595249999999879
131,airfoil,random_forest,jackknife,0.8878648233486943,12.547950000000014
131,airfoil,random_forest,jackknife+,0.9247311827956989,13.092924999999994
131,airfoil,random_forest,jackknife-mm,0.967741935483871,17.722650000000016
131,airfoil,random_forest,CV+,0.9278033794162827,13.236349999999987
131,airfoil,random_forest,split,0.8663594470046083,14.368999999999971
131,airfoil,random_forest,JAW,0.9447004608294931,15.10859999999991
132,airfoil,random_forest,naive,0.434715821812596,4.952400000000068
132,airfoil,random_forest,jackknife,0.8110599078341014,11.39349999999996
132,airfoil,random_forest,jackknife+,0.8740399385560675,12.307850000000045
132,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.48914999999994
132,airfoil,random_forest,CV+,0.8986175115207373,13.004599999999954
132,airfoil,random_forest,split,0.7956989247311828,11.704999999999984
132,airfoil,random_forest,JAW,0.9493087557603687,15.55215000000004
133,airfoil,random_forest,naive,0.45161290322580644,4.755699999999933
133,airfoil,random_forest,jackknife,0.7311827956989247,10.63280000000006
133,airfoil,random_forest,jackknife+,0.7695852534562212,10.920350000000042
133,airfoil,random_forest,jackknife-mm,0.9124423963133641,15.734100000000026
133,airfoil,random_forest,CV+,0.7864823348694316,11.369875000000022
133,airfoil,random_forest,split,0.815668202764977,11.939200000000056
133,airfoil,random_forest,JAW,0.8417818740399385,14.05714999999995
134,airfoil,random_forest,naive,0.5145929339477726,4.701399999999978
134,airfoil,random_forest,jackknife,0.9216589861751152,12.18610000000001
134,airfoil,random_forest,jackknife+,0.9324116743471582,12.240449999999981
134,airfoil,random_forest,jackknife-mm,0.989247311827957,17.445300000000003
134,airfoil,random_forest,CV+,0.9278033794162827,12.614575000000002
134,airfoil,random_forest,split,0.7880184331797235,12.48139999999998
134,airfoil,random_forest,JAW,0.9754224270353302,15.222450000000038
135,airfoil,random_forest,naive,0.41321044546851,4.8355999999999995
135,airfoil,random_forest,jackknife,0.7035330261136713,10.076200000000057
135,airfoil,random_forest,jackknife+,0.7526881720430108,10.44282499999997
135,airfoil,random_forest,jackknife-mm,0.8924731182795699,14.761800000000065
135,airfoil,random_forest,CV+,0.7972350230414746,11.649800000000042
135,airfoil,random_forest,split,0.7711213517665131,11.793300000000016
135,airfoil,random_forest,JAW,0.8509984639016898,13.128324999999961
136,airfoil,random_forest,naive,0.5099846390168971,5.280899999999946
136,airfoil,random_forest,jackknife,0.8417818740399385,12.100550000000055
136,airfoil,random_forest,jackknife+,0.8678955453149002,12.298600000000022
136,airfoil,random_forest,jackknife-mm,0.956989247311828,17.25205000000004
136,airfoil,random_forest,CV+,0.8817204301075269,13.08270000000006
136,airfoil,random_forest,split,0.8125960061443932,12.234600000000029
136,airfoil,random_forest,JAW,0.9093701996927803,14.51339999999999
137,airfoil,random_forest,naive,0.5990783410138248,5.502200000000045
137,airfoil,random_forest,jackknife,0.8863287250384024,11.546099999999996
137,airfoil,random_forest,jackknife+,0.9047619047619048,11.925799999999967
137,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.024299999999997
137,airfoil,random_forest,CV+,0.9278033794162827,13.394100000000023
137,airfoil,random_forest,split,0.8847926267281107,15.377599999999973
137,airfoil,random_forest,JAW,0.9508448540706606,14.556799999999953
138,airfoil,random_forest,naive,0.4823348694316436,4.883800000000065
138,airfoil,random_forest,jackknife,0.7972350230414746,11.161399999999986
138,airfoil,random_forest,jackknife+,0.8233486943164362,11.48975000000003
138,airfoil,random_forest,jackknife-mm,0.9370199692780338,16.081649999999968
138,airfoil,random_forest,CV+,0.8218125960061444,11.435500000000033
138,airfoil,random_forest,split,0.7741935483870968,12.59310000000005
138,airfoil,random_forest,JAW,0.9047619047619048,14.556550000000072
139,airfoil,random_forest,naive,0.5376344086021505,4.803500000000014
139,airfoil,random_forest,jackknife,0.8417818740399385,10.882600000000025
139,airfoil,random_forest,jackknife+,0.8863287250384024,11.565999999999988
139,airfoil,random_forest,jackknife-mm,0.9800307219662059,16.608550000000037
139,airfoil,random_forest,CV+,0.9062980030721967,12.500349999999969
139,airfoil,random_forest,split,0.7726574500768049,11.066000000000031
139,airfoil,random_forest,JAW,0.9278033794162827,13.203599999999994
140,airfoil,random_forest,naive,0.4500768049155146,4.480300000000057
140,airfoil,random_forest,jackknife,0.8402457757296466,11.77759999999995
140,airfoil,random_forest,jackknife+,0.8310291858678955,11.865450000000024
140,airfoil,random_forest,jackknife-mm,0.9262672811059908,17.138499999999965
140,airfoil,random_forest,CV+,0.8417818740399385,12.252349999999964
140,airfoil,random_forest,split,0.8402457757296466,14.959700000000083
140,airfoil,random_forest,JAW,0.8786482334869432,14.867599999999982
141,airfoil,random_forest,naive,0.43010752688172044,4.734400000000022
141,airfoil,random_forest,jackknife,0.8786482334869432,12.891199999999941
141,airfoil,random_forest,jackknife+,0.8678955453149002,12.717650000000035
141,airfoil,random_forest,jackknife-mm,0.9723502304147466,17.95789999999991
141,airfoil,random_forest,CV+,0.8509984639016898,12.06304999999999
141,airfoil,random_forest,split,0.9231950844854071,17.383899999999954
141,airfoil,random_forest,JAW,0.9308755760368663,14.549574999999976
142,airfoil,random_forest,naive,0.4731182795698925,5.0645999999999844
142,airfoil,random_forest,jackknife,0.7956989247311828,11.752799999999922
142,airfoil,random_forest,jackknife+,0.8248847926267281,12.11359999999992
142,airfoil,random_forest,jackknife-mm,0.9539170506912442,16.809299999999922
142,airfoil,random_forest,CV+,0.8125960061443932,11.379899999999907
142,airfoil,random_forest,split,0.8540706605222734,15.213599999999929
142,airfoil,random_forest,JAW,0.9262672811059908,16.095550000000003
143,airfoil,random_forest,naive,0.5867895545314901,5.274300000000096
143,airfoil,random_forest,jackknife,0.8940092165898618,12.04629999999986
143,airfoil,random_forest,jackknife+,0.9293394777265745,12.656300000000016
143,airfoil,random_forest,jackknife-mm,0.9815668202764977,17.23682499999981
143,airfoil,random_forest,CV+,0.9447004608294931,13.411249999999939
143,airfoil,random_forest,split,0.9293394777265745,19.76550000000006
143,airfoil,random_forest,JAW,0.9769585253456221,17.54219999999995
144,airfoil,random_forest,naive,0.4608294930875576,4.3729999999999905
144,airfoil,random_forest,jackknife,0.8663594470046083,11.755999999999972
144,airfoil,random_forest,jackknife+,0.8556067588325653,12.39960000000002
144,airfoil,random_forest,jackknife-mm,0.9723502304147466,17.01259999999995
144,airfoil,random_forest,CV+,0.8509984639016898,11.956800000000044
144,airfoil,random_forest,split,0.8678955453149002,13.559800000000052
144,airfoil,random_forest,JAW,0.9370199692780338,15.626250000000013
145,airfoil,random_forest,naive,0.5821812596006144,5.160800000000052
145,airfoil,random_forest,jackknife,0.9078341013824884,12.440099999999973
145,airfoil,random_forest,jackknife+,0.9354838709677419,12.996849999999995
145,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.637399999999943
145,airfoil,random_forest,CV+,0.9539170506912442,14.24879999999996
145,airfoil,random_forest,split,0.9185867895545314,14.891400000000061
145,airfoil,random_forest,JAW,0.9815668202764977,16.289249999999953
146,airfoil,random_forest,naive,0.46236559139784944,4.489999999999952
146,airfoil,random_forest,jackknife,0.8571428571428571,11.682299999999941
146,airfoil,random_forest,jackknife+,0.8786482334869432,12.045525000000083
146,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.73829999999998
146,airfoil,random_forest,CV+,0.8709677419354839,11.854900000000029
146,airfoil,random_forest,split,0.8970814132104454,16.310599999999994
146,airfoil,random_forest,JAW,0.9293394777265745,13.703125
147,airfoil,random_forest,naive,0.4823348694316436,4.518399999999957
147,airfoil,random_forest,jackknife,0.8602150537634409,11.033149999999978
147,airfoil,random_forest,jackknife+,0.8894009216589862,11.904699999999963
147,airfoil,random_forest,jackknife-mm,0.9708141321044547,16.167149999999978
147,airfoil,random_forest,CV+,0.9078341013824884,13.056900000000041
147,airfoil,random_forest,split,0.8663594470046083,12.333300000000008
147,airfoil,random_forest,JAW,0.9293394777265745,14.022350000000017
148,airfoil,random_forest,naive,0.4915514592933948,5.104199999999935
148,airfoil,random_forest,jackknife,0.7695852534562212,10.804999999999978
148,airfoil,random_forest,jackknife+,0.8125960061443932,11.172399999999996
148,airfoil,random_forest,jackknife-mm,0.9155145929339478,15.555999999999969
148,airfoil,random_forest,CV+,0.8525345622119815,12.802725000000038
148,airfoil,random_forest,split,0.7788018433179723,11.763000000000034
148,airfoil,random_forest,JAW,0.8847926267281107,13.596200000000039
149,airfoil,random_forest,naive,0.4470046082949309,4.812000000000069
149,airfoil,random_forest,jackknife,0.880184331797235,12.14820000000006
149,airfoil,random_forest,jackknife+,0.9093701996927803,12.159599999999983
149,airfoil,random_forest,jackknife-mm,0.9877112135176651,17.032800000000066
149,airfoil,random_forest,CV+,0.9400921658986175,13.322949999999977
149,airfoil,random_forest,split,0.8571428571428571,13.2397
149,airfoil,random_forest,JAW,0.9385560675883257,13.715425000000025
150,airfoil,random_forest,naive,0.4838709677419355,5.090100000000007
150,airfoil,random_forest,jackknife,0.8602150537634409,11.610599999999948
150,airfoil,random_forest,jackknife+,0.8709677419354839,12.565100000000086
150,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.021399999999943
150,airfoil,random_forest,CV+,0.880184331797235,12.919199999999975
150,airfoil,random_forest,split,0.7695852534562212,11.36629999999991
150,airfoil,random_forest,JAW,0.9293394777265745,15.74960000000003
151,airfoil,random_forest,naive,0.46236559139784944,4.879000000000019
151,airfoil,random_forest,jackknife,0.8663594470046083,12.226799999999969
151,airfoil,random_forest,jackknife+,0.9109062980030722,12.43095000000001
151,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.43589999999999
151,airfoil,random_forest,CV+,0.8894009216589862,12.571375000000032
151,airfoil,random_forest,split,0.8294930875576036,14.142999999999944
151,airfoil,random_forest,JAW,0.9477726574500768,14.833000000000027
152,airfoil,random_forest,naive,0.4869431643625192,4.732300000000009
152,airfoil,random_forest,jackknife,0.8387096774193549,11.59699999999998
152,airfoil,random_forest,jackknife+,0.858678955453149,11.597574999999978
152,airfoil,random_forest,jackknife-mm,0.967741935483871,16.995449999999963
152,airfoil,random_forest,CV+,0.8663594470046083,12.593450000000033
152,airfoil,random_forest,split,0.8847926267281107,15.168100000000067
152,airfoil,random_forest,JAW,0.8894009216589862,12.949200000000033
153,airfoil,random_forest,naive,0.48847926267281105,5.102300000000071
153,airfoil,random_forest,jackknife,0.7864823348694316,10.864799999999974
153,airfoil,random_forest,jackknife+,0.8187403993855606,11.081449999999904
153,airfoil,random_forest,jackknife-mm,0.9293394777265745,15.978949999999998
153,airfoil,random_forest,CV+,0.8341013824884793,11.290899999999965
153,airfoil,random_forest,split,0.8079877112135176,12.36069999999998
153,airfoil,random_forest,JAW,0.8571428571428571,12.582100000000011
154,airfoil,random_forest,naive,0.48847926267281105,4.599100000000021
154,airfoil,random_forest,jackknife,0.8433179723502304,11.462500000000063
154,airfoil,random_forest,jackknife+,0.8602150537634409,11.869599999999977
154,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.236200000000025
154,airfoil,random_forest,CV+,0.869431643625192,12.309725000000043
154,airfoil,random_forest,split,0.869431643625192,14.54140000000001
154,airfoil,random_forest,JAW,0.9400921658986175,14.523400000000024
155,airfoil,random_forest,naive,0.434715821812596,4.413799999999981
155,airfoil,random_forest,jackknife,0.7926267281105991,11.404399999999896
155,airfoil,random_forest,jackknife+,0.8402457757296466,11.804500000000019
155,airfoil,random_forest,jackknife-mm,0.9600614439324117,17.096049999999906
155,airfoil,random_forest,CV+,0.8310291858678955,12.317799999999963
155,airfoil,random_forest,split,0.8494623655913979,14.683500000000038
155,airfoil,random_forest,JAW,0.8863287250384024,13.716450000000052
156,airfoil,random_forest,naive,0.5161290322580645,4.643300000000039
156,airfoil,random_forest,jackknife,0.9170506912442397,12.19870000000006
156,airfoil,random_forest,jackknife+,0.9093701996927803,11.95014999999998
156,airfoil,random_forest,jackknife-mm,0.989247311827957,17.339250000000092
156,airfoil,random_forest,CV+,0.9262672811059908,13.001099999999994
156,airfoil,random_forest,split,0.8771121351766513,15.040599999999955
156,airfoil,random_forest,JAW,0.9416282642089093,13.270799999999994
157,airfoil,random_forest,naive,0.533026113671275,4.5391999999999655
157,airfoil,random_forest,jackknife,0.8463901689708141,10.601699999999994
157,airfoil,random_forest,jackknife+,0.8725038402457758,11.399500000000032
157,airfoil,random_forest,jackknife-mm,0.9723502304147466,16.04789999999994
157,airfoil,random_forest,CV+,0.8970814132104454,12.119849999999985
157,airfoil,random_forest,split,0.880184331797235,13.162550000000039
157,airfoil,random_forest,JAW,0.9231950844854071,13.850824999999972
158,airfoil,random_forest,naive,0.500768049155146,5.030199999999979
158,airfoil,random_forest,jackknife,0.7772657450076805,11.11119999999994
158,airfoil,random_forest,jackknife+,0.8064516129032258,11.690349999999967
158,airfoil,random_forest,jackknife-mm,0.9308755760368663,16.06254999999996
158,airfoil,random_forest,CV+,0.8325652841781874,12.247075000000066
158,airfoil,random_forest,split,0.8648233486943164,15.504899999999964
158,airfoil,random_forest,JAW,0.901689708141321,15.406375000000011
159,airfoil,random_forest,naive,0.4685099846390169,4.548499999999962
159,airfoil,random_forest,jackknife,0.8248847926267281,10.363500000000158
159,airfoil,random_forest,jackknife+,0.858678955453149,10.920099999999977
159,airfoil,random_forest,jackknife-mm,0.9585253456221198,15.341000000000179
159,airfoil,random_forest,CV+,0.8740399385560675,11.63380000000005
159,airfoil,random_forest,split,0.8448540706605223,11.947099999999978
159,airfoil,random_forest,JAW,0.9201228878648233,13.36649999999996
160,airfoil,random_forest,naive,0.4731182795698925,5.316299999999984
160,airfoil,random_forest,jackknife,0.8202764976958525,11.438800000000015
160,airfoil,random_forest,jackknife+,0.8632872503840245,11.895074999999977
160,airfoil,random_forest,jackknife-mm,0.9354838709677419,16.37575000000004
160,airfoil,random_forest,CV+,0.8878648233486943,12.684949999999958
160,airfoil,random_forest,split,0.8663594470046083,15.29419999999999
160,airfoil,random_forest,JAW,0.8924731182795699,12.615799999999993
161,airfoil,random_forest,naive,0.4930875576036866,4.732799999999941
161,airfoil,random_forest,jackknife,0.8141321044546851,11.410250000000019
161,airfoil,random_forest,jackknife+,0.8448540706605223,11.820650000000043
161,airfoil,random_forest,jackknife-mm,0.9600614439324117,16.446050000000042
161,airfoil,random_forest,CV+,0.8494623655913979,12.468500000000063
161,airfoil,random_forest,split,0.8294930875576036,12.592300000000023
161,airfoil,random_forest,JAW,0.8955453149001537,13.05880000000009
162,airfoil,random_forest,naive,0.500768049155146,4.9392
162,airfoil,random_forest,jackknife,0.7972350230414746,11.550900000000098
162,airfoil,random_forest,jackknife+,0.8095238095238095,11.85429999999998
162,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.75267500000008
162,airfoil,random_forest,CV+,0.8248847926267281,12.197700000000012
162,airfoil,random_forest,split,0.7649769585253456,12.286299999999983
162,airfoil,random_forest,JAW,0.8755760368663594,14.081050000000033
163,airfoil,random_forest,naive,0.47619047619047616,5.171849999999978
163,airfoil,random_forest,jackknife,0.7603686635944701,10.721000000000004
163,airfoil,random_forest,jackknife+,0.8202764976958525,11.240000000000038
163,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.490949999999955
163,airfoil,random_forest,CV+,0.815668202764977,11.317449999999965
163,airfoil,random_forest,split,0.8218125960061444,15.229199999999992
163,airfoil,random_forest,JAW,0.9109062980030722,14.495549999999966
164,airfoil,random_forest,naive,0.4838709677419355,5.400599999999969
164,airfoil,random_forest,jackknife,0.8356374807987711,12.360599999999977
164,airfoil,random_forest,jackknife+,0.8448540706605223,12.408550000000062
164,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.584400000000045
164,airfoil,random_forest,CV+,0.858678955453149,12.859950000000055
164,airfoil,random_forest,split,0.8955453149001537,18.016800000000046
164,airfoil,random_forest,JAW,0.9508448540706606,16.991699999999994
165,airfoil,random_forest,naive,0.5698924731182796,4.996200000000044
165,airfoil,random_forest,jackknife,0.890937019969278,12.339799999999912
165,airfoil,random_forest,jackknife+,0.8970814132104454,12.425550000000001
165,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.046324999999925
165,airfoil,random_forest,CV+,0.9032258064516129,12.276800000000037
165,airfoil,random_forest,split,0.8725038402457758,14.341699999999975
165,airfoil,random_forest,JAW,0.9400921658986175,14.957850000000064
166,airfoil,random_forest,naive,0.45161290322580644,4.552399999999977
166,airfoil,random_forest,jackknife,0.7726574500768049,10.231100000000055
166,airfoil,random_forest,jackknife+,0.8463901689708141,10.933899999999937
166,airfoil,random_forest,jackknife-mm,0.9416282642089093,15.224900000000062
166,airfoil,random_forest,CV+,0.847926267281106,11.486499999999978
166,airfoil,random_forest,split,0.8033794162826421,13.277399999999972
166,airfoil,random_forest,JAW,0.9001536098310292,12.979799999999997
167,airfoil,random_forest,naive,0.5729646697388633,5.1813000000000216
167,airfoil,random_forest,jackknife,0.8709677419354839,11.65489999999997
167,airfoil,random_forest,jackknife+,0.8863287250384024,12.321824999999961
167,airfoil,random_forest,jackknife-mm,0.9600614439324117,16.910849999999982
167,airfoil,random_forest,CV+,0.9062980030721967,13.074100000000001
167,airfoil,random_forest,split,0.8663594470046083,14.106299999999948
167,airfoil,random_forest,JAW,0.9247311827956989,13.455400000000026
168,airfoil,random_forest,naive,0.6052227342549923,5.181700000000006
168,airfoil,random_forest,jackknife,0.8709677419354839,12.133299999999991
168,airfoil,random_forest,jackknife+,0.8970814132104454,12.697100000000034
168,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.332700000000017
168,airfoil,random_forest,CV+,0.9139784946236559,12.88672499999997
168,airfoil,random_forest,split,0.8663594470046083,15.127700000000033
168,airfoil,random_forest,JAW,0.9662058371735791,16.377350000000007
169,airfoil,random_forest,naive,0.5714285714285714,5.569100000000049
169,airfoil,random_forest,jackknife,0.8847926267281107,12.680299999999988
169,airfoil,random_forest,jackknife+,0.8894009216589862,12.874875000000003
169,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.226100000000017
169,airfoil,random_forest,CV+,0.8955453149001537,13.03794999999998
169,airfoil,random_forest,split,0.8955453149001537,15.085700000000031
169,airfoil,random_forest,JAW,0.9431643625192012,16.619799999999955
170,airfoil,random_forest,naive,0.46697388632872505,4.9313000000000216
170,airfoil,random_forest,jackknife,0.8725038402457758,13.062600000000003
170,airfoil,random_forest,jackknife+,0.8771121351766513,12.853550000000013
170,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.79074999999999
170,airfoil,random_forest,CV+,0.8725038402457758,13.132674999999963
170,airfoil,random_forest,split,0.8125960061443932,12.69569999999996
170,airfoil,random_forest,JAW,0.9231950844854071,15.350400000000036
171,airfoil,random_forest,naive,0.5683563748079877,5.043200000000013
171,airfoil,random_forest,jackknife,0.8786482334869432,12.477799999999945
171,airfoil,random_forest,jackknife+,0.8894009216589862,12.87364999999997
171,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.065049999999943
171,airfoil,random_forest,CV+,0.9093701996927803,13.835899999999967
171,airfoil,random_forest,split,0.8433179723502304,13.963899999999967
171,airfoil,random_forest,JAW,0.9370199692780338,16.444949999999977
172,airfoil,random_forest,naive,0.5145929339477726,4.532099999999957
172,airfoil,random_forest,jackknife,0.9001536098310292,12.472299999999962
172,airfoil,random_forest,jackknife+,0.9032258064516129,12.609649999999974
172,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.64012499999994
172,airfoil,random_forest,CV+,0.8878648233486943,12.582200000000057
172,airfoil,random_forest,split,0.9124423963133641,15.795599999999979
172,airfoil,random_forest,JAW,0.9447004608294931,15.378299999999982
173,airfoil,random_forest,naive,0.4715821812596006,4.867099999999965
173,airfoil,random_forest,jackknife,0.8218125960061444,12.195300000000032
173,airfoil,random_forest,jackknife+,0.8402457757296466,12.318750000000023
173,airfoil,random_forest,jackknife-mm,0.9293394777265745,17.252849999999995
173,airfoil,random_forest,CV+,0.847926267281106,13.337050000000048
173,airfoil,random_forest,split,0.8064516129032258,15.267999999999944
173,airfoil,random_forest,JAW,0.9109062980030722,16.854649999999964
174,airfoil,random_forest,naive,0.43317972350230416,4.042599999999993
174,airfoil,random_forest,jackknife,0.8294930875576036,10.3827
174,airfoil,random_forest,jackknife+,0.858678955453149,10.679499999999976
174,airfoil,random_forest,jackknife-mm,0.956989247311828,15.319099999999992
174,airfoil,random_forest,CV+,0.8648233486943164,11.220449999999943
174,airfoil,random_forest,split,0.8202764976958525,13.046599999999984
174,airfoil,random_forest,JAW,0.8986175115207373,12.047700000000006
175,airfoil,random_forest,naive,0.4592933947772657,4.764999999999986
175,airfoil,random_forest,jackknife,0.8294930875576036,11.764400000000052
175,airfoil,random_forest,jackknife+,0.8402457757296466,11.844499999999968
175,airfoil,random_forest,jackknife-mm,0.9216589861751152,16.097750000000076
175,airfoil,random_forest,CV+,0.837173579109063,12.028150000000053
175,airfoil,random_forest,split,0.8341013824884793,13.159799999999962
175,airfoil,random_forest,JAW,0.9062980030721967,14.930150000000054
176,airfoil,random_forest,naive,0.4946236559139785,4.775599999999997
176,airfoil,random_forest,jackknife,0.8648233486943164,11.755999999999972
176,airfoil,random_forest,jackknife+,0.8986175115207373,12.187300000000008
176,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.082499999999953
176,airfoil,random_forest,CV+,0.9078341013824884,12.441249999999997
176,airfoil,random_forest,split,0.8632872503840245,14.341499999999996
176,airfoil,random_forest,JAW,0.9416282642089093,13.549175000000133
177,airfoil,random_forest,naive,0.4500768049155146,4.493449999999996
177,airfoil,random_forest,jackknife,0.8310291858678955,12.539799999999929
177,airfoil,random_forest,jackknife+,0.8494623655913979,12.627350000000007
177,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.712049999999962
177,airfoil,random_forest,CV+,0.8540706605222734,12.974100000000078
177,airfoil,random_forest,split,0.8003072196620584,12.055800000000033
177,airfoil,random_forest,JAW,0.901689708141321,15.723424999999992
178,airfoil,random_forest,naive,0.5683563748079877,5.301899999999961
178,airfoil,random_forest,jackknife,0.8955453149001537,12.354799999999955
178,airfoil,random_forest,jackknife+,0.8970814132104454,12.382825000000096
178,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.743024999999932
178,airfoil,random_forest,CV+,0.9201228878648233,13.370899999999963
178,airfoil,random_forest,split,0.8725038402457758,13.441699999999969
178,airfoil,random_forest,JAW,0.9846390168970814,18.871724999999998
179,airfoil,random_forest,naive,0.5606758832565284,4.821000000000026
179,airfoil,random_forest,jackknife,0.8218125960061444,10.636600000000072
179,airfoil,random_forest,jackknife+,0.8709677419354839,11.475800000000007
179,airfoil,random_forest,jackknife-mm,0.9754224270353302,16.446025000000105
179,airfoil,random_forest,CV+,0.9047619047619048,12.296525000000074
179,airfoil,random_forest,split,0.8294930875576036,12.939799999999877
179,airfoil,random_forest,JAW,0.9523809523809523,14.72177500000005
180,airfoil,random_forest,naive,0.5023041474654378,4.6673999999999864
180,airfoil,random_forest,jackknife,0.7803379416282642,10.380549999999914
180,airfoil,random_forest,jackknife+,0.8433179723502304,11.219750000000033
180,airfoil,random_forest,jackknife-mm,0.9615975422427036,15.654099999999886
180,airfoil,random_forest,CV+,0.8448540706605223,11.304500000000004
180,airfoil,random_forest,split,0.8125960061443932,12.793399999999906
180,airfoil,random_forest,JAW,0.9247311827956989,14.211649999999977
181,airfoil,random_forest,naive,0.48847926267281105,4.718600000000038
181,airfoil,random_forest,jackknife,0.8433179723502304,11.184599999999932
181,airfoil,random_forest,jackknife+,0.8632872503840245,11.548499999999962
181,airfoil,random_forest,jackknife-mm,0.9615975422427036,16.27019999999993
181,airfoil,random_forest,CV+,0.869431643625192,12.278599999999983
181,airfoil,random_forest,split,0.8095238095238095,12.382900000000006
181,airfoil,random_forest,JAW,0.8955453149001537,12.936250000000001
182,airfoil,random_forest,naive,0.5714285714285714,5.02660000000003
182,airfoil,random_forest,jackknife,0.8740399385560675,10.866049999999973
182,airfoil,random_forest,jackknife+,0.8755760368663594,11.317099999999954
182,airfoil,random_forest,jackknife-mm,0.9477726574500768,15.624549999999914
182,airfoil,random_forest,CV+,0.8955453149001537,12.240375000000043
182,airfoil,random_forest,split,0.8863287250384024,15.24105000000003
182,airfoil,random_forest,JAW,0.9093701996927803,12.394774999999967
183,airfoil,random_forest,naive,0.5622119815668203,5.079999999999984
183,airfoil,random_forest,jackknife,0.8356374807987711,10.90349999999998
183,airfoil,random_forest,jackknife+,0.8740399385560675,11.197600000000008
183,airfoil,random_forest,jackknife-mm,0.9708141321044547,16.178050000000013
183,airfoil,random_forest,CV+,0.8924731182795699,11.50619999999995
183,airfoil,random_forest,split,0.8279569892473119,13.531599999999997
183,airfoil,random_forest,JAW,0.9339477726574501,13.635449999999977
184,airfoil,random_forest,naive,0.5345622119815668,4.945099999999911
184,airfoil,random_forest,jackknife,0.8786482334869432,11.95840000000004
184,airfoil,random_forest,jackknife+,0.8924731182795699,12.211050000000014
184,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.25442500000004
184,airfoil,random_forest,CV+,0.8924731182795699,12.837375000000037
184,airfoil,random_forest,split,0.9139784946236559,15.359700000000032
184,airfoil,random_forest,JAW,0.9416282642089093,15.543049999999965
185,airfoil,random_forest,naive,0.49001536098310294,4.981899999999939
185,airfoil,random_forest,jackknife,0.7526881720430108,9.355900000000048
185,airfoil,random_forest,jackknife+,0.794162826420891,9.967150000000018
185,airfoil,random_forest,jackknife-mm,0.9170506912442397,14.219500000000053
185,airfoil,random_forest,CV+,0.7987711213517665,10.467000000000056
185,airfoil,random_forest,split,0.8540706605222734,14.301999999999992
185,airfoil,random_forest,JAW,0.8540706605222734,11.89070000000001
186,airfoil,random_forest,naive,0.44393241167434716,5.37390000000002
186,airfoil,random_forest,jackknife,0.8125960061443932,12.69619999999992
186,airfoil,random_forest,jackknife+,0.8448540706605223,13.21139999999997
186,airfoil,random_forest,jackknife-mm,0.9631336405529954,18.73014999999991
186,airfoil,random_forest,CV+,0.8663594470046083,13.349100000000035
186,airfoil,random_forest,split,0.9262672811059908,17.994
186,airfoil,random_forest,JAW,0.9308755760368663,16.538350000000037
187,airfoil,random_forest,naive,0.500768049155146,5.1329000000000065
187,airfoil,random_forest,jackknife,0.8356374807987711,13.582200000000057
187,airfoil,random_forest,jackknife+,0.8540706605222734,13.818999999999917
187,airfoil,random_forest,jackknife-mm,0.9385560675883257,18.847125000000062
187,airfoil,random_forest,CV+,0.8556067588325653,14.093149999999966
187,airfoil,random_forest,split,0.7987711213517665,13.616500000000087
187,airfoil,random_forest,JAW,0.9216589861751152,16.426600000000008
188,airfoil,random_forest,naive,0.49923195084485406,4.754600000000011
188,airfoil,random_forest,jackknife,0.8847926267281107,11.600800000000078
188,airfoil,random_forest,jackknife+,0.8970814132104454,12.432500000000047
188,airfoil,random_forest,jackknife-mm,0.967741935483871,17.250350000000054
188,airfoil,random_forest,CV+,0.890937019969278,12.785599999999931
188,airfoil,random_forest,split,0.9124423963133641,16.187500000000057
188,airfoil,random_forest,JAW,0.9554531490015361,16.10105
189,airfoil,random_forest,naive,0.4715821812596006,4.611500000000035
189,airfoil,random_forest,jackknife,0.8218125960061444,11.455700000000036
189,airfoil,random_forest,jackknife+,0.8233486943164362,12.096550000000022
189,airfoil,random_forest,jackknife-mm,0.9508448540706606,16.56695000000005
189,airfoil,random_forest,CV+,0.8571428571428571,12.578300000000027
189,airfoil,random_forest,split,0.890937019969278,14.677400000000006
189,airfoil,random_forest,JAW,0.8940092165898618,14.362899999999925
190,airfoil,random_forest,naive,0.5192012288786483,4.568800000000039
190,airfoil,random_forest,jackknife,0.847926267281106,11.262800000000055
190,airfoil,random_forest,jackknife+,0.8525345622119815,11.933224999999965
190,airfoil,random_forest,jackknife-mm,0.9447004608294931,16.506750000000025
190,airfoil,random_forest,CV+,0.8509984639016898,11.334099999999992
190,airfoil,random_forest,split,0.8387096774193549,13.747599999999977
190,airfoil,random_forest,JAW,0.890937019969278,12.939525000000003
191,airfoil,random_forest,naive,0.4470046082949309,4.496700000000004
191,airfoil,random_forest,jackknife,0.8648233486943164,11.79509999999999
191,airfoil,random_forest,jackknife+,0.9201228878648233,12.06989999999999
191,airfoil,random_forest,jackknife-mm,0.9938556067588326,17.65494999999997
191,airfoil,random_forest,CV+,0.9201228878648233,12.10170000000005
191,airfoil,random_forest,split,0.8648233486943164,12.60839999999996
191,airfoil,random_forest,JAW,0.9754224270353302,14.430424999999985
192,airfoil,random_forest,naive,0.4715821812596006,5.025100000000009
192,airfoil,random_forest,jackknife,0.7342549923195084,10.40160000000003
192,airfoil,random_forest,jackknife+,0.8202764976958525,11.11477499999998
192,airfoil,random_forest,jackknife-mm,0.9431643625192012,15.637525000000053
192,airfoil,random_forest,CV+,0.837173579109063,11.860050000000044
192,airfoil,random_forest,split,0.7972350230414746,11.528699999999958
192,airfoil,random_forest,JAW,0.8602150537634409,13.095000000000013
193,airfoil,random_forest,naive,0.5499231950844854,5.44704999999999
193,airfoil,random_forest,jackknife,0.858678955453149,11.394800000000004
193,airfoil,random_forest,jackknife+,0.8709677419354839,11.82069999999996
193,airfoil,random_forest,jackknife-mm,0.9662058371735791,16.88554999999998
193,airfoil,random_forest,CV+,0.8955453149001537,12.728950000000026
193,airfoil,random_forest,split,0.837173579109063,13.461700000000008
193,airfoil,random_forest,JAW,0.9308755760368663,13.544099999999958
194,airfoil,random_forest,naive,0.38863287250384027,3.9476999999999975
194,airfoil,random_forest,jackknife,0.7665130568356375,11.129699999999985
194,airfoil,random_forest,jackknife+,0.7987711213517665,11.213199999999944
194,airfoil,random_forest,jackknife-mm,0.901689708141321,15.524850000000015
194,airfoil,random_forest,CV+,0.7910906298003072,11.30939999999994
194,airfoil,random_forest,split,0.8233486943164362,13.459800000000001
194,airfoil,random_forest,JAW,0.8325652841781874,12.588249999999931
195,airfoil,random_forest,naive,0.45314900153609833,4.4389000000000465
195,airfoil,random_forest,jackknife,0.8556067588325653,11.892500000000041
195,airfoil,random_forest,jackknife+,0.8940092165898618,12.088625000000036
195,airfoil,random_forest,jackknife-mm,0.9815668202764977,17.371500000000026
195,airfoil,random_forest,CV+,0.9370199692780338,12.871799999999965
195,airfoil,random_forest,split,0.9032258064516129,14.390300000000025
195,airfoil,random_forest,JAW,0.9539170506912442,14.953824999999995
196,airfoil,random_forest,naive,0.6175115207373272,6.00679999999997
196,airfoil,random_forest,jackknife,0.8847926267281107,12.417200000000008
196,airfoil,random_forest,jackknife+,0.8955453149001537,13.166100000000014
196,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.29460000000003
196,airfoil,random_forest,CV+,0.9231950844854071,13.668950000000066
196,airfoil,random_forest,split,0.9124423963133641,17.670799999999957
196,airfoil,random_forest,JAW,0.956989247311828,17.311499999999995
197,airfoil,random_forest,naive,0.5253456221198156,5.420099999999934
197,airfoil,random_forest,jackknife,0.7895545314900153,10.89179999999999
197,airfoil,random_forest,jackknife+,0.8172043010752689,11.647550000000052
197,airfoil,random_forest,jackknife-mm,0.9493087557603687,16.593599999999952
197,airfoil,random_forest,CV+,0.8433179723502304,12.208299999999937
197,airfoil,random_forest,split,0.7542242703533026,11.859199999999987
197,airfoil,random_forest,JAW,0.9201228878648233,14.790450000000021
198,airfoil,random_forest,naive,0.5069124423963134,4.655700000000053
198,airfoil,random_forest,jackknife,0.8310291858678955,10.896349999999956
198,airfoil,random_forest,jackknife+,0.8448540706605223,11.266575000000017
198,airfoil,random_forest,jackknife-mm,0.956989247311828,16.031149999999926
198,airfoil,random_forest,CV+,0.8494623655913979,11.791174999999967
198,airfoil,random_forest,split,0.8218125960061444,12.878199999999936
198,airfoil,random_forest,JAW,0.9093701996927803,13.564699999999988
199,airfoil,random_forest,naive,0.47772657450076805,4.657100000000042
199,airfoil,random_forest,jackknife,0.8571428571428571,11.890699999999953
199,airfoil,random_forest,jackknife+,0.8648233486943164,11.992650000000012
199,airfoil,random_forest,jackknife-mm,0.978494623655914,17.142499999999956
199,airfoil,random_forest,CV+,0.8970814132104454,12.337099999999978
199,airfoil,random_forest,split,0.8310291858678955,12.8022
199,airfoil,random_forest,JAW,0.9062980030721967,13.064349999999976


==> figures/airfoil_RF_1.0Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.40706605222734255,4.663200000000046
0,airfoil,random_forest,jackknife,0.7588325652841782,11.273699999999934
0,airfoil,random_forest,jackknife+,0.8310291858678955,12.058450000000036
0,airfoil,random_forest,jackknife-mm,0.9278033794162827,17.20934999999993
0,airfoil,random_forest,CV+,0.8233486943164362,12.412024999999986
0,airfoil,random_forest,split,0.7204301075268817,12.929550000000063
0,airfoil,random_forest,JAW,0.8924731182795699,14.968399999999946
1,airfoil,random_forest,naive,0.4838709677419355,5.097499999999997
1,airfoil,random_forest,jackknife,0.8678955453149002,13.001700000000028
1,airfoil,random_forest,jackknife+,0.9062980030721967,13.269649999999956
1,airfoil,random_forest,jackknife-mm,0.978494623655914,19.688900000000046
1,airfoil,random_forest,CV+,0.8878648233486943,12.92804999999997
1,airfoil,random_forest,split,0.8448540706605223,14.385099999999937
1,airfoil,random_forest,JAW,0.9769585253456221,19.289450000000045
2,airfoil,random_forest,naive,0.4592933947772657,4.596899999999977
2,airfoil,random_forest,jackknife,0.8402457757296466,11.532600000000002
2,airfoil,random_forest,jackknife+,0.890937019969278,12.267650000000017
2,airfoil,random_forest,jackknife-mm,0.9815668202764977,17.475449999999995
2,airfoil,random_forest,CV+,0.8817204301075269,12.176374999999936
2,airfoil,random_forest,split,0.9370199692780338,14.456000000000046
2,airfoil,random_forest,JAW,0.9508448540706606,15.46969999999996
3,airfoil,random_forest,naive,0.4485407066052227,4.645600000000002
3,airfoil,random_forest,jackknife,0.8540706605222734,11.782699999999977
3,airfoil,random_forest,jackknife+,0.8970814132104454,12.331550000000064
3,airfoil,random_forest,jackknife-mm,0.9723502304147466,17.898499999999956
3,airfoil,random_forest,CV+,0.8970814132104454,12.774400000000028
3,airfoil,random_forest,split,0.8556067588325653,17.864200000000068
3,airfoil,random_forest,JAW,0.946236559139785,15.905800000000056
4,airfoil,random_forest,naive,0.41781874039938555,4.122299999999996
4,airfoil,random_forest,jackknife,0.7665130568356375,10.838200000000029
4,airfoil,random_forest,jackknife+,0.7603686635944701,10.795050000000089
4,airfoil,random_forest,jackknife-mm,0.9139784946236559,16.66045000000004
4,airfoil,random_forest,CV+,0.8141321044546851,11.971650000000054
4,airfoil,random_forest,split,0.7572964669738863,11.561900000000009
4,airfoil,random_forest,JAW,0.9247311827956989,16.976150000000032
5,airfoil,random_forest,naive,0.5668202764976958,5.260700000000043
5,airfoil,random_forest,jackknife,0.9262672811059908,13.327799999999996
5,airfoil,random_forest,jackknife+,0.9324116743471582,13.31657499999993
5,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.535149999999987
5,airfoil,random_forest,CV+,0.9278033794162827,13.029450000000011
5,airfoil,random_forest,split,0.8878648233486943,15.47550000000004
5,airfoil,random_forest,JAW,0.9861751152073732,16.83204999999998
6,airfoil,random_forest,naive,0.33640552995391704,4.672500000000014
6,airfoil,random_forest,jackknife,0.7757296466973886,10.684300000000007
6,airfoil,random_forest,jackknife+,0.8033794162826421,11.58192500000004
6,airfoil,random_forest,jackknife-mm,0.9400921658986175,17.048150000000007
6,airfoil,random_forest,CV+,0.7972350230414746,11.836850000000027
6,airfoil,random_forest,split,0.6866359447004609,10.599599999999953
6,airfoil,random_forest,JAW,0.9431643625192012,17.760549999999952
7,airfoil,random_forest,naive,0.445468509984639,4.540200000000084
7,airfoil,random_forest,jackknife,0.8847926267281107,12.191799999999944
7,airfoil,random_forest,jackknife+,0.8509984639016898,12.47864999999996
7,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.91114999999992
7,airfoil,random_forest,CV+,0.858678955453149,12.658399999999943
7,airfoil,random_forest,split,0.8110599078341014,13.541999999999973
7,airfoil,random_forest,JAW,0.9831029185867896,18.58545000000001
8,airfoil,random_forest,naive,0.4976958525345622,5.245700000000056
8,airfoil,random_forest,jackknife,0.8648233486943164,12.71685000000005
8,airfoil,random_forest,jackknife+,0.8878648233486943,12.647249999999957
8,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.919500000000042
8,airfoil,random_forest,CV+,0.9062980030721967,13.319599999999994
8,airfoil,random_forest,split,0.8172043010752689,13.809799999999939
8,airfoil,random_forest,JAW,0.9723502304147466,16.698050000000023
9,airfoil,random_forest,naive,0.5560675883256528,4.728599999999972
9,airfoil,random_forest,jackknife,0.8417818740399385,11.096800000000059
9,airfoil,random_forest,jackknife+,0.8955453149001537,11.67195000000008
9,airfoil,random_forest,jackknife-mm,0.9800307219662059,17.28400000000002
9,airfoil,random_forest,CV+,0.9231950844854071,12.49554999999998
9,airfoil,random_forest,split,0.8402457757296466,13.80710000000002
9,airfoil,random_forest,JAW,0.9815668202764977,17.29850000000002
10,airfoil,random_forest,naive,0.5023041474654378,5.442399999999992
10,airfoil,random_forest,jackknife,0.8878648233486943,12.722200000000015
10,airfoil,random_forest,jackknife+,0.8924731182795699,12.894674999999935
10,airfoil,random_forest,jackknife-mm,0.9754224270353302,19.336699999999993
10,airfoil,random_forest,CV+,0.9093701996927803,12.395500000000013
10,airfoil,random_forest,split,0.8341013824884793,12.498800000000017
10,airfoil,random_forest,JAW,0.9723502304147466,17.942699999999988
11,airfoil,random_forest,naive,0.41013824884792627,4.0818999999999335
11,airfoil,random_forest,jackknife,0.8233486943164362,11.665099999999967
11,airfoil,random_forest,jackknife+,0.8709677419354839,11.64464999999997
11,airfoil,random_forest,jackknife-mm,0.956989247311828,17.05679999999994
11,airfoil,random_forest,CV+,0.8725038402457758,11.757125000000016
11,airfoil,random_forest,split,0.7004608294930875,10.915099999999967
11,airfoil,random_forest,JAW,0.9431643625192012,15.321399999999997
12,airfoil,random_forest,naive,0.391705069124424,4.568999999999903
12,airfoil,random_forest,jackknife,0.7465437788018433,11.044999999999987
12,airfoil,random_forest,jackknife+,0.8356374807987711,11.937000000000012
12,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.73677499999995
12,airfoil,random_forest,CV+,0.8494623655913979,12.575124999999986
12,airfoil,random_forest,split,0.7788018433179723,14.011899999999997
12,airfoil,random_forest,JAW,0.978494623655914,21.99594999999998
13,airfoil,random_forest,naive,0.46543778801843316,5.407100000000014
13,airfoil,random_forest,jackknife,0.7895545314900153,10.787300000000016
13,airfoil,random_forest,jackknife+,0.8233486943164362,11.752350000000064
13,airfoil,random_forest,jackknife-mm,0.9447004608294931,16.872950000000046
13,airfoil,random_forest,CV+,0.8463901689708141,12.01900000000002
13,airfoil,random_forest,split,0.8248847926267281,13.946899999999971
13,airfoil,random_forest,JAW,0.9692780337941628,18.429749999999956
14,airfoil,random_forest,naive,0.4976958525345622,5.0323999999999955
14,airfoil,random_forest,jackknife,0.8556067588325653,10.838099999999997
14,airfoil,random_forest,jackknife+,0.8878648233486943,11.599099999999964
14,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.68702500000002
14,airfoil,random_forest,CV+,0.9001536098310292,12.399049999999988
14,airfoil,random_forest,split,0.8325652841781874,13.999500000000069
14,airfoil,random_forest,JAW,0.9754224270353302,17.37419999999993
15,airfoil,random_forest,naive,0.5837173579109063,5.717100000000045
15,airfoil,random_forest,jackknife,0.8387096774193549,12.764499999999998
15,airfoil,random_forest,jackknife+,0.9109062980030722,13.31344999999996
15,airfoil,random_forest,jackknife-mm,0.989247311827957,20.924149999999997
15,airfoil,random_forest,CV+,0.9262672811059908,13.818799999999982
15,airfoil,random_forest,split,0.9216589861751152,14.22629999999998
15,airfoil,random_forest,JAW,0.9846390168970814,21.64932499999999
16,airfoil,random_forest,naive,0.4869431643625192,4.61269999999999
16,airfoil,random_forest,jackknife,0.7972350230414746,11.443400000000054
16,airfoil,random_forest,jackknife+,0.8448540706605223,11.949950000000001
16,airfoil,random_forest,jackknife-mm,0.9308755760368663,17.709425000000095
16,airfoil,random_forest,CV+,0.8556067588325653,12.819049999999933
16,airfoil,random_forest,split,0.8341013824884793,15.834400000000045
16,airfoil,random_forest,JAW,0.9262672811059908,17.694774999999908
17,airfoil,random_forest,naive,0.46543778801843316,5.296800000000019
17,airfoil,random_forest,jackknife,0.8540706605222734,11.672600000000017
17,airfoil,random_forest,jackknife+,0.8678955453149002,12.581400000000002
17,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.780800000000042
17,airfoil,random_forest,CV+,0.8740399385560675,13.174450000000007
17,airfoil,random_forest,split,0.6989247311827957,12.415699999999958
17,airfoil,random_forest,JAW,0.9431643625192012,18.170099999999948
18,airfoil,random_forest,naive,0.3932411674347158,5.239699999999999
18,airfoil,random_forest,jackknife,0.7419354838709677,11.276800000000009
18,airfoil,random_forest,jackknife+,0.7972350230414746,11.992099999999951
18,airfoil,random_forest,jackknife-mm,0.9262672811059908,16.878700000000023
18,airfoil,random_forest,CV+,0.8202764976958525,12.57595000000002
18,airfoil,random_forest,split,0.8279569892473119,16.819399999999973
18,airfoil,random_forest,JAW,0.8602150537634409,13.640025000000023
19,airfoil,random_forest,naive,0.45622119815668205,4.8811000000000035
19,airfoil,random_forest,jackknife,0.8387096774193549,11.551499999999976
19,airfoil,random_forest,jackknife+,0.8648233486943164,12.255949999999899
19,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.090099999999993
19,airfoil,random_forest,CV+,0.880184331797235,12.970949999999945
19,airfoil,random_forest,split,0.8740399385560675,12.614399999999932
19,airfoil,random_forest,JAW,0.9984639016897081,20.08075000000008
20,airfoil,random_forest,naive,0.4577572964669739,5.347499999999968
20,airfoil,random_forest,jackknife,0.7480798771121352,11.64659999999995
20,airfoil,random_forest,jackknife+,0.7603686635944701,12.08454999999995
20,airfoil,random_forest,jackknife-mm,0.9231950844854071,16.483849999999947
20,airfoil,random_forest,CV+,0.7557603686635944,12.33475
20,airfoil,random_forest,split,0.7311827956989247,13.962400000000002
20,airfoil,random_forest,JAW,0.9109062980030722,15.843824999999967
21,airfoil,random_forest,naive,0.37480798771121354,4.446300000000036
21,airfoil,random_forest,jackknife,0.706605222734255,10.96350000000001
21,airfoil,random_forest,jackknife+,0.7127496159754224,10.972000000000008
21,airfoil,random_forest,jackknife-mm,0.8632872503840245,16.11360000000002
21,airfoil,random_forest,CV+,0.7603686635944701,12.024749999999969
21,airfoil,random_forest,split,0.728110599078341,13.35220000000001
21,airfoil,random_forest,JAW,0.8110599078341014,12.638400000000004
22,airfoil,random_forest,naive,0.41013824884792627,4.851400000000012
22,airfoil,random_forest,jackknife,0.7142857142857143,11.225000000000023
22,airfoil,random_forest,jackknife+,0.7603686635944701,11.781225000000006
22,airfoil,random_forest,jackknife-mm,0.9216589861751152,16.76545
22,airfoil,random_forest,CV+,0.7926267281105991,12.80834999999999
22,airfoil,random_forest,split,0.7219662058371735,12.67369999999994
22,airfoil,random_forest,JAW,0.8509984639016898,13.905349999999942
23,airfoil,random_forest,naive,0.4393241167434716,4.749699999999962
23,airfoil,random_forest,jackknife,0.7250384024577573,11.23640000000006
23,airfoil,random_forest,jackknife+,0.8110599078341014,11.430350000000018
23,airfoil,random_forest,jackknife-mm,0.9493087557603687,16.803400000000067
23,airfoil,random_forest,CV+,0.8310291858678955,12.238375000000033
23,airfoil,random_forest,split,0.815668202764977,14.047200000000004
23,airfoil,random_forest,JAW,0.8771121351766513,13.802549999999997
24,airfoil,random_forest,naive,0.5576036866359447,5.10340000000005
24,airfoil,random_forest,jackknife,0.8540706605222734,12.157100000000014
24,airfoil,random_forest,jackknife+,0.9078341013824884,12.725349999999992
24,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.03082499999998
24,airfoil,random_forest,CV+,0.9170506912442397,13.134299999999953
24,airfoil,random_forest,split,0.8663594470046083,15.742000000000047
24,airfoil,random_forest,JAW,0.956989247311828,16.206200000000052
25,airfoil,random_forest,naive,0.42242703533026116,4.453700000000026
25,airfoil,random_forest,jackknife,0.858678955453149,11.006500000000017
25,airfoil,random_forest,jackknife+,0.8678955453149002,11.900749999999917
25,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.58930000000001
25,airfoil,random_forest,CV+,0.8709677419354839,12.405225000000002
25,airfoil,random_forest,split,0.8125960061443932,14.726399999999956
25,airfoil,random_forest,JAW,0.9984639016897081,inf
26,airfoil,random_forest,naive,0.3548387096774194,4.443700000000007
26,airfoil,random_forest,jackknife,0.7296466973886329,11.388499999999993
26,airfoil,random_forest,jackknife+,0.7357910906298003,11.61625000000005
26,airfoil,random_forest,jackknife-mm,0.858678955453149,16.55340000000001
26,airfoil,random_forest,CV+,0.7511520737327189,11.880200000000002
26,airfoil,random_forest,split,0.7265745007680492,13.22939999999997
26,airfoil,random_forest,JAW,0.8279569892473119,13.965500000000077
27,airfoil,random_forest,naive,0.4470046082949309,5.000800000000083
27,airfoil,random_forest,jackknife,0.8033794162826421,10.491299999999939
27,airfoil,random_forest,jackknife+,0.8402457757296466,11.537225000000007
27,airfoil,random_forest,jackknife-mm,0.9600614439324117,16.278299999999916
27,airfoil,random_forest,CV+,0.8325652841781874,12.124175000000008
27,airfoil,random_forest,split,0.8878648233486943,16.44849999999994
27,airfoil,random_forest,JAW,0.9109062980030722,14.037949999999967
28,airfoil,random_forest,naive,0.38556067588325654,4.714400000000012
28,airfoil,random_forest,jackknife,0.8602150537634409,11.543500000000023
28,airfoil,random_forest,jackknife+,0.8648233486943164,11.794650000000047
28,airfoil,random_forest,jackknife-mm,0.9493087557603687,17.464650000000034
28,airfoil,random_forest,CV+,0.8540706605222734,12.34932499999995
28,airfoil,random_forest,split,0.8556067588325653,15.21629999999999
28,airfoil,random_forest,JAW,0.9124423963133641,13.694699999999983
29,airfoil,random_forest,naive,0.4592933947772657,5.2432000000000585
29,airfoil,random_forest,jackknife,0.8248847926267281,13.012299999999982
29,airfoil,random_forest,jackknife+,0.8986175115207373,13.892700000000005
29,airfoil,random_forest,jackknife-mm,0.978494623655914,21.792149999999992
29,airfoil,random_forest,CV+,0.8786482334869432,14.500599999999977
29,airfoil,random_forest,split,0.7803379416282642,12.825099999999992
29,airfoil,random_forest,JAW,0.9815668202764977,25.195450000000022
30,airfoil,random_forest,naive,0.3579109062980031,4.7228999999999814
30,airfoil,random_forest,jackknife,0.7496159754224271,11.524800000000027
30,airfoil,random_forest,jackknife+,0.7818740399385561,12.141500000000036
30,airfoil,random_forest,jackknife-mm,0.9431643625192012,17.47745000000002
30,airfoil,random_forest,CV+,0.7972350230414746,12.64467500000005
30,airfoil,random_forest,split,0.7972350230414746,12.739599999999996
30,airfoil,random_forest,JAW,0.8986175115207373,16.675999999999988
31,airfoil,random_forest,naive,0.45468509984639016,4.651399999999995
31,airfoil,random_forest,jackknife,0.9001536098310292,12.29015000000004
31,airfoil,random_forest,jackknife+,0.901689708141321,12.392149999999958
31,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.420650000000023
31,airfoil,random_forest,CV+,0.9109062980030722,12.805599999999913
31,airfoil,random_forest,split,0.7588325652841782,12.5548
31,airfoil,random_forest,JAW,0.9477726574500768,16.348249999999993
32,airfoil,random_forest,naive,0.4930875576036866,5.034750000000145
32,airfoil,random_forest,jackknife,0.8678955453149002,12.798300000000012
32,airfoil,random_forest,jackknife+,0.8556067588325653,12.751675000000006
32,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.52359999999996
32,airfoil,random_forest,CV+,0.8417818740399385,13.608049999999992
32,airfoil,random_forest,split,0.7680491551459293,13.391250000000014
32,airfoil,random_forest,JAW,0.9124423963133641,14.958699999999993
33,airfoil,random_forest,naive,0.45161290322580644,5.06389999999999
33,airfoil,random_forest,jackknife,0.8940092165898618,11.94829999999996
33,airfoil,random_forest,jackknife+,0.8970814132104454,12.082349999999977
33,airfoil,random_forest,jackknife-mm,0.9877112135176651,17.60179999999997
33,airfoil,random_forest,CV+,0.9247311827956989,12.967099999999988
33,airfoil,random_forest,split,0.8448540706605223,14.756000000000057
33,airfoil,random_forest,JAW,0.9631336405529954,15.776549999999958
34,airfoil,random_forest,naive,0.5637480798771122,5.5334
34,airfoil,random_forest,jackknife,0.815668202764977,10.806600000000032
34,airfoil,random_forest,jackknife+,0.8648233486943164,11.767500000000027
34,airfoil,random_forest,jackknife-mm,0.9800307219662059,17.632800000000017
34,airfoil,random_forest,CV+,0.8617511520737328,12.11699999999999
34,airfoil,random_forest,split,0.7680491551459293,14.920499999999919
34,airfoil,random_forest,JAW,0.9539170506912442,17.09495000000004
35,airfoil,random_forest,naive,0.4116743471582181,4.582200000000029
35,airfoil,random_forest,jackknife,0.8172043010752689,11.88809999999998
35,airfoil,random_forest,jackknife+,0.804915514592934,12.241449999999901
35,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.759599999999992
35,airfoil,random_forest,CV+,0.8279569892473119,13.032400000000038
35,airfoil,random_forest,split,0.8556067588325653,16.906800000000004
35,airfoil,random_forest,JAW,0.9554531490015361,19.041199999999947
36,airfoil,random_forest,naive,0.4116743471582181,4.852400000000017
36,airfoil,random_forest,jackknife,0.7588325652841782,11.586900000000014
36,airfoil,random_forest,jackknife+,0.8218125960061444,11.869199999999992
36,airfoil,random_forest,jackknife-mm,0.9109062980030722,17.16725000000001
36,airfoil,random_forest,CV+,0.82642089093702,11.886700000000019
36,airfoil,random_forest,split,0.7050691244239631,13.418799999999948
36,airfoil,random_forest,JAW,0.9062980030721967,17.292950000000005
37,airfoil,random_forest,naive,0.41013824884792627,5.304400000000044
37,airfoil,random_forest,jackknife,0.7511520737327189,12.131999999999948
37,airfoil,random_forest,jackknife+,0.7757296466973886,12.577049999999915
37,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.416049999999927
37,airfoil,random_forest,CV+,0.8279569892473119,13.115174999999923
37,airfoil,random_forest,split,0.7526881720430108,15.981799999999993
37,airfoil,random_forest,JAW,0.9247311827956989,18.813999999999965
38,airfoil,random_forest,naive,0.4915514592933948,5.3431000000000495
38,airfoil,random_forest,jackknife,0.8648233486943164,13.296800000000047
38,airfoil,random_forest,jackknife+,0.890937019969278,13.650100000000009
38,airfoil,random_forest,jackknife-mm,0.9723502304147466,19.527550000000076
38,airfoil,random_forest,CV+,0.9093701996927803,14.124300000000048
38,airfoil,random_forest,split,0.8387096774193549,16.682500000000033
38,airfoil,random_forest,JAW,0.9493087557603687,18.11359999999999
39,airfoil,random_forest,naive,0.47619047619047616,5.093300000000028
39,airfoil,random_forest,jackknife,0.8617511520737328,12.390900000000073
39,airfoil,random_forest,jackknife+,0.8878648233486943,12.611674999999906
39,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.523150000000143
39,airfoil,random_forest,CV+,0.9185867895545314,13.814425000000071
39,airfoil,random_forest,split,0.783410138248848,14.555299999999988
39,airfoil,random_forest,JAW,0.9754224270353302,18.79060000000007
40,airfoil,random_forest,naive,0.49615975422427033,5.650950000000023
40,airfoil,random_forest,jackknife,0.8233486943164362,13.519100000000009
40,airfoil,random_forest,jackknife+,0.8463901689708141,13.465749999999971
40,airfoil,random_forest,jackknife-mm,0.9769585253456221,19.908800000000028
40,airfoil,random_forest,CV+,0.8402457757296466,13.703675000000075
40,airfoil,random_forest,split,0.82642089093702,15.961300000000051
40,airfoil,random_forest,JAW,0.9953917050691244,21.66334999999995
41,airfoil,random_forest,naive,0.38095238095238093,4.436899999999952
41,airfoil,random_forest,jackknife,0.8540706605222734,11.203700000000026
41,airfoil,random_forest,jackknife+,0.9078341013824884,12.023300000000049
41,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.76515000000002
41,airfoil,random_forest,CV+,0.9354838709677419,13.025900000000007
41,airfoil,random_forest,split,0.9047619047619048,15.019399999999962
41,airfoil,random_forest,JAW,0.9754224270353302,16.941900000000047
42,airfoil,random_forest,naive,0.4915514592933948,4.9568999999999335
42,airfoil,random_forest,jackknife,0.8387096774193549,11.192000000000007
42,airfoil,random_forest,jackknife+,0.8571428571428571,11.58117500000003
42,airfoil,random_forest,jackknife-mm,0.9923195084485407,17.662000000000063
42,airfoil,random_forest,CV+,0.8924731182795699,12.174199999999914
42,airfoil,random_forest,split,0.7864823348694316,13.516500000000008
42,airfoil,random_forest,JAW,0.9646697388632872,17.44270000000006
43,airfoil,random_forest,naive,0.31643625192012287,3.9740999999999076
43,airfoil,random_forest,jackknife,0.7450076804915514,11.202499999999986
43,airfoil,random_forest,jackknife+,0.8003072196620584,11.804850000000002
43,airfoil,random_forest,jackknife-mm,0.9170506912442397,18.19764999999998
43,airfoil,random_forest,CV+,0.837173579109063,12.716800000000006
43,airfoil,random_forest,split,0.783410138248848,14.094199999999972
43,airfoil,random_forest,JAW,0.9431643625192012,21.277449999999973
44,airfoil,random_forest,naive,0.3870967741935484,4.642099999999942
44,airfoil,random_forest,jackknife,0.7849462365591398,12.27800000000002
44,airfoil,random_forest,jackknife+,0.7711213517665131,12.044174999999953
44,airfoil,random_forest,jackknife-mm,0.8863287250384024,18.133200000000016
44,airfoil,random_forest,CV+,0.7711213517665131,12.064149999999984
44,airfoil,random_forest,split,0.7096774193548387,13.952099999999973
44,airfoil,random_forest,JAW,0.8786482334869432,20.10922499999998
45,airfoil,random_forest,naive,0.3824884792626728,4.498400000000004
45,airfoil,random_forest,jackknife,0.7649769585253456,10.643699999999967
45,airfoil,random_forest,jackknife+,0.8018433179723502,11.377899999999997
45,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.393349999999955
45,airfoil,random_forest,CV+,0.82642089093702,12.520549999999986
45,airfoil,random_forest,split,0.6973886328725039,13.843100000000021
45,airfoil,random_forest,JAW,0.9800307219662059,23.290700000000072
46,airfoil,random_forest,naive,0.42857142857142855,4.487600000000015
46,airfoil,random_forest,jackknife,0.8847926267281107,13.321900000000028
46,airfoil,random_forest,jackknife+,0.8924731182795699,13.642300000000034
46,airfoil,random_forest,jackknife-mm,0.9800307219662059,20.85680000000002
46,airfoil,random_forest,CV+,0.8540706605222734,13.27389999999994
46,airfoil,random_forest,split,0.8279569892473119,15.692000000000064
46,airfoil,random_forest,JAW,0.9923195084485407,24.664600000000007
47,airfoil,random_forest,naive,0.3824884792626728,3.7550999999999704
47,airfoil,random_forest,jackknife,0.7757296466973886,10.794400000000081
47,airfoil,random_forest,jackknife+,0.8218125960061444,11.272450000000006
47,airfoil,random_forest,jackknife-mm,0.9508448540706606,15.950025000000068
47,airfoil,random_forest,CV+,0.8172043010752689,11.787400000000062
47,airfoil,random_forest,split,0.8940092165898618,14.965199999999925
47,airfoil,random_forest,JAW,0.8986175115207373,15.011899999999983
48,airfoil,random_forest,naive,0.4976958525345622,5.162899999999979
48,airfoil,random_forest,jackknife,0.8494623655913979,11.18980000000002
48,airfoil,random_forest,jackknife+,0.8786482334869432,11.843499999999977
48,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.429849999999973
48,airfoil,random_forest,CV+,0.8417818740399385,12.334575000000058
48,airfoil,random_forest,split,0.7619047619047619,15.691599999999994
48,airfoil,random_forest,JAW,0.9477726574500768,17.056800000000024
49,airfoil,random_forest,naive,0.43164362519201227,4.720300000000009
49,airfoil,random_forest,jackknife,0.8463901689708141,11.821899999999971
49,airfoil,random_forest,jackknife+,0.8325652841781874,11.988849999999928
49,airfoil,random_forest,jackknife-mm,0.9447004608294931,16.82667499999998
49,airfoil,random_forest,CV+,0.847926267281106,12.578674999999933
49,airfoil,random_forest,split,0.869431643625192,14.122500000000002
49,airfoil,random_forest,JAW,0.9293394777265745,15.309500000000043
50,airfoil,random_forest,naive,0.4377880184331797,4.958100000000002
50,airfoil,random_forest,jackknife,0.7327188940092166,11.014249999999947
50,airfoil,random_forest,jackknife+,0.8095238095238095,11.847475000000045
50,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.519549999999924
50,airfoil,random_forest,CV+,0.8740399385560675,13.436000000000078
50,airfoil,random_forest,split,0.7711213517665131,13.496200000000073
50,airfoil,random_forest,JAW,0.9738863287250384,26.553850000000025
51,airfoil,random_forest,naive,0.4500768049155146,4.779800000000023
51,airfoil,random_forest,jackknife,0.7757296466973886,11.077999999999975
51,airfoil,random_forest,jackknife+,0.8847926267281107,12.151600000000073
51,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.097749999999962
51,airfoil,random_forest,CV+,0.8878648233486943,12.811250000000115
51,airfoil,random_forest,split,0.7603686635944701,14.171999999999997
51,airfoil,random_forest,JAW,0.9815668202764977,17.046374999999983
52,airfoil,random_forest,naive,0.4500768049155146,5.063899999999961
52,airfoil,random_forest,jackknife,0.8218125960061444,11.140200000000021
52,airfoil,random_forest,jackknife+,0.880184331797235,12.327799999999982
52,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.02180000000004
52,airfoil,random_forest,CV+,0.8771121351766513,12.260250000000028
52,airfoil,random_forest,split,0.8110599078341014,15.917100000000005
52,airfoil,random_forest,JAW,0.9600614439324117,19.51175000000005
53,airfoil,random_forest,naive,0.3533026113671275,4.436500000000052
53,airfoil,random_forest,jackknife,0.7726574500768049,9.823699999999945
53,airfoil,random_forest,jackknife+,0.7803379416282642,10.77390000000004
53,airfoil,random_forest,jackknife-mm,0.9523809523809523,15.81484999999995
53,airfoil,random_forest,CV+,0.8494623655913979,11.533750000000012
53,airfoil,random_forest,split,0.8202764976958525,13.697399999999988
53,airfoil,random_forest,JAW,0.978494623655914,23.531950000000066
54,airfoil,random_forest,naive,0.4055299539170507,5.254899999999964
54,airfoil,random_forest,jackknife,0.7465437788018433,11.850799999999992
54,airfoil,random_forest,jackknife+,0.7926267281105991,12.0334
54,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.927224999999922
54,airfoil,random_forest,CV+,0.794162826420891,12.590100000000021
54,airfoil,random_forest,split,0.6927803379416283,13.505199999999945
54,airfoil,random_forest,JAW,0.8847926267281107,15.130249999999933
55,airfoil,random_forest,naive,0.35023041474654376,4.644400000000076
55,airfoil,random_forest,jackknife,0.7480798771121352,11.309100000000058
55,airfoil,random_forest,jackknife+,0.8325652841781874,11.637849999999943
55,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.938175000000058
55,airfoil,random_forest,CV+,0.8632872503840245,12.456850000000045
55,airfoil,random_forest,split,0.7818740399385561,12.337400000000002
55,airfoil,random_forest,JAW,0.9324116743471582,16.115099999999984
56,airfoil,random_forest,naive,0.42857142857142855,4.712099999999936
56,airfoil,random_forest,jackknife,0.8325652841781874,11.442499999999995
56,airfoil,random_forest,jackknife+,0.8525345622119815,11.971900000000034
56,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.024800000000013
56,airfoil,random_forest,CV+,0.8617511520737328,12.548899999999989
56,airfoil,random_forest,split,0.7403993855606759,12.37639999999999
56,airfoil,random_forest,JAW,0.9800307219662059,19.757624999999976
57,airfoil,random_forest,naive,0.47772657450076805,5.133500000000026
57,airfoil,random_forest,jackknife,0.8233486943164362,12.082100000000054
57,airfoil,random_forest,jackknife+,0.8509984639016898,12.31095000000002
57,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.159250000000057
57,airfoil,random_forest,CV+,0.8602150537634409,12.995750000000015
57,airfoil,random_forest,split,0.7849462365591398,12.123000000000019
57,airfoil,random_forest,JAW,0.8663594470046083,12.987600000000015
58,airfoil,random_forest,naive,0.4377880184331797,4.685100000000062
58,airfoil,random_forest,jackknife,0.82642089093702,12.135599999999982
58,airfoil,random_forest,jackknife+,0.8387096774193549,12.228899999999982
58,airfoil,random_forest,jackknife-mm,0.9354838709677419,17.554299999999984
58,airfoil,random_forest,CV+,0.7987711213517665,12.025050000000007
58,airfoil,random_forest,split,0.7004608294930875,11.280399999999986
58,airfoil,random_forest,JAW,0.9185867895545314,16.193200000000033
59,airfoil,random_forest,naive,0.38556067588325654,4.583700000000022
59,airfoil,random_forest,jackknife,0.6973886328725039,11.025900000000036
59,airfoil,random_forest,jackknife+,0.7450076804915514,11.533800000000028
59,airfoil,random_forest,jackknife-mm,0.8571428571428571,16.349550000000036
59,airfoil,random_forest,CV+,0.7572964669738863,12.368399999999966
59,airfoil,random_forest,split,0.685099846390169,11.595700000000079
59,airfoil,random_forest,JAW,0.8294930875576036,14.30500000000005
60,airfoil,random_forest,naive,0.4377880184331797,4.978500000000025
60,airfoil,random_forest,jackknife,0.9001536098310292,13.0034
60,airfoil,random_forest,jackknife+,0.946236559139785,13.710849999999965
60,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.46425000000002
60,airfoil,random_forest,CV+,0.9493087557603687,13.291624999999968
60,airfoil,random_forest,split,0.8617511520737328,15.011099999999942
60,airfoil,random_forest,JAW,0.9938556067588326,19.22255000000007
61,airfoil,random_forest,naive,0.5745007680491552,5.14609999999999
61,airfoil,random_forest,jackknife,0.8294930875576036,11.794099999999958
61,airfoil,random_forest,jackknife+,0.8648233486943164,12.136025000000004
61,airfoil,random_forest,jackknife-mm,0.967741935483871,17.935550000000006
61,airfoil,random_forest,CV+,0.8463901689708141,11.757049999999978
61,airfoil,random_forest,split,0.8402457757296466,13.104400000000027
61,airfoil,random_forest,JAW,0.9738863287250384,23.023150000000044
62,airfoil,random_forest,naive,0.5084485407066052,5.150899999999979
62,airfoil,random_forest,jackknife,0.9308755760368663,13.773199999999974
62,airfoil,random_forest,jackknife+,0.9400921658986175,13.726400000000012
62,airfoil,random_forest,jackknife-mm,0.9969278033794163,20.832349999999963
62,airfoil,random_forest,CV+,0.9370199692780338,13.52819999999997
62,airfoil,random_forest,split,0.9032258064516129,15.244800000000026
62,airfoil,random_forest,JAW,0.9831029185867896,17.16800000000002
63,airfoil,random_forest,naive,0.4116743471582181,4.396099999999933
63,airfoil,random_forest,jackknife,0.7403993855606759,11.111799999999988
63,airfoil,random_forest,jackknife+,0.815668202764977,11.430700000000087
63,airfoil,random_forest,jackknife-mm,0.901689708141321,16.816249999999982
63,airfoil,random_forest,CV+,0.7910906298003072,11.156399999999977
63,airfoil,random_forest,split,0.7081413210445469,12.743000000000023
63,airfoil,random_forest,JAW,0.9324116743471582,17.526049999999927
64,airfoil,random_forest,naive,0.4869431643625192,5.559399999999954
64,airfoil,random_forest,jackknife,0.8433179723502304,12.495299999999958
64,airfoil,random_forest,jackknife+,0.8341013824884793,13.126800000000046
64,airfoil,random_forest,jackknife-mm,0.9493087557603687,19.324624999999983
64,airfoil,random_forest,CV+,0.9032258064516129,14.094499999999982
64,airfoil,random_forest,split,0.8018433179723502,14.4024
64,airfoil,random_forest,JAW,0.9738863287250384,21.05590000000001
65,airfoil,random_forest,naive,0.35023041474654376,4.243400000000037
65,airfoil,random_forest,jackknife,0.8064516129032258,12.750000000000057
65,airfoil,random_forest,jackknife+,0.804915514592934,12.680374999999984
65,airfoil,random_forest,jackknife-mm,0.9493087557603687,17.759650000000065
65,airfoil,random_forest,CV+,0.8003072196620584,12.062550000000002
65,airfoil,random_forest,split,0.804915514592934,15.553600000000017
65,airfoil,random_forest,JAW,0.8740399385560675,15.730900000000005
66,airfoil,random_forest,naive,0.4608294930875576,4.9360999999999535
66,airfoil,random_forest,jackknife,0.8525345622119815,12.081099999999992
66,airfoil,random_forest,jackknife+,0.837173579109063,12.377149999999972
66,airfoil,random_forest,jackknife-mm,0.8955453149001537,17.245650000000026
66,airfoil,random_forest,CV+,0.8356374807987711,13.088849999999994
66,airfoil,random_forest,split,0.7880184331797235,14.809900000000027
66,airfoil,random_forest,JAW,0.8709677419354839,15.132050000000007
67,airfoil,random_forest,naive,0.4147465437788018,5.148300000000063
67,airfoil,random_forest,jackknife,0.7142857142857143,12.246899999999982
67,airfoil,random_forest,jackknife+,0.7357910906298003,12.360800000000026
67,airfoil,random_forest,jackknife-mm,0.8878648233486943,17.258199999999988
67,airfoil,random_forest,CV+,0.7511520737327189,12.784749999999974
67,airfoil,random_forest,split,0.6927803379416283,11.755899999999997
67,airfoil,random_forest,JAW,0.880184331797235,15.882550000000023
68,airfoil,random_forest,naive,0.5453149001536098,5.653599999999983
68,airfoil,random_forest,jackknife,0.8325652841781874,11.939399999999921
68,airfoil,random_forest,jackknife+,0.8740399385560675,13.046750000000017
68,airfoil,random_forest,jackknife-mm,0.9877112135176651,20.446149999999918
68,airfoil,random_forest,CV+,0.9185867895545314,14.194250000000025
68,airfoil,random_forest,split,0.869431643625192,14.165200000000084
68,airfoil,random_forest,JAW,0.9877112135176651,24.136049999999997
69,airfoil,random_forest,naive,0.4823348694316436,4.8469000000000335
69,airfoil,random_forest,jackknife,0.8463901689708141,11.415800000000019
69,airfoil,random_forest,jackknife+,0.8463901689708141,12.094549999999998
69,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.773550000000014
69,airfoil,random_forest,CV+,0.8663594470046083,12.583075000000036
69,airfoil,random_forest,split,0.794162826420891,13.61330000000001
69,airfoil,random_forest,JAW,0.9846390168970814,22.2414
70,airfoil,random_forest,naive,0.3932411674347158,4.145800000000008
70,airfoil,random_forest,jackknife,0.7649769585253456,10.47739999999996
70,airfoil,random_forest,jackknife+,0.8141321044546851,10.976849999999928
70,airfoil,random_forest,jackknife-mm,0.9339477726574501,16.574524999999994
70,airfoil,random_forest,CV+,0.8448540706605223,12.03580000000008
70,airfoil,random_forest,split,0.8125960061443932,13.55490000000006
70,airfoil,random_forest,JAW,0.9231950844854071,18.26767499999994
71,airfoil,random_forest,naive,0.33947772657450076,4.23234999999994
71,airfoil,random_forest,jackknife,0.7926267281105991,10.639800000000037
71,airfoil,random_forest,jackknife+,0.7880184331797235,11.197549999999922
71,airfoil,random_forest,jackknife-mm,0.946236559139785,16.72075000000001
71,airfoil,random_forest,CV+,0.815668202764977,12.51600000000002
71,airfoil,random_forest,split,0.7403993855606759,11.769300000000044
71,airfoil,random_forest,JAW,0.9032258064516129,14.45565000000002
72,airfoil,random_forest,naive,0.45622119815668205,4.864499999999964
72,airfoil,random_forest,jackknife,0.7450076804915514,10.944549999999992
72,airfoil,random_forest,jackknife+,0.8248847926267281,11.69780000000003
72,airfoil,random_forest,jackknife-mm,0.9400921658986175,16.172799999999995
72,airfoil,random_forest,CV+,0.8141321044546851,11.752149999999958
72,airfoil,random_forest,split,0.8141321044546851,13.68410000000003
72,airfoil,random_forest,JAW,0.9216589861751152,15.67632499999992
73,airfoil,random_forest,naive,0.4270353302611367,4.809299999999894
73,airfoil,random_forest,jackknife,0.7588325652841782,11.932099999999991
73,airfoil,random_forest,jackknife+,0.7450076804915514,12.042899999999975
73,airfoil,random_forest,jackknife-mm,0.8970814132104454,17.958849999999984
73,airfoil,random_forest,CV+,0.7419354838709677,11.879775000000038
73,airfoil,random_forest,split,0.8602150537634409,15.623100000000022
73,airfoil,random_forest,JAW,0.8525345622119815,14.859700000000032
74,airfoil,random_forest,naive,0.4915514592933948,5.353900000000095
74,airfoil,random_forest,jackknife,0.8417818740399385,12.447299999999984
74,airfoil,random_forest,jackknife+,0.8417818740399385,12.968550000000022
74,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.836199999999977
74,airfoil,random_forest,CV+,0.847926267281106,12.661650000000037
74,airfoil,random_forest,split,0.6804915514592934,13.507399999999961
74,airfoil,random_forest,JAW,0.9508448540706606,17.31034999999997
75,airfoil,random_forest,naive,0.3794162826420891,4.310899999999975
75,airfoil,random_forest,jackknife,0.7680491551459293,11.951599999999985
75,airfoil,random_forest,jackknife+,0.7972350230414746,12.139500000000055
75,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.82080000000002
75,airfoil,random_forest,CV+,0.8172043010752689,12.354849999999985
75,airfoil,random_forest,split,0.858678955453149,13.85629999999992
75,airfoil,random_forest,JAW,0.9201228878648233,16.016350000000003
76,airfoil,random_forest,naive,0.434715821812596,5.335100000000011
76,airfoil,random_forest,jackknife,0.7112135176651305,11.164999999999964
76,airfoil,random_forest,jackknife+,0.7419354838709677,11.974125000000058
76,airfoil,random_forest,jackknife-mm,0.9109062980030722,17.066349999999957
76,airfoil,random_forest,CV+,0.7803379416282642,12.515424999999993
76,airfoil,random_forest,split,0.8064516129032258,17.147699999999986
76,airfoil,random_forest,JAW,0.8970814132104454,17.557250000000025
77,airfoil,random_forest,naive,0.5176651305683564,5.058899999999994
77,airfoil,random_forest,jackknife,0.82642089093702,12.1695
77,airfoil,random_forest,jackknife+,0.9185867895545314,13.682350000000056
77,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.610549999999975
77,airfoil,random_forest,CV+,0.9339477726574501,14.41770000000001
77,airfoil,random_forest,split,0.7987711213517665,13.427100000000053
77,airfoil,random_forest,JAW,0.989247311827957,19.38544999999999
78,airfoil,random_forest,naive,0.4976958525345622,5.137900000000002
78,airfoil,random_forest,jackknife,0.9032258064516129,14.13164999999995
78,airfoil,random_forest,jackknife+,0.9155145929339478,14.251875000000013
78,airfoil,random_forest,jackknife-mm,0.9877112135176651,21.041499999999942
78,airfoil,random_forest,CV+,0.9139784946236559,14.017699999999977
78,airfoil,random_forest,split,0.8986175115207373,14.57639999999995
78,airfoil,random_forest,JAW,0.9846390168970814,20.830249999999992
79,airfoil,random_forest,naive,0.3118279569892473,4.059400000000039
79,airfoil,random_forest,jackknife,0.6390168970814132,10.414100000000019
79,airfoil,random_forest,jackknife+,0.6989247311827957,11.248850000000061
79,airfoil,random_forest,jackknife-mm,0.9155145929339478,16.485400000000013
79,airfoil,random_forest,CV+,0.7818740399385561,12.25597500000002
79,airfoil,random_forest,split,0.7726574500768049,14.393000000000029
79,airfoil,random_forest,JAW,0.8771121351766513,15.962899999999976
80,airfoil,random_forest,naive,0.43010752688172044,5.037999999999954
80,airfoil,random_forest,jackknife,0.7803379416282642,12.702999999999975
80,airfoil,random_forest,jackknife+,0.7772657450076805,12.615849999999966
80,airfoil,random_forest,jackknife-mm,0.9001536098310292,18.256949999999975
80,airfoil,random_forest,CV+,0.8095238095238095,13.341099999999997
80,airfoil,random_forest,split,0.6728110599078341,14.03800000000004
80,airfoil,random_forest,JAW,0.8525345622119815,15.692975000000047
81,airfoil,random_forest,naive,0.46697388632872505,4.5683999999999685
81,airfoil,random_forest,jackknife,0.8571428571428571,12.865700000000004
81,airfoil,random_forest,jackknife+,0.8924731182795699,12.865199999999987
81,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.83070000000005
81,airfoil,random_forest,CV+,0.8786482334869432,12.674924999999988
81,airfoil,random_forest,split,0.7803379416282642,13.813499999999976
81,airfoil,random_forest,JAW,0.9170506912442397,14.164050000000017
82,airfoil,random_forest,naive,0.4838709677419355,5.095149999999904
82,airfoil,random_forest,jackknife,0.7880184331797235,11.805900000000008
82,airfoil,random_forest,jackknife+,0.8079877112135176,12.462499999999963
82,airfoil,random_forest,jackknife-mm,0.956989247311828,18.23150000000001
82,airfoil,random_forest,CV+,0.8356374807987711,13.324524999999966
82,airfoil,random_forest,split,0.8110599078341014,14.861099999999936
82,airfoil,random_forest,JAW,0.9170506912442397,15.876500000000036
83,airfoil,random_forest,naive,0.4930875576036866,5.1096
83,airfoil,random_forest,jackknife,0.8571428571428571,12.222400000000022
83,airfoil,random_forest,jackknife+,0.8817204301075269,12.838000000000022
83,airfoil,random_forest,jackknife-mm,0.989247311827957,18.55605000000004
83,airfoil,random_forest,CV+,0.8740399385560675,12.83985000000007
83,airfoil,random_forest,split,0.8878648233486943,14.081199999999967
83,airfoil,random_forest,JAW,0.9662058371735791,16.688850000000002
84,airfoil,random_forest,naive,0.5591397849462365,5.343600000000009
84,airfoil,random_forest,jackknife,0.8740399385560675,11.137099999999975
84,airfoil,random_forest,jackknife+,0.8955453149001537,11.883899999999983
84,airfoil,random_forest,jackknife-mm,0.9692780337941628,17.464049999999943
84,airfoil,random_forest,CV+,0.8894009216589862,12.82880000000003
84,airfoil,random_forest,split,0.837173579109063,13.30839999999992
84,airfoil,random_forest,JAW,0.946236559139785,15.56332500000002
85,airfoil,random_forest,naive,0.4592933947772657,5.510300000000029
85,airfoil,random_forest,jackknife,0.815668202764977,12.62059999999994
85,airfoil,random_forest,jackknife+,0.8463901689708141,13.02350000000007
85,airfoil,random_forest,jackknife-mm,0.9523809523809523,18.23744999999998
85,airfoil,random_forest,CV+,0.8648233486943164,13.204400000000021
85,airfoil,random_forest,split,0.8079877112135176,13.705900000000042
85,airfoil,random_forest,JAW,0.9047619047619048,14.891300000000044
86,airfoil,random_forest,naive,0.40706605222734255,4.574199999999962
86,airfoil,random_forest,jackknife,0.7987711213517665,11.31559999999996
86,airfoil,random_forest,jackknife+,0.8141321044546851,11.68399999999994
86,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.155725000000004
86,airfoil,random_forest,CV+,0.8187403993855606,11.71705
86,airfoil,random_forest,split,0.6789554531490015,12.079999999999956
86,airfoil,random_forest,JAW,0.9385560675883257,15.527199999999965
87,airfoil,random_forest,naive,0.391705069124424,4.413299999999964
87,airfoil,random_forest,jackknife,0.6943164362519201,11.083900000000057
87,airfoil,random_forest,jackknife+,0.674347158218126,11.083900000000057
87,airfoil,random_forest,jackknife-mm,0.8463901689708141,16.083200000000033
87,airfoil,random_forest,CV+,0.717357910906298,11.264400000000009
87,airfoil,random_forest,split,0.6866359447004609,13.158900000000017
87,airfoil,random_forest,JAW,0.9339477726574501,20.647800000000004
88,airfoil,random_forest,naive,0.4915514592933948,5.65330000000003
88,airfoil,random_forest,jackknife,0.8955453149001537,13.118599999999986
88,airfoil,random_forest,jackknife+,0.8571428571428571,12.827649999999977
88,airfoil,random_forest,jackknife-mm,0.956989247311828,20.272149999999954
88,airfoil,random_forest,CV+,0.8678955453149002,13.27242499999997
88,airfoil,random_forest,split,0.7910906298003072,16.10999999999993
88,airfoil,random_forest,JAW,0.9308755760368663,16.669525000000036
89,airfoil,random_forest,naive,0.4930875576036866,4.713200000000029
89,airfoil,random_forest,jackknife,0.8417818740399385,11.36424999999997
89,airfoil,random_forest,jackknife+,0.8924731182795699,11.946599999999961
89,airfoil,random_forest,jackknife-mm,0.9400921658986175,16.43829999999997
89,airfoil,random_forest,CV+,0.8771121351766513,12.387050000000016
89,airfoil,random_forest,split,0.9078341013824884,14.402400000000029
89,airfoil,random_forest,JAW,0.8847926267281107,12.231774999999999
90,airfoil,random_forest,naive,0.49615975422427033,5.934900000000027
90,airfoil,random_forest,jackknife,0.8064516129032258,13.106200000000001
90,airfoil,random_forest,jackknife+,0.8632872503840245,13.301925000000011
90,airfoil,random_forest,jackknife-mm,0.9400921658986175,18.528900000000007
90,airfoil,random_forest,CV+,0.8509984639016898,14.150775000000024
90,airfoil,random_forest,split,0.8294930875576036,15.38465000000005
90,airfoil,random_forest,JAW,0.9554531490015361,19.12220000000005
91,airfoil,random_forest,naive,0.6344086021505376,5.358700000000027
91,airfoil,random_forest,jackknife,0.8755760368663594,11.534800000000018
91,airfoil,random_forest,jackknife+,0.8648233486943164,11.975800000000007
91,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.36980000000004
91,airfoil,random_forest,CV+,0.8863287250384024,12.681550000000001
91,airfoil,random_forest,split,0.8755760368663594,14.86930000000001
91,airfoil,random_forest,JAW,0.9231950844854071,14.85804999999992
92,airfoil,random_forest,naive,0.5514592933947773,5.349300000000028
92,airfoil,random_forest,jackknife,0.8617511520737328,12.357200000000034
92,airfoil,random_forest,jackknife+,0.8632872503840245,12.60239999999996
92,airfoil,random_forest,jackknife-mm,0.9523809523809523,19.277000000000044
92,airfoil,random_forest,CV+,0.8663594470046083,13.103550000000055
92,airfoil,random_forest,split,0.8924731182795699,18.512300000000096
92,airfoil,random_forest,JAW,0.9646697388632872,18.91420000000008
93,airfoil,random_forest,naive,0.47772657450076805,4.6924999999999955
93,airfoil,random_forest,jackknife,0.8172043010752689,11.850799999999992
93,airfoil,random_forest,jackknife+,0.8525345622119815,12.426275000000047
93,airfoil,random_forest,jackknife-mm,0.967741935483871,17.958899999999986
93,airfoil,random_forest,CV+,0.8448540706605223,13.364400000000074
93,airfoil,random_forest,split,0.880184331797235,13.83019999999999
93,airfoil,random_forest,JAW,0.9447004608294931,16.030050000000017
94,airfoil,random_forest,naive,0.45161290322580644,4.623699999999985
94,airfoil,random_forest,jackknife,0.7926267281105991,10.040700000000072
94,airfoil,random_forest,jackknife+,0.8172043010752689,10.79530000000004
94,airfoil,random_forest,jackknife-mm,0.9262672811059908,15.70970000000014
94,airfoil,random_forest,CV+,0.8172043010752689,11.217499999999973
94,airfoil,random_forest,split,0.869431643625192,14.183099999999996
94,airfoil,random_forest,JAW,0.8832565284178188,14.134699999999995
95,airfoil,random_forest,naive,0.3763440860215054,4.569000000000045
95,airfoil,random_forest,jackknife,0.9078341013824884,13.046499999999952
95,airfoil,random_forest,jackknife+,0.9447004608294931,13.681850000000011
95,airfoil,random_forest,jackknife-mm,0.9907834101382489,20.120549999999923
95,airfoil,random_forest,CV+,0.9416282642089093,13.759824999999935
95,airfoil,random_forest,split,0.8218125960061444,14.207400000000007
95,airfoil,random_forest,JAW,0.989247311827957,20.487999999999985
96,airfoil,random_forest,naive,0.533026113671275,5.212150000000065
96,airfoil,random_forest,jackknife,0.8033794162826421,10.65319999999997
96,airfoil,random_forest,jackknife+,0.9170506912442397,12.086500000000058
96,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.530099999999976
96,airfoil,random_forest,CV+,0.9293394777265745,12.911649999999966
96,airfoil,random_forest,split,0.815668202764977,11.624199999999973
96,airfoil,random_forest,JAW,0.9846390168970814,19.146650000000008
97,airfoil,random_forest,naive,0.402457757296467,5.173449999999946
97,airfoil,random_forest,jackknife,0.82642089093702,12.638949999999966
97,airfoil,random_forest,jackknife+,0.8402457757296466,12.78167499999995
97,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.85712499999994
97,airfoil,random_forest,CV+,0.8448540706605223,13.139849999999939
97,airfoil,random_forest,split,0.7987711213517665,13.276299999999935
97,airfoil,random_forest,JAW,0.9539170506912442,18.64485000000002
98,airfoil,random_forest,naive,0.4592933947772657,4.699000000000012
98,airfoil,random_forest,jackknife,0.8033794162826421,11.83970000000005
98,airfoil,random_forest,jackknife+,0.8571428571428571,12.725900000000024
98,airfoil,random_forest,jackknife-mm,0.967741935483871,17.97835000000009
98,airfoil,random_forest,CV+,0.8402457757296466,12.797199999999975
98,airfoil,random_forest,split,0.8110599078341014,15.930200000000013
98,airfoil,random_forest,JAW,0.956989247311828,18.18887499999998
99,airfoil,random_forest,naive,0.4869431643625192,4.608100000000093
99,airfoil,random_forest,jackknife,0.8602150537634409,11.533800000000014
99,airfoil,random_forest,jackknife+,0.880184331797235,12.088300000000004
99,airfoil,random_forest,jackknife-mm,0.978494623655914,17.52805000000005
99,airfoil,random_forest,CV+,0.8894009216589862,12.631900000000059
99,airfoil,random_forest,split,0.7265745007680492,13.314500000000038
99,airfoil,random_forest,JAW,0.9708141321044547,17.68644999999995
100,airfoil,random_forest,naive,0.3870967741935484,4.38009999999997
100,airfoil,random_forest,jackknife,0.7496159754224271,11.811999999999983
100,airfoil,random_forest,jackknife+,0.7572964669738863,12.06195000000001
100,airfoil,random_forest,jackknife-mm,0.8832565284178188,18.02454999999999
100,airfoil,random_forest,CV+,0.7665130568356375,12.484199999999987
100,airfoil,random_forest,split,0.794162826420891,15.560599999999965
100,airfoil,random_forest,JAW,0.8525345622119815,16.185900000000018
101,airfoil,random_forest,naive,0.4423963133640553,5.302799999999991
101,airfoil,random_forest,jackknife,0.7680491551459293,11.999699999999962
101,airfoil,random_forest,jackknife+,0.7480798771121352,11.872449999999986
101,airfoil,random_forest,jackknife-mm,0.9508448540706606,18.539099999999962
101,airfoil,random_forest,CV+,0.7572964669738863,11.683449999999965
101,airfoil,random_forest,split,0.8064516129032258,13.429599999999994
101,airfoil,random_forest,JAW,0.9078341013824884,17.44587500000003
102,airfoil,random_forest,naive,0.5929339477726574,4.436399999999992
102,airfoil,random_forest,jackknife,0.9278033794162827,11.346699999999913
102,airfoil,random_forest,jackknife+,0.9109062980030722,12.096250000000026
102,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.02939999999991
102,airfoil,random_forest,CV+,0.9170506912442397,12.847124999999977
102,airfoil,random_forest,split,0.869431643625192,12.746199999999988
102,airfoil,random_forest,JAW,0.9692780337941628,16.739025000000026
103,airfoil,random_forest,naive,0.41013824884792627,4.7941000000000145
103,airfoil,random_forest,jackknife,0.7465437788018433,11.234000000000009
103,airfoil,random_forest,jackknife+,0.7557603686635944,11.77855000000001
103,airfoil,random_forest,jackknife-mm,0.9231950844854071,17.351099999999988
103,airfoil,random_forest,CV+,0.7757296466973886,12.15179999999998
103,airfoil,random_forest,split,0.7695852534562212,12.052399999999977
103,airfoil,random_forest,JAW,0.9293394777265745,18.627299999999977
104,airfoil,random_forest,naive,0.4362519201228879,5.77000000000001
104,airfoil,random_forest,jackknife,0.8417818740399385,12.07929999999999
104,airfoil,random_forest,jackknife+,0.8847926267281107,12.282499999999985
104,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.552125000000018
104,airfoil,random_forest,CV+,0.8663594470046083,12.457299999999904
104,airfoil,random_forest,split,0.8294930875576036,14.58770000000004
104,airfoil,random_forest,JAW,0.9585253456221198,15.550250000000005
105,airfoil,random_forest,naive,0.4838709677419355,4.629899999999964
105,airfoil,random_forest,jackknife,0.7956989247311828,10.843449999999962
105,airfoil,random_forest,jackknife+,0.8018433179723502,11.33499999999998
105,airfoil,random_forest,jackknife-mm,0.9124423963133641,16.473899999999986
105,airfoil,random_forest,CV+,0.8079877112135176,11.918475
105,airfoil,random_forest,split,0.8540706605222734,16.022999999999996
105,airfoil,random_forest,JAW,0.9293394777265745,16.73417499999998
106,airfoil,random_forest,naive,0.3717357910906298,4.3805499999999995
106,airfoil,random_forest,jackknife,0.8172043010752689,11.885199999999998
106,airfoil,random_forest,jackknife+,0.8233486943164362,12.76529999999994
106,airfoil,random_forest,jackknife-mm,0.9124423963133641,18.12870000000001
106,airfoil,random_forest,CV+,0.8218125960061444,13.013424999999998
106,airfoil,random_forest,split,0.7357910906298003,14.19969999999995
106,airfoil,random_forest,JAW,0.9032258064516129,18.787350000000075
107,airfoil,random_forest,naive,0.4915514592933948,4.396400000000057
107,airfoil,random_forest,jackknife,0.7542242703533026,9.46445
107,airfoil,random_forest,jackknife+,0.7649769585253456,9.867550000000051
107,airfoil,random_forest,jackknife-mm,0.9047619047619048,14.959550000000021
107,airfoil,random_forest,CV+,0.7803379416282642,11.039299999999997
107,airfoil,random_forest,split,0.8233486943164362,15.19225000000003
107,airfoil,random_forest,JAW,0.901689708141321,15.904350000000008
108,airfoil,random_forest,naive,0.43164362519201227,4.4452
108,airfoil,random_forest,jackknife,0.7373271889400922,10.663999999999987
108,airfoil,random_forest,jackknife+,0.7450076804915514,11.168724999999966
108,airfoil,random_forest,jackknife-mm,0.9093701996927803,16.916075000000006
108,airfoil,random_forest,CV+,0.7588325652841782,11.983324999999951
108,airfoil,random_forest,split,0.7188940092165899,13.653099999999966
108,airfoil,random_forest,JAW,0.8218125960061444,14.038199999999975
109,airfoil,random_forest,naive,0.47772657450076805,5.439800000000048
109,airfoil,random_forest,jackknife,0.7726574500768049,11.226500000000016
109,airfoil,random_forest,jackknife+,0.8402457757296466,11.92965000000001
109,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.220974999999996
109,airfoil,random_forest,CV+,0.8755760368663594,12.812975000000037
109,airfoil,random_forest,split,0.8325652841781874,16.756599999999963
109,airfoil,random_forest,JAW,0.9447004608294931,17.028875000000028
110,airfoil,random_forest,naive,0.49923195084485406,4.918300000000045
110,airfoil,random_forest,jackknife,0.8632872503840245,11.472099999999955
110,airfoil,random_forest,jackknife+,0.8878648233486943,11.840900000000033
110,airfoil,random_forest,jackknife-mm,0.9354838709677419,17.09549999999996
110,airfoil,random_forest,CV+,0.9078341013824884,12.784949999999967
110,airfoil,random_forest,split,0.9262672811059908,16.80060000000006
110,airfoil,random_forest,JAW,0.9293394777265745,14.41725000000001
111,airfoil,random_forest,naive,0.5023041474654378,4.88790000000003
111,airfoil,random_forest,jackknife,0.794162826420891,11.552899999999966
111,airfoil,random_forest,jackknife+,0.8248847926267281,11.991999999999976
111,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.424199999999914
111,airfoil,random_forest,CV+,0.8771121351766513,12.928125000000023
111,airfoil,random_forest,split,0.717357910906298,11.995000000000005
111,airfoil,random_forest,JAW,0.9769585253456221,18.71127500000003
112,airfoil,random_forest,naive,0.4685099846390169,5.126700000000028
112,airfoil,random_forest,jackknife,0.8602150537634409,11.828750000000042
112,airfoil,random_forest,jackknife+,0.8863287250384024,12.530624999999986
112,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.13935000000002
112,airfoil,random_forest,CV+,0.8786482334869432,12.768999999999991
112,airfoil,random_forest,split,0.7987711213517665,13.097999999999956
112,airfoil,random_forest,JAW,0.9800307219662059,19.470649999999964
113,airfoil,random_forest,naive,0.46697388632872505,5.388699999999972
113,airfoil,random_forest,jackknife,0.728110599078341,11.56609999999992
113,airfoil,random_forest,jackknife+,0.7680491551459293,12.104849999999956
113,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.674299999999945
113,airfoil,random_forest,CV+,0.7557603686635944,11.808850000000035
113,airfoil,random_forest,split,0.8356374807987711,15.202899999999971
113,airfoil,random_forest,JAW,0.9738863287250384,19.386450000000053
114,airfoil,random_forest,naive,0.4393241167434716,4.596600000000024
114,airfoil,random_forest,jackknife,0.8141321044546851,11.644900000000007
114,airfoil,random_forest,jackknife+,0.8571428571428571,12.57780000000001
114,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.262850000000014
114,airfoil,random_forest,CV+,0.8894009216589862,13.617250000000013
114,airfoil,random_forest,split,0.8725038402457758,14.260599999999954
114,airfoil,random_forest,JAW,0.9615975422427036,15.751700000000042
115,airfoil,random_forest,naive,0.4869431643625192,4.829400000000049
115,airfoil,random_forest,jackknife,0.8632872503840245,11.927399999999977
115,airfoil,random_forest,jackknife+,0.8740399385560675,12.261899999999983
115,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.794199999999947
115,airfoil,random_forest,CV+,0.8847926267281107,13.117575000000045
115,airfoil,random_forest,split,0.7757296466973886,10.865200000000016
115,airfoil,random_forest,JAW,0.9631336405529954,16.35005000000001
116,airfoil,random_forest,naive,0.42857142857142855,5.0400999999999385
116,airfoil,random_forest,jackknife,0.7772657450076805,11.587500000000091
116,airfoil,random_forest,jackknife+,0.7972350230414746,12.214625000000026
116,airfoil,random_forest,jackknife-mm,0.9800307219662059,17.785700000000077
116,airfoil,random_forest,CV+,0.837173579109063,13.117800000000003
116,airfoil,random_forest,split,0.8110599078341014,14.427499999999952
116,airfoil,random_forest,JAW,0.9923195084485407,22.444450000000018
117,airfoil,random_forest,naive,0.631336405529954,5.379899999999992
117,airfoil,random_forest,jackknife,0.8863287250384024,11.82940000000005
117,airfoil,random_forest,jackknife+,0.9231950844854071,12.318799999999953
117,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.07307500000003
117,airfoil,random_forest,CV+,0.9170506912442397,12.421499999999995
117,airfoil,random_forest,split,0.8602150537634409,12.017499999999956
117,airfoil,random_forest,JAW,0.9646697388632872,14.516075000000043
118,airfoil,random_forest,naive,0.5130568356374808,5.218349999999987
118,airfoil,random_forest,jackknife,0.7956989247311828,12.949499999999972
118,airfoil,random_forest,jackknife+,0.8494623655913979,13.484000000000037
118,airfoil,random_forest,jackknife-mm,0.9477726574500768,18.950974999999957
118,airfoil,random_forest,CV+,0.8433179723502304,13.525900000000021
118,airfoil,random_forest,split,0.7081413210445469,12.889399999999995
118,airfoil,random_forest,JAW,0.9354838709677419,17.906600000000054
119,airfoil,random_forest,naive,0.5714285714285714,5.982899999999944
119,airfoil,random_forest,jackknife,0.9139784946236559,12.341150000000027
119,airfoil,random_forest,jackknife+,0.9354838709677419,12.858599999999996
119,airfoil,random_forest,jackknife-mm,0.9938556067588326,18.39735000000003
119,airfoil,random_forest,CV+,0.9416282642089093,12.779550000000015
119,airfoil,random_forest,split,0.837173579109063,16.766800000000046
119,airfoil,random_forest,JAW,0.9831029185867896,16.317050000000037
120,airfoil,random_forest,naive,0.36251920122887865,4.4027999999999565
120,airfoil,random_forest,jackknife,0.7403993855606759,11.662699999999916
120,airfoil,random_forest,jackknife+,0.7680491551459293,12.146074999999968
120,airfoil,random_forest,jackknife-mm,0.9078341013824884,17.380399999999923
120,airfoil,random_forest,CV+,0.8172043010752689,13.402199999999993
120,airfoil,random_forest,split,0.7634408602150538,12.23890000000003
120,airfoil,random_forest,JAW,0.9585253456221198,18.337049999999962
121,airfoil,random_forest,naive,0.3824884792626728,4.8537999999999215
121,airfoil,random_forest,jackknife,0.8187403993855606,12.506100000000032
121,airfoil,random_forest,jackknife+,0.8079877112135176,12.428224999999998
121,airfoil,random_forest,jackknife-mm,0.967741935483871,18.203124999999986
121,airfoil,random_forest,CV+,0.8940092165898618,13.5013
121,airfoil,random_forest,split,0.7788018433179723,16.104400000000055
121,airfoil,random_forest,JAW,0.9139784946236559,14.877799999999908
122,airfoil,random_forest,naive,0.5069124423963134,5.226499999999874
122,airfoil,random_forest,jackknife,0.8325652841781874,12.405499999999961
122,airfoil,random_forest,jackknife+,0.8648233486943164,12.62939999999999
122,airfoil,random_forest,jackknife-mm,0.9692780337941628,19.168374999999955
122,airfoil,random_forest,CV+,0.8955453149001537,13.218250000000012
122,airfoil,random_forest,split,0.7465437788018433,14.448000000000036
122,airfoil,random_forest,JAW,0.9877112135176651,21.152049999999917
123,airfoil,random_forest,naive,0.39477726574500765,5.378200000000049
123,airfoil,random_forest,jackknife,0.7895545314900153,13.211850000000027
123,airfoil,random_forest,jackknife+,0.8740399385560675,13.503
123,airfoil,random_forest,jackknife-mm,0.9662058371735791,20.09090000000009
123,airfoil,random_forest,CV+,0.8602150537634409,13.76755
123,airfoil,random_forest,split,0.7572964669738863,13.570900000000051
123,airfoil,random_forest,JAW,0.9846390168970814,23.746699999999976
124,airfoil,random_forest,naive,0.4470046082949309,5.618299999999948
124,airfoil,random_forest,jackknife,0.8341013824884793,12.14149999999998
124,airfoil,random_forest,jackknife+,0.8955453149001537,13.380200000000002
124,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.852749999999972
124,airfoil,random_forest,CV+,0.9185867895545314,14.070475000000002
124,airfoil,random_forest,split,0.8003072196620584,21.16760000000005
124,airfoil,random_forest,JAW,0.9923195084485407,22.029224999999997
125,airfoil,random_forest,naive,0.4792626728110599,4.850800000000049
125,airfoil,random_forest,jackknife,0.8033794162826421,11.570100000000025
125,airfoil,random_forest,jackknife+,0.858678955453149,11.791249999999962
125,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.23432500000004
125,airfoil,random_forest,CV+,0.8663594470046083,12.350550000000013
125,airfoil,random_forest,split,0.8003072196620584,16.047200000000004
125,airfoil,random_forest,JAW,0.9447004608294931,16.53560000000003
126,airfoil,random_forest,naive,0.41013824884792627,4.469000000000051
126,airfoil,random_forest,jackknife,0.8141321044546851,12.19459999999998
126,airfoil,random_forest,jackknife+,0.8248847926267281,12.57889999999999
126,airfoil,random_forest,jackknife-mm,0.9447004608294931,18.423400000000015
126,airfoil,random_forest,CV+,0.8003072196620584,12.89685
126,airfoil,random_forest,split,0.7480798771121352,13.625700000000023
126,airfoil,random_forest,JAW,0.9247311827956989,18.09375
127,airfoil,random_forest,naive,0.45468509984639016,4.799749999999989
127,airfoil,random_forest,jackknife,0.8402457757296466,12.430099999999982
127,airfoil,random_forest,jackknife+,0.8571428571428571,12.461400000000012
127,airfoil,random_forest,jackknife-mm,0.9493087557603687,17.963400000000007
127,airfoil,random_forest,CV+,0.8571428571428571,12.524499999999989
127,airfoil,random_forest,split,0.8310291858678955,13.432099999999963
127,airfoil,random_forest,JAW,0.8970814132104454,15.494699999999966
128,airfoil,random_forest,naive,0.4162826420890937,4.530400000000014
128,airfoil,random_forest,jackknife,0.8325652841781874,11.921499999999924
128,airfoil,random_forest,jackknife+,0.7741935483870968,11.862150000000014
128,airfoil,random_forest,jackknife-mm,0.9354838709677419,17.048074999999926
128,airfoil,random_forest,CV+,0.7864823348694316,11.764899999999926
128,airfoil,random_forest,split,0.7265745007680492,12.337599999999952
128,airfoil,random_forest,JAW,0.8725038402457758,14.787300000000059
129,airfoil,random_forest,naive,0.4423963133640553,4.245800000000088
129,airfoil,random_forest,jackknife,0.8310291858678955,10.630199999999945
129,airfoil,random_forest,jackknife+,0.7788018433179723,11.242775000000051
129,airfoil,random_forest,jackknife-mm,0.9278033794162827,16.654849999999954
129,airfoil,random_forest,CV+,0.8417818740399385,12.400749999999974
129,airfoil,random_forest,split,0.7619047619047619,11.224799999999988
129,airfoil,random_forest,JAW,0.9324116743471582,16.76035000000003
130,airfoil,random_forest,naive,0.43010752688172044,4.731499999999954
130,airfoil,random_forest,jackknife,0.8095238095238095,11.775100000000009
130,airfoil,random_forest,jackknife+,0.8617511520737328,12.121074999999976
130,airfoil,random_forest,jackknife-mm,0.9600614439324117,17.630399999999952
130,airfoil,random_forest,CV+,0.8740399385560675,13.108800000000002
130,airfoil,random_forest,split,0.7665130568356375,14.215200000000067
130,airfoil,random_forest,JAW,0.9477726574500768,17.674250000000043
131,airfoil,random_forest,naive,0.49001536098310294,5.621999999999986
131,airfoil,random_forest,jackknife,0.8740399385560675,12.227699999999942
131,airfoil,random_forest,jackknife+,0.9185867895545314,12.70585000000004
131,airfoil,random_forest,jackknife-mm,0.978494623655914,18.047849999999897
131,airfoil,random_forest,CV+,0.9477726574500768,14.081875000000068
131,airfoil,random_forest,split,0.8832565284178188,14.497299999999939
131,airfoil,random_forest,JAW,0.9631336405529954,16.384824999999964
132,airfoil,random_forest,naive,0.37480798771121354,4.7283999999999935
132,airfoil,random_forest,jackknife,0.6697388632872504,10.79770000000002
132,airfoil,random_forest,jackknife+,0.7788018433179723,12.325250000000011
132,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.85190000000003
132,airfoil,random_forest,CV+,0.8202764976958525,12.860250000000022
132,airfoil,random_forest,split,0.7849462365591398,14.35669999999999
132,airfoil,random_forest,JAW,0.9923195084485407,26.9688
133,airfoil,random_forest,naive,0.34101382488479265,3.706400000000002
133,airfoil,random_forest,jackknife,0.6728110599078341,9.90390000000005
133,airfoil,random_forest,jackknife+,0.7219662058371735,10.882375000000025
133,airfoil,random_forest,jackknife-mm,0.901689708141321,15.822600000000051
133,airfoil,random_forest,CV+,0.738863287250384,11.403999999999996
133,airfoil,random_forest,split,0.6236559139784946,10.18870000000004
133,airfoil,random_forest,JAW,0.9646697388632872,22.210075000000003
134,airfoil,random_forest,naive,0.3870967741935484,3.9913500000000113
134,airfoil,random_forest,jackknife,0.9216589861751152,12.201699999999988
134,airfoil,random_forest,jackknife+,0.9247311827956989,12.500550000000032
134,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.379125000000002
134,airfoil,random_forest,CV+,0.9278033794162827,13.42170000000003
134,airfoil,random_forest,split,0.804915514592934,14.980800000000016
134,airfoil,random_forest,JAW,0.9708141321044547,17.08539999999998
135,airfoil,random_forest,naive,0.29493087557603687,4.163499999999999
135,airfoil,random_forest,jackknife,0.6973886328725039,11.169100000000043
135,airfoil,random_forest,jackknife+,0.6728110599078341,11.033350000000112
135,airfoil,random_forest,jackknife-mm,0.8678955453149002,16.409100000000038
135,airfoil,random_forest,CV+,0.7081413210445469,11.396424999999994
135,airfoil,random_forest,split,0.7419354838709677,12.301999999999964
135,airfoil,random_forest,JAW,0.8433179723502304,15.199350000000038
136,airfoil,random_forest,naive,0.48847926267281105,5.28185000000002
136,airfoil,random_forest,jackknife,0.8341013824884793,11.67949999999999
136,airfoil,random_forest,jackknife+,0.8433179723502304,12.304150000000007
136,airfoil,random_forest,jackknife-mm,0.956989247311828,17.57205000000002
136,airfoil,random_forest,CV+,0.8648233486943164,13.254249999999999
136,airfoil,random_forest,split,0.8663594470046083,15.943299999999965
136,airfoil,random_forest,JAW,0.9278033794162827,15.715250000000012
137,airfoil,random_forest,naive,0.49615975422427033,4.502700000000004
137,airfoil,random_forest,jackknife,0.8556067588325653,11.592600000000004
137,airfoil,random_forest,jackknife+,0.9185867895545314,12.540549999999968
137,airfoil,random_forest,jackknife-mm,0.978494623655914,17.91112499999997
137,airfoil,random_forest,CV+,0.9170506912442397,12.553850000000082
137,airfoil,random_forest,split,0.9093701996927803,14.651199999999989
137,airfoil,random_forest,JAW,0.9723502304147466,17.444975
138,airfoil,random_forest,naive,0.41013824884792627,4.7205000000000155
138,airfoil,random_forest,jackknife,0.695852534562212,10.395099999999985
138,airfoil,random_forest,jackknife+,0.7250384024577573,11.148300000000006
138,airfoil,random_forest,jackknife-mm,0.8648233486943164,16.095400000000026
138,airfoil,random_forest,CV+,0.7342549923195084,11.664699999999982
138,airfoil,random_forest,split,0.7357910906298003,14.47350000000003
138,airfoil,random_forest,JAW,0.8125960061443932,14.269200000000012
139,airfoil,random_forest,naive,0.4485407066052227,4.668900000000008
139,airfoil,random_forest,jackknife,0.8525345622119815,11.081199999999939
139,airfoil,random_forest,jackknife+,0.8602150537634409,12.011249999999947
139,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.348899999999915
139,airfoil,random_forest,CV+,0.847926267281106,12.431274999999971
139,airfoil,random_forest,split,0.9201228878648233,15.747700000000009
139,airfoil,random_forest,JAW,0.9846390168970814,19.873600000000025
140,airfoil,random_forest,naive,0.4147465437788018,4.394100000000094
140,airfoil,random_forest,jackknife,0.7327188940092166,11.907399999999967
140,airfoil,random_forest,jackknife+,0.7680491551459293,12.027549999999962
140,airfoil,random_forest,jackknife-mm,0.8894009216589862,17.735499999999988
140,airfoil,random_forest,CV+,0.7788018433179723,12.416500000000028
140,airfoil,random_forest,split,0.7557603686635944,11.899200000000008
140,airfoil,random_forest,JAW,0.9001536098310292,15.871999999999886
141,airfoil,random_forest,naive,0.35023041474654376,4.398900000000026
141,airfoil,random_forest,jackknife,0.7526881720430108,11.568600000000004
141,airfoil,random_forest,jackknife+,0.7956989247311828,11.570999999999998
141,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.074600000000004
141,airfoil,random_forest,CV+,0.7926267281105991,12.147124999999988
141,airfoil,random_forest,split,0.837173579109063,16.763299999999987
141,airfoil,random_forest,JAW,0.9447004608294931,15.549300000000002
142,airfoil,random_forest,naive,0.3655913978494624,4.6522999999999115
142,airfoil,random_forest,jackknife,0.7665130568356375,11.713300000000004
142,airfoil,random_forest,jackknife+,0.8248847926267281,12.10009999999994
142,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.266700000000043
142,airfoil,random_forest,CV+,0.7926267281105991,11.697349999999972
142,airfoil,random_forest,split,0.8755760368663594,18.781500000000023
142,airfoil,random_forest,JAW,0.9631336405529954,20.323650000000043
143,airfoil,random_forest,naive,0.4915514592933948,5.221400000000017
143,airfoil,random_forest,jackknife,0.8556067588325653,12.78249999999997
143,airfoil,random_forest,jackknife+,0.8940092165898618,13.086050000000014
143,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.871899999999954
143,airfoil,random_forest,CV+,0.8955453149001537,13.31554999999993
143,airfoil,random_forest,split,0.7419354838709677,12.05619999999999
143,airfoil,random_forest,JAW,0.9738863287250384,19.09384999999999
144,airfoil,random_forest,naive,0.3870967741935484,5.04959999999997
144,airfoil,random_forest,jackknife,0.7450076804915514,10.87740000000008
144,airfoil,random_forest,jackknife+,0.7619047619047619,11.346850000000032
144,airfoil,random_forest,jackknife-mm,0.9354838709677419,16.706600000000122
144,airfoil,random_forest,CV+,0.8095238095238095,13.012900000000101
144,airfoil,random_forest,split,0.7680491551459293,10.235800000000012
144,airfoil,random_forest,JAW,0.9293394777265745,16.095450000000042
145,airfoil,random_forest,naive,0.6344086021505376,6.31170000000003
145,airfoil,random_forest,jackknife,0.8617511520737328,11.429399999999987
145,airfoil,random_forest,jackknife+,0.9216589861751152,12.876124999999973
145,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.894649999999984
145,airfoil,random_forest,CV+,0.9262672811059908,13.670050000000003
145,airfoil,random_forest,split,0.8018433179723502,14.661999999999978
145,airfoil,random_forest,JAW,0.9846390168970814,18.540600000000012
146,airfoil,random_forest,naive,0.4270353302611367,4.384000000000071
146,airfoil,random_forest,jackknife,0.815668202764977,12.83090000000007
146,airfoil,random_forest,jackknife+,0.8571428571428571,13.299150000000054
146,airfoil,random_forest,jackknife-mm,0.978494623655914,20.275850000000077
146,airfoil,random_forest,CV+,0.8632872503840245,12.917400000000043
146,airfoil,random_forest,split,0.8509984639016898,13.748599999999954
146,airfoil,random_forest,JAW,0.9324116743471582,17.652249999999995
147,airfoil,random_forest,naive,0.47772657450076805,5.846400000000074
147,airfoil,random_forest,jackknife,0.7880184331797235,11.898200000000031
147,airfoil,random_forest,jackknife+,0.8463901689708141,12.48519999999995
147,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.264499999999998
147,airfoil,random_forest,CV+,0.8402457757296466,12.213699999999974
147,airfoil,random_forest,split,0.7050691244239631,12.359399999999965
147,airfoil,random_forest,JAW,0.9324116743471582,16.108049999999963
148,airfoil,random_forest,naive,0.3824884792626728,4.424599999999998
148,airfoil,random_forest,jackknife,0.7496159754224271,12.031400000000076
148,airfoil,random_forest,jackknife+,0.7188940092165899,11.578350000000071
148,airfoil,random_forest,jackknife-mm,0.890937019969278,17.108400000000074
148,airfoil,random_forest,CV+,0.7788018433179723,12.606800000000021
148,airfoil,random_forest,split,0.8233486943164362,14.716400000000021
148,airfoil,random_forest,JAW,0.8970814132104454,15.752400000000037
149,airfoil,random_forest,naive,0.4592933947772657,4.776299999999992
149,airfoil,random_forest,jackknife,0.8064516129032258,10.49320000000003
149,airfoil,random_forest,jackknife+,0.869431643625192,11.859100000000026
149,airfoil,random_forest,jackknife-mm,0.9738863287250384,16.204000000000065
149,airfoil,random_forest,CV+,0.8955453149001537,13.056474999999992
149,airfoil,random_forest,split,0.8141321044546851,14.19029999999995
149,airfoil,random_forest,JAW,0.9124423963133641,14.209324999999993
150,airfoil,random_forest,naive,0.42857142857142855,4.7371000000000265
150,airfoil,random_forest,jackknife,0.8141321044546851,12.16760000000005
150,airfoil,random_forest,jackknife+,0.8279569892473119,12.941749999999999
150,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.68585000000003
150,airfoil,random_forest,CV+,0.8218125960061444,13.85979999999995
150,airfoil,random_forest,split,0.8341013824884793,15.976600000000047
150,airfoil,random_forest,JAW,0.9831029185867896,25.987999999999985
151,airfoil,random_forest,naive,0.41935483870967744,5.275600000000026
151,airfoil,random_forest,jackknife,0.7603686635944701,11.919550000000015
151,airfoil,random_forest,jackknife+,0.8402457757296466,12.083474999999979
151,airfoil,random_forest,jackknife-mm,0.9600614439324117,17.749299999999977
151,airfoil,random_forest,CV+,0.8325652841781874,12.914625000000015
151,airfoil,random_forest,split,0.7050691244239631,13.3091
151,airfoil,random_forest,JAW,0.9354838709677419,16.243649999999988
152,airfoil,random_forest,naive,0.42242703533026116,4.381
152,airfoil,random_forest,jackknife,0.7711213517665131,11.540999999999968
152,airfoil,random_forest,jackknife+,0.7895545314900153,12.118299999999948
152,airfoil,random_forest,jackknife-mm,0.9308755760368663,18.232124999999982
152,airfoil,random_forest,CV+,0.7987711213517665,12.629300000000057
152,airfoil,random_forest,split,0.783410138248848,13.287100000000038
152,airfoil,random_forest,JAW,0.8663594470046083,14.746775000000014
153,airfoil,random_forest,naive,0.3579109062980031,4.650200000000012
153,airfoil,random_forest,jackknife,0.717357910906298,11.421500000000066
153,airfoil,random_forest,jackknife+,0.8033794162826421,11.89930000000004
153,airfoil,random_forest,jackknife-mm,0.9047619047619048,17.05345000000004
153,airfoil,random_forest,CV+,0.7434715821812596,11.84787500000003
153,airfoil,random_forest,split,0.8786482334869432,15.911300000000068
153,airfoil,random_forest,JAW,0.8863287250384024,16.132400000000032
154,airfoil,random_forest,naive,0.4254992319508449,4.749999999999943
154,airfoil,random_forest,jackknife,0.8433179723502304,12.303699999999992
154,airfoil,random_forest,jackknife+,0.8786482334869432,12.788174999999981
154,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.98859999999999
154,airfoil,random_forest,CV+,0.8602150537634409,12.329499999999939
154,airfoil,random_forest,split,0.8878648233486943,12.21129999999988
154,airfoil,random_forest,JAW,0.989247311827957,19.591250000000002
155,airfoil,random_forest,naive,0.3533026113671275,4.505799999999965
155,airfoil,random_forest,jackknife,0.706605222734255,10.037499999999966
155,airfoil,random_forest,jackknife+,0.7235023041474654,11.295900000000017
155,airfoil,random_forest,jackknife-mm,0.946236559139785,17.13264999999997
155,airfoil,random_forest,CV+,0.7910906298003072,12.801850000000002
155,airfoil,random_forest,split,0.7434715821812596,12.501699999999971
155,airfoil,random_forest,JAW,0.9308755760368663,18.824100000000044
156,airfoil,random_forest,naive,0.4731182795698925,4.415099999999995
156,airfoil,random_forest,jackknife,0.7956989247311828,11.058199999999971
156,airfoil,random_forest,jackknife+,0.8771121351766513,11.732650000000021
156,airfoil,random_forest,jackknife-mm,0.9815668202764977,16.753749999999954
156,airfoil,random_forest,CV+,0.9109062980030722,12.774299999999968
156,airfoil,random_forest,split,0.890937019969278,15.073299999999932
156,airfoil,random_forest,JAW,0.956989247311828,16.194699999999955
157,airfoil,random_forest,naive,0.4577572964669739,4.538600000000059
157,airfoil,random_forest,jackknife,0.8525345622119815,11.558700000000044
157,airfoil,random_forest,jackknife+,0.8187403993855606,11.554050000000046
157,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.405650000000023
157,airfoil,random_forest,CV+,0.8509984639016898,12.122300000000024
157,airfoil,random_forest,split,0.7895545314900153,13.635699999999929
157,airfoil,random_forest,JAW,0.9262672811059908,15.58164999999994
158,airfoil,random_forest,naive,0.4423963133640553,4.986599999999896
158,airfoil,random_forest,jackknife,0.8033794162826421,11.912499999999994
158,airfoil,random_forest,jackknife+,0.8218125960061444,12.22980000000004
158,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.24695000000004
158,airfoil,random_forest,CV+,0.7880184331797235,11.497499999999988
158,airfoil,random_forest,split,0.8341013824884793,13.918100000000038
158,airfoil,random_forest,JAW,0.8863287250384024,14.803300000000007
159,airfoil,random_forest,naive,0.41321044546851,5.161650000000009
159,airfoil,random_forest,jackknife,0.7480798771121352,10.06019999999998
159,airfoil,random_forest,jackknife+,0.8172043010752689,11.090125
159,airfoil,random_forest,jackknife-mm,0.9170506912442397,15.398800000000008
159,airfoil,random_forest,CV+,0.8509984639016898,11.965649999999968
159,airfoil,random_forest,split,0.8356374807987711,15.172500000000014
159,airfoil,random_forest,JAW,0.946236559139785,15.459699999999998
160,airfoil,random_forest,naive,0.3425499231950845,4.739599999999996
160,airfoil,random_forest,jackknife,0.7665130568356375,11.285299999999978
160,airfoil,random_forest,jackknife+,0.8325652841781874,12.019850000000034
160,airfoil,random_forest,jackknife-mm,0.9278033794162827,16.923999999999992
160,airfoil,random_forest,CV+,0.8678955453149002,12.993299999999977
160,airfoil,random_forest,split,0.7711213517665131,14.615799999999979
160,airfoil,random_forest,JAW,0.901689708141321,14.572700000000054
161,airfoil,random_forest,naive,0.47772657450076805,5.8980999999999995
161,airfoil,random_forest,jackknife,0.7142857142857143,11.828100000000035
161,airfoil,random_forest,jackknife+,0.8079877112135176,12.577149999999946
161,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.51805000000003
161,airfoil,random_forest,CV+,0.8172043010752689,12.165949999999981
161,airfoil,random_forest,split,0.7496159754224271,14.512100000000117
161,airfoil,random_forest,JAW,0.9723502304147466,21.486074999999943
162,airfoil,random_forest,naive,0.3425499231950845,4.598550000000046
162,airfoil,random_forest,jackknife,0.7511520737327189,11.171500000000037
162,airfoil,random_forest,jackknife+,0.7357910906298003,11.554600000000008
162,airfoil,random_forest,jackknife-mm,0.9247311827956989,16.672600000000045
162,airfoil,random_forest,CV+,0.738863287250384,11.642000000000039
162,airfoil,random_forest,split,0.7772657450076805,13.15689999999995
162,airfoil,random_forest,JAW,0.9185867895545314,16.67815000000003
163,airfoil,random_forest,naive,0.402457757296467,4.6799000000000035
163,airfoil,random_forest,jackknife,0.6697388632872504,11.113500000000045
163,airfoil,random_forest,jackknife+,0.7357910906298003,11.825900000000019
163,airfoil,random_forest,jackknife-mm,0.9201228878648233,17.94935000000008
163,airfoil,random_forest,CV+,0.7434715821812596,12.201449999999966
163,airfoil,random_forest,split,0.6927803379416283,15.83759999999998
163,airfoil,random_forest,JAW,0.9078341013824884,17.91009999999997
164,airfoil,random_forest,naive,0.41781874039938555,4.858349999999916
164,airfoil,random_forest,jackknife,0.7112135176651305,10.513900000000035
164,airfoil,random_forest,jackknife+,0.7803379416282642,11.725999999999956
164,airfoil,random_forest,jackknife-mm,0.9078341013824884,16.461500000000015
164,airfoil,random_forest,CV+,0.8095238095238095,12.767599999999973
164,airfoil,random_forest,split,0.869431643625192,17.4503
164,airfoil,random_forest,JAW,0.8970814132104454,16.969075000000046
165,airfoil,random_forest,naive,0.4731182795698925,4.494200000000006
165,airfoil,random_forest,jackknife,0.8725038402457758,12.489900000000006
165,airfoil,random_forest,jackknife+,0.8786482334869432,12.748699999999914
165,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.726549999999975
165,airfoil,random_forest,CV+,0.8678955453149002,12.237249999999946
165,airfoil,random_forest,split,0.8940092165898618,16.343250000000097
165,airfoil,random_forest,JAW,0.9861751152073732,18.75505000000004
166,airfoil,random_forest,naive,0.3563748079877112,4.145099999999957
166,airfoil,random_forest,jackknife,0.8110599078341014,10.798299999999983
166,airfoil,random_forest,jackknife+,0.82642089093702,11.227349999999987
166,airfoil,random_forest,jackknife-mm,0.9354838709677419,16.0227
166,airfoil,random_forest,CV+,0.8248847926267281,11.408999999999978
166,airfoil,random_forest,split,0.7588325652841782,11.894200000000012
166,airfoil,random_forest,JAW,0.9539170506912442,18.03450000000001
167,airfoil,random_forest,naive,0.49001536098310294,5.066700000000083
167,airfoil,random_forest,jackknife,0.8233486943164362,12.86330000000001
167,airfoil,random_forest,jackknife+,0.8678955453149002,13.256299999999996
167,airfoil,random_forest,jackknife-mm,0.946236559139785,18.525650000000027
167,airfoil,random_forest,CV+,0.8341013824884793,13.222250000000003
167,airfoil,random_forest,split,0.8678955453149002,16.357699999999937
167,airfoil,random_forest,JAW,0.9124423963133641,14.604499999999973
168,airfoil,random_forest,naive,0.5099846390168971,5.126000000000005
168,airfoil,random_forest,jackknife,0.8417818740399385,12.734399999999965
168,airfoil,random_forest,jackknife+,0.8863287250384024,12.92132500000001
168,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.55729999999997
168,airfoil,random_forest,CV+,0.8940092165898618,12.847550000000027
168,airfoil,random_forest,split,0.8602150537634409,13.717500000000086
168,airfoil,random_forest,JAW,0.9800307219662059,18.22230000000002
169,airfoil,random_forest,naive,0.47465437788018433,5.2929000000000315
169,airfoil,random_forest,jackknife,0.8110599078341014,12.599199999999911
169,airfoil,random_forest,jackknife+,0.8556067588325653,13.16344999999994
169,airfoil,random_forest,jackknife-mm,0.946236559139785,18.40954999999998
169,airfoil,random_forest,CV+,0.8433179723502304,13.085000000000079
169,airfoil,random_forest,split,0.7634408602150538,12.095699999999994
169,airfoil,random_forest,JAW,0.9385560675883257,18.882900000000006
170,airfoil,random_forest,naive,0.43317972350230416,5.518999999999949
170,airfoil,random_forest,jackknife,0.7726574500768049,13.172099999999944
170,airfoil,random_forest,jackknife+,0.8110599078341014,13.029499999999956
170,airfoil,random_forest,jackknife-mm,0.9370199692780338,17.934049999999985
170,airfoil,random_forest,CV+,0.8233486943164362,13.366000000000057
170,airfoil,random_forest,split,0.8755760368663594,15.98550000000003
170,airfoil,random_forest,JAW,0.8878648233486943,14.959850000000031
171,airfoil,random_forest,naive,0.5161290322580645,5.606900000000024
171,airfoil,random_forest,jackknife,0.8494623655913979,12.828250000000082
171,airfoil,random_forest,jackknife+,0.8617511520737328,13.332249999999974
171,airfoil,random_forest,jackknife-mm,0.9615975422427036,19.462300000000084
171,airfoil,random_forest,CV+,0.8709677419354839,13.60427500000003
171,airfoil,random_forest,split,0.8095238095238095,15.385099999999994
171,airfoil,random_forest,JAW,0.9416282642089093,19.670400000000072
172,airfoil,random_forest,naive,0.5130568356374808,5.491400000000027
172,airfoil,random_forest,jackknife,0.8648233486943164,12.281599999999997
172,airfoil,random_forest,jackknife+,0.8617511520737328,12.685449999999918
172,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.038449999999955
172,airfoil,random_forest,CV+,0.8725038402457758,13.116150000000005
172,airfoil,random_forest,split,0.8248847926267281,13.464999999999975
172,airfoil,random_forest,JAW,0.9846390168970814,18.30397500000005
173,airfoil,random_forest,naive,0.41935483870967744,4.763000000000005
173,airfoil,random_forest,jackknife,0.7526881720430108,11.579000000000008
173,airfoil,random_forest,jackknife+,0.8079877112135176,12.352549999999951
173,airfoil,random_forest,jackknife-mm,0.9139784946236559,17.376299999999944
173,airfoil,random_forest,CV+,0.8341013824884793,13.241699999999994
173,airfoil,random_forest,split,0.6973886328725039,11.835799999999978
173,airfoil,random_forest,JAW,0.9354838709677419,19.354149999999933
174,airfoil,random_forest,naive,0.4377880184331797,4.5207999999999515
174,airfoil,random_forest,jackknife,0.7542242703533026,9.918500000000023
174,airfoil,random_forest,jackknife+,0.8172043010752689,10.79037500000004
174,airfoil,random_forest,jackknife-mm,0.9278033794162827,15.565374999999989
174,airfoil,random_forest,CV+,0.8325652841781874,11.287849999999992
174,airfoil,random_forest,split,0.847926267281106,13.09559999999999
174,airfoil,random_forest,JAW,0.9078341013824884,13.862000000000037
175,airfoil,random_forest,naive,0.3195084485407066,4.497799999999984
175,airfoil,random_forest,jackknife,0.7434715821812596,11.501499999999965
175,airfoil,random_forest,jackknife+,0.7772657450076805,11.670399999999972
175,airfoil,random_forest,jackknife-mm,0.9001536098310292,16.121949999999956
175,airfoil,random_forest,CV+,0.7849462365591398,11.775249999999986
175,airfoil,random_forest,split,0.7542242703533026,14.517400000000094
175,airfoil,random_forest,JAW,0.8955453149001537,16.676549999999978
176,airfoil,random_forest,naive,0.445468509984639,5.2386999999999375
176,airfoil,random_forest,jackknife,0.7849462365591398,11.32600000000005
176,airfoil,random_forest,jackknife+,0.8402457757296466,12.226650000000006
176,airfoil,random_forest,jackknife-mm,0.9877112135176651,17.26690000000002
176,airfoil,random_forest,CV+,0.8678955453149002,12.272700000000029
176,airfoil,random_forest,split,0.8740399385560675,16.435100000000006
176,airfoil,random_forest,JAW,0.9831029185867896,17.025049999999965
177,airfoil,random_forest,naive,0.3901689708141321,4.909800000000018
177,airfoil,random_forest,jackknife,0.7665130568356375,12.236099999999993
177,airfoil,random_forest,jackknife+,0.7542242703533026,12.094724999999983
177,airfoil,random_forest,jackknife-mm,0.946236559139785,18.376424999999998
177,airfoil,random_forest,CV+,0.8018433179723502,12.976500000000001
177,airfoil,random_forest,split,0.7634408602150538,13.93965
177,airfoil,random_forest,JAW,0.9646697388632872,19.975550000000013
178,airfoil,random_forest,naive,0.46236559139784944,5.105199999999968
178,airfoil,random_forest,jackknife,0.8325652841781874,11.882199999999926
178,airfoil,random_forest,jackknife+,0.8678955453149002,12.818799999999953
178,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.55804999999991
178,airfoil,random_forest,CV+,0.8924731182795699,13.665999999999983
178,airfoil,random_forest,split,0.7619047619047619,14.351400000000012
178,airfoil,random_forest,JAW,0.9877112135176651,20.804725000000047
179,airfoil,random_forest,naive,0.49923195084485406,4.919599999999946
179,airfoil,random_forest,jackknife,0.8110599078341014,10.4375
179,airfoil,random_forest,jackknife+,0.8079877112135176,11.694650000000024
179,airfoil,random_forest,jackknife-mm,0.9600614439324117,17.775375000000025
179,airfoil,random_forest,CV+,0.8786482334869432,12.424200000000042
179,airfoil,random_forest,split,0.8033794162826421,13.658499999999975
179,airfoil,random_forest,JAW,0.967741935483871,18.265500000000003
180,airfoil,random_forest,naive,0.41013824884792627,4.842000000000041
180,airfoil,random_forest,jackknife,0.8033794162826421,11.157499999999999
180,airfoil,random_forest,jackknife+,0.8509984639016898,11.67862500000011
180,airfoil,random_forest,jackknife-mm,0.956989247311828,16.94929999999995
180,airfoil,random_forest,CV+,0.8709677419354839,11.77525
180,airfoil,random_forest,split,0.685099846390169,11.178400000000067
180,airfoil,random_forest,JAW,0.9431643625192012,15.757374999999897
181,airfoil,random_forest,naive,0.46390168970814133,4.292599999999993
181,airfoil,random_forest,jackknife,0.8079877112135176,11.293799999999976
181,airfoil,random_forest,jackknife+,0.8279569892473119,11.504200000000012
181,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.133250000000004
181,airfoil,random_forest,CV+,0.8725038402457758,12.936799999999991
181,airfoil,random_forest,split,0.7987711213517665,12.385399999999947
181,airfoil,random_forest,JAW,0.9385560675883257,16.257074999999972
182,airfoil,random_forest,naive,0.4577572964669739,4.547799999999995
182,airfoil,random_forest,jackknife,0.8187403993855606,10.972900000000038
182,airfoil,random_forest,jackknife+,0.8725038402457758,11.55034999999998
182,airfoil,random_forest,jackknife-mm,0.9523809523809523,16.544200000000018
182,airfoil,random_forest,CV+,0.9001536098310292,12.58940000000004
182,airfoil,random_forest,split,0.8033794162826421,14.033799999999928
182,airfoil,random_forest,JAW,0.9354838709677419,14.742999999999967
183,airfoil,random_forest,naive,0.36098310291858676,4.3322
183,airfoil,random_forest,jackknife,0.7987711213517665,10.314700000000016
183,airfoil,random_forest,jackknife+,0.8755760368663594,11.194500000000005
183,airfoil,random_forest,jackknife-mm,0.9692780337941628,16.29675000000003
183,airfoil,random_forest,CV+,0.9109062980030722,12.456249999999997
183,airfoil,random_forest,split,0.9308755760368663,15.255499999999927
183,airfoil,random_forest,JAW,0.9554531490015361,15.128499999999988
184,airfoil,random_forest,naive,0.4838709677419355,5.360600000000034
184,airfoil,random_forest,jackknife,0.8709677419354839,11.811999999999955
184,airfoil,random_forest,jackknife+,0.8755760368663594,11.943375000000003
184,airfoil,random_forest,jackknife-mm,0.967741935483871,18.121899999999954
184,airfoil,random_forest,CV+,0.858678955453149,12.59465000000003
184,airfoil,random_forest,split,0.7511520737327189,13.827300000000008
184,airfoil,random_forest,JAW,0.967741935483871,23.308050000000023
185,airfoil,random_forest,naive,0.4254992319508449,4.408199999999994
185,airfoil,random_forest,jackknife,0.7572964669738863,10.060200000000009
185,airfoil,random_forest,jackknife+,0.7450076804915514,10.288149999999959
185,airfoil,random_forest,jackknife-mm,0.9139784946236559,14.860450000000043
185,airfoil,random_forest,CV+,0.7972350230414746,11.28185000000002
185,airfoil,random_forest,split,0.8417818740399385,14.003849999999915
185,airfoil,random_forest,JAW,0.8279569892473119,12.363599999999977
186,airfoil,random_forest,naive,0.391705069124424,5.214500000000044
186,airfoil,random_forest,jackknife,0.8079877112135176,12.55940000000001
186,airfoil,random_forest,jackknife+,0.8018433179723502,13.014300000000034
186,airfoil,random_forest,jackknife-mm,0.9539170506912442,19.12995000000005
186,airfoil,random_forest,CV+,0.804915514592934,12.88179999999997
186,airfoil,random_forest,split,0.8878648233486943,15.121499999999997
186,airfoil,random_forest,JAW,0.9262672811059908,17.183549999999983
187,airfoil,random_forest,naive,0.45468509984639016,6.011800000000051
187,airfoil,random_forest,jackknife,0.7849462365591398,13.313700000000068
187,airfoil,random_forest,jackknife+,0.8064516129032258,14.099249999999998
187,airfoil,random_forest,jackknife-mm,0.9093701996927803,18.82020000000007
187,airfoil,random_forest,CV+,0.847926267281106,14.426600000000022
187,airfoil,random_forest,split,0.8248847926267281,17.427999999999997
187,airfoil,random_forest,JAW,0.9001536098310292,18.571200000000033
188,airfoil,random_forest,naive,0.4731182795698925,4.845799999999997
188,airfoil,random_forest,jackknife,0.8648233486943164,11.55540000000002
188,airfoil,random_forest,jackknife+,0.8986175115207373,12.527274999999946
188,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.012275000000045
188,airfoil,random_forest,CV+,0.8725038402457758,13.052499999999938
188,airfoil,random_forest,split,0.9170506912442397,15.63489999999996
188,airfoil,random_forest,JAW,0.9692780337941628,17.887674999999916
189,airfoil,random_forest,naive,0.5207373271889401,5.032700000000034
189,airfoil,random_forest,jackknife,0.7956989247311828,11.203200000000066
189,airfoil,random_forest,jackknife+,0.8294930875576036,12.565050000000056
189,airfoil,random_forest,jackknife-mm,0.9047619047619048,17.168050000000022
189,airfoil,random_forest,CV+,0.8279569892473119,12.88020000000003
189,airfoil,random_forest,split,0.7741935483870968,13.91885000000002
189,airfoil,random_forest,JAW,0.9708141321044547,21.769649999999913
190,airfoil,random_forest,naive,0.45161290322580644,4.845400000000012
190,airfoil,random_forest,jackknife,0.7373271889400922,10.659699999999987
190,airfoil,random_forest,jackknife+,0.7603686635944701,11.576000000000036
190,airfoil,random_forest,jackknife-mm,0.9139784946236559,16.554674999999975
190,airfoil,random_forest,CV+,0.7726574500768049,12.009550000000004
190,airfoil,random_forest,split,0.728110599078341,16.43090000000001
190,airfoil,random_forest,JAW,0.8556067588325653,13.725700000000018
191,airfoil,random_forest,naive,0.4485407066052227,4.418700000000001
191,airfoil,random_forest,jackknife,0.8509984639016898,12.223999999999961
191,airfoil,random_forest,jackknife+,0.9078341013824884,12.37089999999995
191,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.610249999999965
191,airfoil,random_forest,CV+,0.9109062980030722,12.394625000000005
191,airfoil,random_forest,split,0.7818740399385561,12.381599999999963
191,airfoil,random_forest,JAW,0.9708141321044547,18.851700000000008
192,airfoil,random_forest,naive,0.43164362519201227,5.175399999999939
192,airfoil,random_forest,jackknife,0.7096774193548387,10.477400000000046
192,airfoil,random_forest,jackknife+,0.7327188940092166,11.28625000000001
192,airfoil,random_forest,jackknife-mm,0.8863287250384024,16.627850000000052
192,airfoil,random_forest,CV+,0.7711213517665131,12.55454999999995
192,airfoil,random_forest,split,0.8125960061443932,16.29144999999994
192,airfoil,random_forest,JAW,0.8648233486943164,16.484599999999972
193,airfoil,random_forest,naive,0.4792626728110599,4.707600000000042
193,airfoil,random_forest,jackknife,0.8725038402457758,12.2928
193,airfoil,random_forest,jackknife+,0.8663594470046083,12.937849999999969
193,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.113574999999997
193,airfoil,random_forest,CV+,0.8725038402457758,12.743750000000048
193,airfoil,random_forest,split,0.8433179723502304,16.09650000000005
193,airfoil,random_forest,JAW,0.9877112135176651,19.762400000000014
194,airfoil,random_forest,naive,0.3425499231950845,4.637799999999999
194,airfoil,random_forest,jackknife,0.6927803379416283,11.200800000000015
194,airfoil,random_forest,jackknife+,0.6804915514592934,11.1648
194,airfoil,random_forest,jackknife-mm,0.8125960061443932,15.600500000000068
194,airfoil,random_forest,CV+,0.6728110599078341,11.410875000000047
194,airfoil,random_forest,split,0.7096774193548387,14.197950000000048
194,airfoil,random_forest,JAW,0.7757296466973886,13.657450000000054
195,airfoil,random_forest,naive,0.45161290322580644,4.616399999999885
195,airfoil,random_forest,jackknife,0.794162826420891,11.637200000000007
195,airfoil,random_forest,jackknife+,0.9109062980030722,12.427800000000033
195,airfoil,random_forest,jackknife-mm,0.9861751152073732,17.75400000000002
195,airfoil,random_forest,CV+,0.9124423963133641,13.110950000000017
195,airfoil,random_forest,split,0.7588325652841782,11.637300000000039
195,airfoil,random_forest,JAW,0.9692780337941628,16.207549999999998
196,airfoil,random_forest,naive,0.5192012288786483,5.503999999999905
196,airfoil,random_forest,jackknife,0.8433179723502304,12.915800000000047
196,airfoil,random_forest,jackknife+,0.8725038402457758,12.986249999999984
196,airfoil,random_forest,jackknife-mm,0.9554531490015361,19.358950000000064
196,airfoil,random_forest,CV+,0.9216589861751152,14.729349999999968
196,airfoil,random_forest,split,0.9155145929339478,16.96490000000003
196,airfoil,random_forest,JAW,0.9354838709677419,17.409225000000006
197,airfoil,random_forest,naive,0.4162826420890937,4.5882000000000005
197,airfoil,random_forest,jackknife,0.7987711213517665,12.138000000000034
197,airfoil,random_forest,jackknife+,0.7956989247311828,12.478199999999987
197,airfoil,random_forest,jackknife-mm,0.9416282642089093,18.918150000000026
197,airfoil,random_forest,CV+,0.8463901689708141,12.96414999999999
197,airfoil,random_forest,split,0.8832565284178188,16.089800000000025
197,airfoil,random_forest,JAW,0.9308755760368663,19.17389999999999
198,airfoil,random_forest,naive,0.4162826420890937,4.567800000000091
198,airfoil,random_forest,jackknife,0.7081413210445469,10.162300000000016
198,airfoil,random_forest,jackknife+,0.7357910906298003,10.655399999999943
198,airfoil,random_forest,jackknife-mm,0.9247311827956989,15.904499999999985
198,airfoil,random_forest,CV+,0.8356374807987711,12.243099999999984
198,airfoil,random_forest,split,0.6513056835637481,10.551300000000055
198,airfoil,random_forest,JAW,0.9339477726574501,16.91144999999996
199,airfoil,random_forest,naive,0.48847926267281105,4.861400000000003
199,airfoil,random_forest,jackknife,0.7665130568356375,11.614500000000021
199,airfoil,random_forest,jackknife+,0.8095238095238095,11.809600000000003
199,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.211150000000018
199,airfoil,random_forest,CV+,0.8202764976958525,12.185999999999979
199,airfoil,random_forest,split,0.8294930875576036,14.455800000000039
199,airfoil,random_forest,JAW,0.9185867895545314,14.402150000000006


==> figures/airfoil_RF_1.5Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.2980030721966206,5.029099999999971
0,airfoil,random_forest,jackknife,0.7895545314900153,12.84110000000004
0,airfoil,random_forest,jackknife+,0.7757296466973886,12.387550000000033
0,airfoil,random_forest,jackknife-mm,0.9139784946236559,19.16284999999999
0,airfoil,random_forest,CV+,0.738863287250384,11.862200000000016
0,airfoil,random_forest,split,0.7849462365591398,13.812700000000007
0,airfoil,random_forest,JAW,0.9247311827956989,17.600850000000037
1,airfoil,random_forest,naive,0.5161290322580645,5.4589
1,airfoil,random_forest,jackknife,0.8632872503840245,12.03819999999996
1,airfoil,random_forest,jackknife+,0.8817204301075269,12.556499999999986
1,airfoil,random_forest,jackknife-mm,0.9831029185867896,19.249949999999956
1,airfoil,random_forest,CV+,0.9216589861751152,13.480000000000075
1,airfoil,random_forest,split,0.8172043010752689,15.379099999999994
1,airfoil,random_forest,JAW,0.9923195084485407,20.88775000000001
2,airfoil,random_forest,naive,0.4362519201228879,5.037399999999934
2,airfoil,random_forest,jackknife,0.7757296466973886,11.579200000000014
2,airfoil,random_forest,jackknife+,0.8924731182795699,12.146424999999994
2,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.638749999999987
2,airfoil,random_forest,CV+,0.8663594470046083,12.213249999999945
2,airfoil,random_forest,split,0.8709677419354839,17.784899999999936
2,airfoil,random_forest,JAW,0.956989247311828,16.678049999999956
3,airfoil,random_forest,naive,0.48847926267281105,4.7203999999998985
3,airfoil,random_forest,jackknife,0.8786482334869432,11.997799999999955
3,airfoil,random_forest,jackknife+,0.8940092165898618,12.451549999999997
3,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.349349999999944
3,airfoil,random_forest,CV+,0.9109062980030722,13.045700000000025
3,airfoil,random_forest,split,0.6697388632872504,14.667299999999983
3,airfoil,random_forest,JAW,0.9493087557603687,17.11720000000004
4,airfoil,random_forest,naive,0.36098310291858676,3.9071999999999605
4,airfoil,random_forest,jackknife,0.706605222734255,9.701200000000028
4,airfoil,random_forest,jackknife+,0.7450076804915514,10.261099999999942
4,airfoil,random_forest,jackknife-mm,0.8678955453149002,16.139650000000046
4,airfoil,random_forest,CV+,0.7665130568356375,11.658199999999951
4,airfoil,random_forest,split,0.5960061443932412,10.822300000000013
4,airfoil,random_forest,JAW,0.8955453149001537,14.692675000000094
5,airfoil,random_forest,naive,0.6620583717357911,5.790299999999974
5,airfoil,random_forest,jackknife,0.8709677419354839,12.235199999999963
5,airfoil,random_forest,jackknife+,0.9339477726574501,12.92334999999997
5,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.777799999999957
5,airfoil,random_forest,CV+,0.9416282642089093,13.741650000000007
5,airfoil,random_forest,split,0.7926267281105991,13.794700000000006
5,airfoil,random_forest,JAW,0.978494623655914,16.90780000000005
6,airfoil,random_forest,naive,0.38863287250384027,4.489399999999932
6,airfoil,random_forest,jackknife,0.7511520737327189,10.109999999999928
6,airfoil,random_forest,jackknife+,0.7603686635944701,11.259725000000003
6,airfoil,random_forest,jackknife-mm,0.9385560675883257,16.641149999999968
6,airfoil,random_forest,CV+,0.8294930875576036,12.196199999999976
6,airfoil,random_forest,split,0.6712749615975423,12.757299999999987
6,airfoil,random_forest,JAW,0.9846390168970814,25.74290000000002
7,airfoil,random_forest,naive,0.3579109062980031,4.519700000000057
7,airfoil,random_forest,jackknife,0.8525345622119815,12.52170000000001
7,airfoil,random_forest,jackknife+,0.8433179723502304,13.385550000000066
7,airfoil,random_forest,jackknife-mm,0.9938556067588326,20.94995000000003
7,airfoil,random_forest,CV+,0.8617511520737328,13.511399999999938
7,airfoil,random_forest,split,0.717357910906298,16.11039999999997
7,airfoil,random_forest,JAW,0.9923195084485407,28.798850000000016
8,airfoil,random_forest,naive,0.4577572964669739,5.578400000000045
8,airfoil,random_forest,jackknife,0.8248847926267281,11.021399999999971
8,airfoil,random_forest,jackknife+,0.8279569892473119,12.131850000000028
8,airfoil,random_forest,jackknife-mm,0.978494623655914,17.574799999999982
8,airfoil,random_forest,CV+,0.9032258064516129,13.319349999999957
8,airfoil,random_forest,split,0.7926267281105991,13.518399999999986
8,airfoil,random_forest,JAW,0.9600614439324117,17.203975
9,airfoil,random_forest,naive,0.38095238095238093,4.650100000000009
9,airfoil,random_forest,jackknife,0.9231950844854071,12.587099999999992
9,airfoil,random_forest,jackknife+,0.9400921658986175,12.452975000000023
9,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.316124999999985
9,airfoil,random_forest,CV+,0.9370199692780338,12.946099999999944
9,airfoil,random_forest,split,0.8125960061443932,13.403299999999973
9,airfoil,random_forest,JAW,0.9877112135176651,20.406150000000096
10,airfoil,random_forest,naive,0.4377880184331797,4.378899999999959
10,airfoil,random_forest,jackknife,0.8417818740399385,11.647899999999964
10,airfoil,random_forest,jackknife+,0.8771121351766513,12.581650000000025
10,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.136049999999997
10,airfoil,random_forest,CV+,0.8509984639016898,12.475599999999957
10,airfoil,random_forest,split,0.8110599078341014,13.247900000000016
10,airfoil,random_forest,JAW,0.9861751152073732,20.591800000000035
11,airfoil,random_forest,naive,0.37480798771121354,4.439649999999972
11,airfoil,random_forest,jackknife,0.8202764976958525,11.217900000000014
11,airfoil,random_forest,jackknife+,0.8571428571428571,11.830249999999992
11,airfoil,random_forest,jackknife-mm,0.9723502304147466,16.844400000000064
11,airfoil,random_forest,CV+,0.869431643625192,11.944474999999983
11,airfoil,random_forest,split,0.6021505376344086,12.04090000000005
11,airfoil,random_forest,JAW,0.9170506912442397,14.853824999999972
12,airfoil,random_forest,naive,0.29185867895545314,4.514450000000011
12,airfoil,random_forest,jackknife,0.7296466973886329,11.180000000000035
12,airfoil,random_forest,jackknife+,0.8294930875576036,11.64897499999995
12,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.881900000000073
12,airfoil,random_forest,CV+,0.794162826420891,12.33385000000004
12,airfoil,random_forest,split,0.7311827956989247,16.440099999999973
12,airfoil,random_forest,JAW,0.9554531490015361,20.524400000000043
13,airfoil,random_forest,naive,0.47772657450076805,4.690799999999996
13,airfoil,random_forest,jackknife,0.8018433179723502,10.731750000000005
13,airfoil,random_forest,jackknife+,0.8202764976958525,11.38915
13,airfoil,random_forest,jackknife-mm,0.9539170506912442,16.941250000000068
13,airfoil,random_forest,CV+,0.8310291858678955,12.115275000000011
13,airfoil,random_forest,split,0.8248847926267281,12.569700000000012
13,airfoil,random_forest,JAW,0.9477726574500768,16.610850000000056
14,airfoil,random_forest,naive,0.445468509984639,4.872600000000034
14,airfoil,random_forest,jackknife,0.8079877112135176,10.513450000000091
14,airfoil,random_forest,jackknife+,0.890937019969278,11.88880000000006
14,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.524650000000037
14,airfoil,random_forest,CV+,0.9155145929339478,12.701749999999961
14,airfoil,random_forest,split,0.7634408602150538,12.422200000000032
14,airfoil,random_forest,JAW,0.9969278033794163,28.007224999999977
15,airfoil,random_forest,naive,0.5069124423963134,5.553299999999979
15,airfoil,random_forest,jackknife,0.7741935483870968,12.97545000000008
15,airfoil,random_forest,jackknife+,0.946236559139785,13.648600000000044
15,airfoil,random_forest,jackknife-mm,0.9969278033794163,21.990600000000043
15,airfoil,random_forest,CV+,0.9324116743471582,14.585750000000047
15,airfoil,random_forest,split,0.8755760368663594,13.077199999999948
15,airfoil,random_forest,JAW,0.9846390168970814,23.62084999999999
16,airfoil,random_forest,naive,0.3778801843317972,5.291300000000035
16,airfoil,random_forest,jackknife,0.6943164362519201,10.727800000000059
16,airfoil,random_forest,jackknife+,0.8325652841781874,11.998900000000049
16,airfoil,random_forest,jackknife-mm,0.9109062980030722,17.794600000000003
16,airfoil,random_forest,CV+,0.8648233486943164,13.070799999999991
16,airfoil,random_forest,split,0.8125960061443932,15.807700000000011
16,airfoil,random_forest,JAW,0.9769585253456221,21.37575000000001
17,airfoil,random_forest,naive,0.4731182795698925,4.968099999999993
17,airfoil,random_forest,jackknife,0.8310291858678955,11.512100000000004
17,airfoil,random_forest,jackknife+,0.8571428571428571,12.12599999999999
17,airfoil,random_forest,jackknife-mm,0.956989247311828,17.918250000000057
17,airfoil,random_forest,CV+,0.890937019969278,13.996999999999971
17,airfoil,random_forest,split,0.7711213517665131,17.387800000000084
17,airfoil,random_forest,JAW,0.9339477726574501,20.324900000000014
18,airfoil,random_forest,naive,0.33947772657450076,5.003500000000088
18,airfoil,random_forest,jackknife,0.7895545314900153,11.618700000000047
18,airfoil,random_forest,jackknife+,0.7849462365591398,11.963899999999995
18,airfoil,random_forest,jackknife-mm,0.9109062980030722,16.98675000000003
18,airfoil,random_forest,CV+,0.7711213517665131,12.860100000000074
18,airfoil,random_forest,split,0.8433179723502304,18.594699999999932
18,airfoil,random_forest,JAW,0.8571428571428571,15.307649999999953
19,airfoil,random_forest,naive,0.3302611367127496,5.048200000000065
19,airfoil,random_forest,jackknife,0.7987711213517665,12.30559999999997
19,airfoil,random_forest,jackknife+,0.8740399385560675,12.531600000000026
19,airfoil,random_forest,jackknife-mm,0.9923195084485407,19.24205000000002
19,airfoil,random_forest,CV+,0.8986175115207373,13.044249999999963
19,airfoil,random_forest,split,0.7296466973886329,13.02679999999998
19,airfoil,random_forest,JAW,0.9662058371735791,17.801899999999947
20,airfoil,random_forest,naive,0.43164362519201227,5.271399999999971
20,airfoil,random_forest,jackknife,0.6943164362519201,11.61469999999997
20,airfoil,random_forest,jackknife+,0.7511520737327189,12.141249999999957
20,airfoil,random_forest,jackknife-mm,0.8924731182795699,16.286749999999998
20,airfoil,random_forest,CV+,0.717357910906298,11.970950000000002
20,airfoil,random_forest,split,0.8218125960061444,13.808499999999981
20,airfoil,random_forest,JAW,0.9032258064516129,16.161599999999993
21,airfoil,random_forest,naive,0.31336405529953915,4.360199999999963
21,airfoil,random_forest,jackknife,0.6374807987711214,11.046599999999984
21,airfoil,random_forest,jackknife+,0.7004608294930875,11.72820000000003
21,airfoil,random_forest,jackknife-mm,0.8387096774193549,16.348050000000015
21,airfoil,random_forest,CV+,0.7342549923195084,11.830499999999986
21,airfoil,random_forest,split,0.7572964669738863,13.68240000000003
21,airfoil,random_forest,JAW,0.8417818740399385,14.412925000000001
22,airfoil,random_forest,naive,0.31490015360983103,4.577300000000037
22,airfoil,random_forest,jackknife,0.7434715821812596,12.361849999999976
22,airfoil,random_forest,jackknife+,0.7665130568356375,12.035249999999948
22,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.088949999999997
22,airfoil,random_forest,CV+,0.7572964669738863,12.449399999999997
22,airfoil,random_forest,split,0.8079877112135176,14.179800000000029
22,airfoil,random_forest,JAW,0.8817204301075269,15.659199999999998
23,airfoil,random_forest,naive,0.3563748079877112,4.592050000000029
23,airfoil,random_forest,jackknife,0.6697388632872504,10.36439999999999
23,airfoil,random_forest,jackknife+,0.7158218125960062,11.11550000000004
23,airfoil,random_forest,jackknife-mm,0.9447004608294931,16.11010000000003
23,airfoil,random_forest,CV+,0.7987711213517665,12.29882500000005
23,airfoil,random_forest,split,0.6897081413210445,13.398500000000098
23,airfoil,random_forest,JAW,0.9062980030721967,17.766250000000028
24,airfoil,random_forest,naive,0.5560675883256528,5.048349999999999
24,airfoil,random_forest,jackknife,0.9032258064516129,12.416399999999982
24,airfoil,random_forest,jackknife+,0.9124423963133641,12.887699999999967
24,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.45159999999997
24,airfoil,random_forest,CV+,0.9109062980030722,12.634400000000028
24,airfoil,random_forest,split,0.8602150537634409,14.140899999999988
24,airfoil,random_forest,JAW,0.978494623655914,22.930999999999997
25,airfoil,random_forest,naive,0.3671274961597542,4.690899999999971
25,airfoil,random_forest,jackknife,0.7880184331797235,10.851200000000034
25,airfoil,random_forest,jackknife+,0.8556067588325653,12.011075000000034
25,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.10029999999996
25,airfoil,random_forest,CV+,0.8786482334869432,12.349599999999995
25,airfoil,random_forest,split,0.82642089093702,15.347300000000047
25,airfoil,random_forest,JAW,0.9877112135176651,19.670699999999897
26,airfoil,random_forest,naive,0.2642089093701997,4.82110000000003
26,airfoil,random_forest,jackknife,0.6513056835637481,11.400399999999962
26,airfoil,random_forest,jackknife+,0.7096774193548387,12.087899999999948
26,airfoil,random_forest,jackknife-mm,0.8433179723502304,16.79879999999997
26,airfoil,random_forest,CV+,0.7142857142857143,11.78164999999997
26,airfoil,random_forest,split,0.7158218125960062,12.446249999999935
26,airfoil,random_forest,JAW,0.8648233486943164,16.00194999999998
27,airfoil,random_forest,naive,0.42857142857142855,4.9243000000000166
27,airfoil,random_forest,jackknife,0.7849462365591398,11.10899999999998
27,airfoil,random_forest,jackknife+,0.8172043010752689,11.838824999999986
27,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.217949999999988
27,airfoil,random_forest,CV+,0.8110599078341014,12.00449999999995
27,airfoil,random_forest,split,0.7311827956989247,14.96240000000003
27,airfoil,random_forest,JAW,0.8740399385560675,13.863900000000001
28,airfoil,random_forest,naive,0.34101382488479265,4.468650000000082
28,airfoil,random_forest,jackknife,0.8448540706605223,11.385500000000036
28,airfoil,random_forest,jackknife+,0.8755760368663594,12.06140000000002
28,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.41850000000008
28,airfoil,random_forest,CV+,0.8740399385560675,12.432525000000012
28,airfoil,random_forest,split,0.7557603686635944,12.757900000000092
28,airfoil,random_forest,JAW,0.9708141321044547,18.284499999999994
29,airfoil,random_forest,naive,0.4377880184331797,4.570700000000102
29,airfoil,random_forest,jackknife,0.8832565284178188,13.507999999999868
29,airfoil,random_forest,jackknife+,0.858678955453149,13.857150000000033
29,airfoil,random_forest,jackknife-mm,0.9800307219662059,23.292949999999877
29,airfoil,random_forest,CV+,0.8940092165898618,14.472050000000038
29,airfoil,random_forest,split,0.8986175115207373,14.703599999999994
29,airfoil,random_forest,JAW,1.0,inf
30,airfoil,random_forest,naive,0.3563748079877112,5.557499999999948
30,airfoil,random_forest,jackknife,0.6589861751152074,11.868499999999983
30,airfoil,random_forest,jackknife+,0.7265745007680492,12.2406
30,airfoil,random_forest,jackknife-mm,0.9293394777265745,18.344199999999972
30,airfoil,random_forest,CV+,0.7695852534562212,13.308300000000017
30,airfoil,random_forest,split,0.7296466973886329,14.73819999999995
30,airfoil,random_forest,JAW,0.9615975422427036,20.126225000000062
31,airfoil,random_forest,naive,0.423963133640553,4.480699999999928
31,airfoil,random_forest,jackknife,0.8571428571428571,11.629200000000026
31,airfoil,random_forest,jackknife+,0.8817204301075269,12.235900000000015
31,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.917000000000044
31,airfoil,random_forest,CV+,0.9078341013824884,13.582450000000009
31,airfoil,random_forest,split,0.5668202764976958,13.278600000000068
31,airfoil,random_forest,JAW,0.9493087557603687,17.81699999999995
32,airfoil,random_forest,naive,0.45468509984639016,5.644700000000057
32,airfoil,random_forest,jackknife,0.7572964669738863,12.188899999999961
32,airfoil,random_forest,jackknife+,0.8218125960061444,12.722850000000008
32,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.345799999999926
32,airfoil,random_forest,CV+,0.8356374807987711,13.691699999999983
32,airfoil,random_forest,split,0.6728110599078341,13.006999999999977
32,airfoil,random_forest,JAW,0.9124423963133641,16.810950000000005
33,airfoil,random_forest,naive,0.46390168970814133,4.52810000000008
33,airfoil,random_forest,jackknife,0.901689708141321,11.651299999999935
33,airfoil,random_forest,jackknife+,0.8847926267281107,11.912350000000018
33,airfoil,random_forest,jackknife-mm,0.9831029185867896,17.523174999999938
33,airfoil,random_forest,CV+,0.9185867895545314,12.270099999999957
33,airfoil,random_forest,split,0.9109062980030722,14.631000000000085
33,airfoil,random_forest,JAW,0.9907834101382489,19.82830000000004
34,airfoil,random_forest,naive,0.5284178187403994,4.542350000000056
34,airfoil,random_forest,jackknife,0.8924731182795699,12.508199999999988
34,airfoil,random_forest,jackknife+,0.8602150537634409,12.430499999999995
34,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.555450000000008
34,airfoil,random_forest,CV+,0.8571428571428571,12.413525000000007
34,airfoil,random_forest,split,0.815668202764977,15.087800000000016
34,airfoil,random_forest,JAW,0.9662058371735791,18.97154999999995
35,airfoil,random_forest,naive,0.391705069124424,5.195049999999981
35,airfoil,random_forest,jackknife,0.7142857142857143,12.169600000000003
35,airfoil,random_forest,jackknife+,0.7649769585253456,12.37984999999999
35,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.370000000000005
35,airfoil,random_forest,CV+,0.8202764976958525,12.815849999999983
35,airfoil,random_forest,split,0.7542242703533026,15.360799999999983
35,airfoil,random_forest,JAW,0.9815668202764977,25.711449999999957
36,airfoil,random_forest,naive,0.4039938556067588,4.657999999999959
36,airfoil,random_forest,jackknife,0.7496159754224271,10.560000000000002
36,airfoil,random_forest,jackknife+,0.7926267281105991,11.461150000000018
36,airfoil,random_forest,jackknife-mm,0.9001536098310292,16.73644999999999
36,airfoil,random_forest,CV+,0.82642089093702,11.911000000000016
36,airfoil,random_forest,split,0.7480798771121352,12.537400000000048
36,airfoil,random_forest,JAW,0.8863287250384024,16.017450000000025
37,airfoil,random_forest,naive,0.3456221198156682,5.098099999999988
37,airfoil,random_forest,jackknife,0.7235023041474654,11.327800000000082
37,airfoil,random_forest,jackknife+,0.7680491551459293,12.135549999999995
37,airfoil,random_forest,jackknife-mm,0.9508448540706606,18.178825000000103
37,airfoil,random_forest,CV+,0.815668202764977,13.91975000000005
37,airfoil,random_forest,split,0.7327188940092166,13.617500000000035
37,airfoil,random_forest,JAW,0.9800307219662059,inf
38,airfoil,random_forest,naive,0.3533026113671275,4.938500000000033
38,airfoil,random_forest,jackknife,0.8417818740399385,12.172600000000017
38,airfoil,random_forest,jackknife+,0.8509984639016898,12.810199999999995
38,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.729975000000024
38,airfoil,random_forest,CV+,0.8940092165898618,14.118300000000033
38,airfoil,random_forest,split,0.7849462365591398,14.771550000000047
38,airfoil,random_forest,JAW,0.9708141321044547,19.914574999999942
39,airfoil,random_forest,naive,0.45468509984639016,4.674699999999916
39,airfoil,random_forest,jackknife,0.8678955453149002,12.097500000000025
39,airfoil,random_forest,jackknife+,0.9001536098310292,12.939599999999984
39,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.808399999999992
39,airfoil,random_forest,CV+,0.890937019969278,13.912850000000034
39,airfoil,random_forest,split,0.7818740399385561,13.543399999999963
39,airfoil,random_forest,JAW,0.9708141321044547,26.674800000000005
40,airfoil,random_forest,naive,0.4792626728110599,5.177799999999991
40,airfoil,random_forest,jackknife,0.7726574500768049,11.584299999999928
40,airfoil,random_forest,jackknife+,0.794162826420891,12.310249999999982
40,airfoil,random_forest,jackknife-mm,0.880184331797235,18.07239999999993
40,airfoil,random_forest,CV+,0.8095238095238095,13.744874999999965
40,airfoil,random_forest,split,0.7926267281105991,13.133700000000033
40,airfoil,random_forest,JAW,0.989247311827957,21.415199999999913
41,airfoil,random_forest,naive,0.5606758832565284,5.299000000000035
41,airfoil,random_forest,jackknife,0.8940092165898618,11.969699999999989
41,airfoil,random_forest,jackknife+,0.9324116743471582,12.39334999999997
41,airfoil,random_forest,jackknife-mm,0.9938556067588326,20.114099999999993
41,airfoil,random_forest,CV+,0.9324116743471582,13.112950000000012
41,airfoil,random_forest,split,0.9400921658986175,15.898899999999998
41,airfoil,random_forest,JAW,0.9769585253456221,17.784224999999978
42,airfoil,random_forest,naive,0.4485407066052227,5.115200000000044
42,airfoil,random_forest,jackknife,0.8218125960061444,11.166200000000003
42,airfoil,random_forest,jackknife+,0.8125960061443932,11.620100000000022
42,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.125149999999977
42,airfoil,random_forest,CV+,0.8602150537634409,12.760349999999974
42,airfoil,random_forest,split,0.8172043010752689,14.08299999999997
42,airfoil,random_forest,JAW,0.989247311827957,23.982099999999917
43,airfoil,random_forest,naive,0.3901689708141321,5.1368999999998834
43,airfoil,random_forest,jackknife,0.7158218125960062,11.18010000000001
43,airfoil,random_forest,jackknife+,0.7557603686635944,11.85837500000001
43,airfoil,random_forest,jackknife-mm,0.8970814132104454,18.969600000000057
43,airfoil,random_forest,CV+,0.7726574500768049,12.803400000000025
43,airfoil,random_forest,split,0.7250384024577573,12.615900000000067
43,airfoil,random_forest,JAW,0.9493087557603687,inf
44,airfoil,random_forest,naive,0.33640552995391704,5.3113999999999635
44,airfoil,random_forest,jackknife,0.6251920122887865,11.262299999999954
44,airfoil,random_forest,jackknife+,0.7142857142857143,12.19784999999996
44,airfoil,random_forest,jackknife-mm,0.8602150537634409,17.78649999999992
44,airfoil,random_forest,CV+,0.7127496159754224,12.212199999999939
44,airfoil,random_forest,split,0.6712749615975423,11.64749999999998
44,airfoil,random_forest,JAW,0.9032258064516129,18.56229999999998
45,airfoil,random_forest,naive,0.36098310291858676,4.184799999999996
45,airfoil,random_forest,jackknife,0.7142857142857143,11.207099999999969
45,airfoil,random_forest,jackknife+,0.8003072196620584,11.909749999999974
45,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.902499999999975
45,airfoil,random_forest,CV+,0.7772657450076805,12.507299999999958
45,airfoil,random_forest,split,0.6298003072196621,12.039800000000014
45,airfoil,random_forest,JAW,0.9846390168970814,inf
46,airfoil,random_forest,naive,0.3241167434715822,4.8559999999999945
46,airfoil,random_forest,jackknife,0.631336405529954,12.65809999999999
46,airfoil,random_forest,jackknife+,0.8847926267281107,13.380050000000011
46,airfoil,random_forest,jackknife-mm,0.9815668202764977,21.024700000000024
46,airfoil,random_forest,CV+,0.837173579109063,12.935950000000034
46,airfoil,random_forest,split,0.5514592933947773,14.845799999999912
46,airfoil,random_forest,JAW,0.989247311827957,28.36455000000005
47,airfoil,random_forest,naive,0.44393241167434716,4.984300000000019
47,airfoil,random_forest,jackknife,0.7864823348694316,10.112299999999948
47,airfoil,random_forest,jackknife+,0.7972350230414746,10.587800000000001
47,airfoil,random_forest,jackknife-mm,0.9385560675883257,15.584599999999966
47,airfoil,random_forest,CV+,0.8755760368663594,12.118949999999984
47,airfoil,random_forest,split,0.847926267281106,14.170600000000007
47,airfoil,random_forest,JAW,0.9308755760368663,16.039024999999953
48,airfoil,random_forest,naive,0.41321044546851,5.083900000000028
48,airfoil,random_forest,jackknife,0.837173579109063,12.133899999999983
48,airfoil,random_forest,jackknife+,0.8771121351766513,12.757250000000042
48,airfoil,random_forest,jackknife-mm,0.9554531490015361,18.468649999999982
48,airfoil,random_forest,CV+,0.8648233486943164,12.354525000000066
48,airfoil,random_forest,split,0.82642089093702,14.59790000000001
48,airfoil,random_forest,JAW,0.9523809523809523,17.041350000000037
49,airfoil,random_forest,naive,0.43010752688172044,4.937599999999975
49,airfoil,random_forest,jackknife,0.8095238095238095,11.529800000000023
49,airfoil,random_forest,jackknife+,0.8141321044546851,11.951000000000008
49,airfoil,random_forest,jackknife-mm,0.9339477726574501,16.430600000000013
49,airfoil,random_forest,CV+,0.8632872503840245,12.98175000000002
49,airfoil,random_forest,split,0.7788018433179723,13.98909999999998
49,airfoil,random_forest,JAW,0.9001536098310292,15.539525000000026
50,airfoil,random_forest,naive,0.2964669738863287,4.190599999999904
50,airfoil,random_forest,jackknife,0.7849462365591398,12.24350000000004
50,airfoil,random_forest,jackknife+,0.7788018433179723,12.60235000000003
50,airfoil,random_forest,jackknife-mm,0.956989247311828,20.50165000000004
50,airfoil,random_forest,CV+,0.8448540706605223,13.792149999999964
50,airfoil,random_forest,split,0.7265745007680492,13.490299999999962
50,airfoil,random_forest,JAW,0.9723502304147466,inf
51,airfoil,random_forest,naive,0.4715821812596006,4.3825999999999965
51,airfoil,random_forest,jackknife,0.8417818740399385,12.12540000000007
51,airfoil,random_forest,jackknife+,0.9201228878648233,12.586650000000034
51,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.40080000000006
51,airfoil,random_forest,CV+,0.9262672811059908,12.769999999999953
51,airfoil,random_forest,split,0.8417818740399385,14.649100000000061
51,airfoil,random_forest,JAW,0.9861751152073732,19.730000000000075
52,airfoil,random_forest,naive,0.3901689708141321,4.910000000000082
52,airfoil,random_forest,jackknife,0.7158218125960062,11.190800000000024
52,airfoil,random_forest,jackknife+,0.8678955453149002,12.244725000000017
52,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.264400000000037
52,airfoil,random_forest,CV+,0.8771121351766513,12.37294999999996
52,airfoil,random_forest,split,0.8310291858678955,11.863100000000031
52,airfoil,random_forest,JAW,0.978494623655914,24.22657500000004
53,airfoil,random_forest,naive,0.4500768049155146,4.172500000000014
53,airfoil,random_forest,jackknife,0.8279569892473119,10.709400000000016
53,airfoil,random_forest,jackknife+,0.8494623655913979,11.268699999999967
53,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.76890000000003
53,airfoil,random_forest,CV+,0.8417818740399385,11.828100000000035
53,airfoil,random_forest,split,0.7465437788018433,14.32529999999997
53,airfoil,random_forest,JAW,0.9953917050691244,inf
54,airfoil,random_forest,naive,0.40706605222734255,5.2774000000000285
54,airfoil,random_forest,jackknife,0.6405529953917051,11.00380000000004
54,airfoil,random_forest,jackknife+,0.7250384024577573,11.877299999999948
54,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.67947500000004
54,airfoil,random_forest,CV+,0.8325652841781874,13.51127499999997
54,airfoil,random_forest,split,0.8187403993855606,13.642100000000028
54,airfoil,random_forest,JAW,0.9231950844854071,18.727850000000046
55,airfoil,random_forest,naive,0.3794162826420891,4.969499999999954
55,airfoil,random_forest,jackknife,0.6390168970814132,10.743299999999977
55,airfoil,random_forest,jackknife+,0.8187403993855606,11.87294999999996
55,airfoil,random_forest,jackknife-mm,0.9354838709677419,17.958399999999997
55,airfoil,random_forest,CV+,0.815668202764977,12.507924999999958
55,airfoil,random_forest,split,0.8125960061443932,15.634899999999988
55,airfoil,random_forest,JAW,0.9615975422427036,23.873399999999947
56,airfoil,random_forest,naive,0.3932411674347158,4.480199999999968
56,airfoil,random_forest,jackknife,0.8218125960061444,12.041600000000102
56,airfoil,random_forest,jackknife+,0.8172043010752689,12.23990000000002
56,airfoil,random_forest,jackknife-mm,0.9692780337941628,17.94767500000013
56,airfoil,random_forest,CV+,0.8540706605222734,12.391400000000033
56,airfoil,random_forest,split,0.9247311827956989,15.760299999999972
56,airfoil,random_forest,JAW,0.9646697388632872,17.356650000000002
57,airfoil,random_forest,naive,0.49001536098310294,5.363199999999949
57,airfoil,random_forest,jackknife,0.8095238095238095,12.010500000000036
57,airfoil,random_forest,jackknife+,0.8141321044546851,12.361100000000064
57,airfoil,random_forest,jackknife-mm,0.9554531490015361,18.64175000000003
57,airfoil,random_forest,CV+,0.8417818740399385,13.13534999999996
57,airfoil,random_forest,split,0.728110599078341,18.144550000000066
57,airfoil,random_forest,JAW,0.880184331797235,14.508424999999932
58,airfoil,random_forest,naive,0.4731182795698925,5.287200000000041
58,airfoil,random_forest,jackknife,0.804915514592934,11.62779999999998
58,airfoil,random_forest,jackknife+,0.8018433179723502,11.774874999999923
58,airfoil,random_forest,jackknife-mm,0.9493087557603687,17.262699999999995
58,airfoil,random_forest,CV+,0.7895545314900153,11.950750000000028
58,airfoil,random_forest,split,0.8970814132104454,13.470000000000084
58,airfoil,random_forest,JAW,0.9201228878648233,15.121349999999964
59,airfoil,random_forest,naive,0.3271889400921659,4.411400000000015
59,airfoil,random_forest,jackknife,0.7235023041474654,11.52819999999997
59,airfoil,random_forest,jackknife+,0.6881720430107527,11.524350000000112
59,airfoil,random_forest,jackknife-mm,0.815668202764977,17.103449999999995
59,airfoil,random_forest,CV+,0.6897081413210445,12.456550000000021
59,airfoil,random_forest,split,0.6682027649769585,13.446600000000046
59,airfoil,random_forest,JAW,0.8617511520737328,14.523600000000016
60,airfoil,random_forest,naive,0.49001536098310294,5.223699999999951
60,airfoil,random_forest,jackknife,0.8556067588325653,12.998099999999994
60,airfoil,random_forest,jackknife+,0.9400921658986175,13.455925000000065
60,airfoil,random_forest,jackknife-mm,0.9984639016897081,19.849000000000018
60,airfoil,random_forest,CV+,0.9247311827956989,13.334649999999968
60,airfoil,random_forest,split,0.8310291858678955,14.1173
60,airfoil,random_forest,JAW,1.0,20.70257500000001
61,airfoil,random_forest,naive,0.45468509984639016,4.695549999999997
61,airfoil,random_forest,jackknife,0.7895545314900153,11.930399999999992
61,airfoil,random_forest,jackknife+,0.8325652841781874,12.219649999999987
61,airfoil,random_forest,jackknife-mm,0.9738863287250384,19.192699999999988
61,airfoil,random_forest,CV+,0.8064516129032258,12.46605000000001
61,airfoil,random_forest,split,0.9109062980030722,17.09880000000004
61,airfoil,random_forest,JAW,0.9815668202764977,23.16640000000001
62,airfoil,random_forest,naive,0.48847926267281105,5.072399999999931
62,airfoil,random_forest,jackknife,0.8079877112135176,12.249799999999937
62,airfoil,random_forest,jackknife+,0.9124423963133641,13.203600000000023
62,airfoil,random_forest,jackknife-mm,0.9769585253456221,20.0299999999999
62,airfoil,random_forest,CV+,0.8863287250384024,14.015350000000112
62,airfoil,random_forest,split,0.9124423963133641,16.153400000000005
62,airfoil,random_forest,JAW,0.9754224270353302,20.143399999999957
63,airfoil,random_forest,naive,0.38556067588325654,4.58869999999996
63,airfoil,random_forest,jackknife,0.6927803379416283,10.50909999999999
63,airfoil,random_forest,jackknife+,0.7373271889400922,11.08269999999996
63,airfoil,random_forest,jackknife-mm,0.9093701996927803,16.612300000000005
63,airfoil,random_forest,CV+,0.804915514592934,12.452399999999955
63,airfoil,random_forest,split,0.674347158218126,9.477699999999999
63,airfoil,random_forest,JAW,0.946236559139785,22.478750000000076
64,airfoil,random_forest,naive,0.36098310291858676,5.244700000000023
64,airfoil,random_forest,jackknife,0.8463901689708141,12.371499999999997
64,airfoil,random_forest,jackknife+,0.8218125960061444,13.473150000000118
64,airfoil,random_forest,jackknife-mm,0.9523809523809523,19.227549999999994
64,airfoil,random_forest,CV+,0.8648233486943164,14.413799999999966
64,airfoil,random_forest,split,0.804915514592934,13.256600000000049
64,airfoil,random_forest,JAW,0.978494623655914,25.678249999999977
65,airfoil,random_forest,naive,0.3548387096774194,5.134299999999996
65,airfoil,random_forest,jackknife,0.6497695852534562,11.821300000000065
65,airfoil,random_forest,jackknife+,0.7665130568356375,11.935375000000008
65,airfoil,random_forest,jackknife-mm,0.9093701996927803,17.087400000000088
65,airfoil,random_forest,CV+,0.7803379416282642,12.777200000000008
65,airfoil,random_forest,split,0.7127496159754224,13.030299999999983
65,airfoil,random_forest,JAW,0.8525345622119815,14.424449999999979
66,airfoil,random_forest,naive,0.4147465437788018,4.921849999999921
66,airfoil,random_forest,jackknife,0.794162826420891,12.266500000000008
66,airfoil,random_forest,jackknife+,0.8617511520737328,12.706999999999994
66,airfoil,random_forest,jackknife-mm,0.9062980030721967,17.879350000000017
66,airfoil,random_forest,CV+,0.8387096774193549,12.792224999999974
66,airfoil,random_forest,split,0.8525345622119815,15.502700000000033
66,airfoil,random_forest,JAW,0.9400921658986175,19.076700000000017
67,airfoil,random_forest,naive,0.3655913978494624,5.1976999999999975
67,airfoil,random_forest,jackknife,0.7019969278033794,12.449400000000082
67,airfoil,random_forest,jackknife+,0.6620583717357911,12.478400000000107
67,airfoil,random_forest,jackknife-mm,0.8448540706605223,17.935575000000057
67,airfoil,random_forest,CV+,0.6943164362519201,13.196750000000065
67,airfoil,random_forest,split,0.7772657450076805,14.908400000000029
67,airfoil,random_forest,JAW,0.9001536098310292,18.974825000000052
68,airfoil,random_forest,naive,0.5053763440860215,5.060699999999997
68,airfoil,random_forest,jackknife,0.8571428571428571,12.87110000000007
68,airfoil,random_forest,jackknife+,0.8448540706605223,13.725649999999987
68,airfoil,random_forest,jackknife-mm,0.9923195084485407,21.653850000000034
68,airfoil,random_forest,CV+,0.869431643625192,14.239175000000003
68,airfoil,random_forest,split,0.6927803379416283,15.786000000000001
68,airfoil,random_forest,JAW,1.0,inf
69,airfoil,random_forest,naive,0.4838709677419355,4.54789999999997
69,airfoil,random_forest,jackknife,0.8172043010752689,11.698200000000071
69,airfoil,random_forest,jackknife+,0.8110599078341014,11.921849999999992
69,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.9718000000001
69,airfoil,random_forest,CV+,0.8356374807987711,12.853274999999982
69,airfoil,random_forest,split,0.8356374807987711,13.73090000000002
69,airfoil,random_forest,JAW,0.9861751152073732,22.826999999999984
70,airfoil,random_forest,naive,0.4254992319508449,5.0622000000000185
70,airfoil,random_forest,jackknife,0.7557603686635944,10.48580000000004
70,airfoil,random_forest,jackknife+,0.8125960061443932,11.380000000000038
70,airfoil,random_forest,jackknife-mm,0.9385560675883257,17.201050000000095
70,airfoil,random_forest,CV+,0.8509984639016898,12.477625000000018
70,airfoil,random_forest,split,0.7496159754224271,11.823600000000056
70,airfoil,random_forest,JAW,0.9477726574500768,21.417000000000073
71,airfoil,random_forest,naive,0.34715821812596004,4.219700000000017
71,airfoil,random_forest,jackknife,0.7665130568356375,10.857299999999924
71,airfoil,random_forest,jackknife+,0.7695852534562212,11.302850000000007
71,airfoil,random_forest,jackknife-mm,0.9385560675883257,17.06699999999998
71,airfoil,random_forest,CV+,0.8279569892473119,12.422099999999915
71,airfoil,random_forest,split,0.7987711213517665,14.740200000000016
71,airfoil,random_forest,JAW,0.8847926267281107,14.528899999999894
72,airfoil,random_forest,naive,0.4147465437788018,4.885399999999947
72,airfoil,random_forest,jackknife,0.7188940092165899,10.763100000000065
72,airfoil,random_forest,jackknife+,0.7818740399385561,11.620749999999916
72,airfoil,random_forest,jackknife-mm,0.9216589861751152,16.511750000000063
72,airfoil,random_forest,CV+,0.8003072196620584,11.909249999999957
72,airfoil,random_forest,split,0.7342549923195084,12.531199999999984
72,airfoil,random_forest,JAW,0.9216589861751152,17.751649999999955
73,airfoil,random_forest,naive,0.2764976958525346,4.198650000000043
73,airfoil,random_forest,jackknife,0.6482334869431644,11.011200000000002
73,airfoil,random_forest,jackknife+,0.7112135176651305,11.724249999999941
73,airfoil,random_forest,jackknife-mm,0.847926267281106,17.009150000000048
73,airfoil,random_forest,CV+,0.7419354838709677,12.454199999999958
73,airfoil,random_forest,split,0.783410138248848,14.354400000000055
73,airfoil,random_forest,JAW,0.8617511520737328,15.250100000000032
74,airfoil,random_forest,naive,0.4823348694316436,5.457100000000025
74,airfoil,random_forest,jackknife,0.794162826420891,12.089999999999975
74,airfoil,random_forest,jackknife+,0.815668202764977,12.612774999999985
74,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.72044999999997
74,airfoil,random_forest,CV+,0.847926267281106,12.594250000000002
74,airfoil,random_forest,split,0.7511520737327189,13.267099999999886
74,airfoil,random_forest,JAW,0.9400921658986175,16.685149999999965
75,airfoil,random_forest,naive,0.423963133640553,4.661399999999986
75,airfoil,random_forest,jackknife,0.8294930875576036,11.678500000000042
75,airfoil,random_forest,jackknife+,0.8172043010752689,12.125049999999973
75,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.17360000000002
75,airfoil,random_forest,CV+,0.7880184331797235,12.177450000000064
75,airfoil,random_forest,split,0.7603686635944701,11.8947
75,airfoil,random_forest,JAW,0.9600614439324117,20.332050000000024
76,airfoil,random_forest,naive,0.32872503840245776,3.7563000000000386
76,airfoil,random_forest,jackknife,0.6620583717357911,10.549399999999991
76,airfoil,random_forest,jackknife+,0.6835637480798771,11.624099999999999
76,airfoil,random_forest,jackknife-mm,0.8602150537634409,16.57995000000001
76,airfoil,random_forest,CV+,0.6835637480798771,12.872099999999989
76,airfoil,random_forest,split,0.7050691244239631,13.582699999999988
76,airfoil,random_forest,JAW,0.9370199692780338,19.325850000000045
77,airfoil,random_forest,naive,0.511520737327189,5.393099999999947
77,airfoil,random_forest,jackknife,0.8525345622119815,13.39160000000004
77,airfoil,random_forest,jackknife+,0.9447004608294931,13.698449999999937
77,airfoil,random_forest,jackknife-mm,0.9877112135176651,20.327650000000048
77,airfoil,random_forest,CV+,0.9062980030721967,13.97292499999999
77,airfoil,random_forest,split,0.8847926267281107,15.833700000000022
77,airfoil,random_forest,JAW,0.989247311827957,21.72975000000001
78,airfoil,random_forest,naive,0.5130568356374808,5.293149999999969
78,airfoil,random_forest,jackknife,0.9262672811059908,14.380649999999946
78,airfoil,random_forest,jackknife+,0.9247311827956989,14.390025000000051
78,airfoil,random_forest,jackknife-mm,0.9923195084485407,21.345674999999943
78,airfoil,random_forest,CV+,0.9032258064516129,13.987850000000037
78,airfoil,random_forest,split,0.9109062980030722,16.889599999999973
78,airfoil,random_forest,JAW,0.9923195084485407,21.771549999999962
79,airfoil,random_forest,naive,0.30414746543778803,4.608499999999992
79,airfoil,random_forest,jackknife,0.6374807987711214,10.60050000000004
79,airfoil,random_forest,jackknife+,0.6728110599078341,11.371850000000023
79,airfoil,random_forest,jackknife-mm,0.9001536098310292,17.400800000000046
79,airfoil,random_forest,CV+,0.7741935483870968,11.877700000000061
79,airfoil,random_forest,split,0.7619047619047619,13.109100000000012
79,airfoil,random_forest,JAW,0.946236559139785,inf
80,airfoil,random_forest,naive,0.42857142857142855,5.182199999999938
80,airfoil,random_forest,jackknife,0.65284178187404,11.044299999999964
80,airfoil,random_forest,jackknife+,0.6835637480798771,11.755499999999955
80,airfoil,random_forest,jackknife-mm,0.8540706605222734,16.890349999999955
80,airfoil,random_forest,CV+,0.706605222734255,13.020849999999939
80,airfoil,random_forest,split,0.6221198156682027,13.071299999999951
80,airfoil,random_forest,JAW,0.9185867895545314,19.073125000000005
81,airfoil,random_forest,naive,0.41781874039938555,4.768200000000036
81,airfoil,random_forest,jackknife,0.8310291858678955,11.71810000000005
81,airfoil,random_forest,jackknife+,0.8540706605222734,12.172100000000015
81,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.827350000000038
81,airfoil,random_forest,CV+,0.8678955453149002,12.67659999999995
81,airfoil,random_forest,split,0.8755760368663594,17.013300000000044
81,airfoil,random_forest,JAW,0.8771121351766513,13.530949999999919
82,airfoil,random_forest,naive,0.49923195084485406,5.552399999999949
82,airfoil,random_forest,jackknife,0.7649769585253456,12.225099999999998
82,airfoil,random_forest,jackknife+,0.783410138248848,12.671950000000038
82,airfoil,random_forest,jackknife-mm,0.9477726574500768,19.361799999999988
82,airfoil,random_forest,CV+,0.794162826420891,13.397799999999961
82,airfoil,random_forest,split,0.8110599078341014,15.535599999999931
82,airfoil,random_forest,JAW,0.9431643625192012,22.38649999999997
83,airfoil,random_forest,naive,0.5468509984639017,5.311600000000027
83,airfoil,random_forest,jackknife,0.869431643625192,10.991899999999987
83,airfoil,random_forest,jackknife+,0.8924731182795699,11.905274999999989
83,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.202900000000056
83,airfoil,random_forest,CV+,0.9078341013824884,12.531974999999946
83,airfoil,random_forest,split,0.7603686635944701,14.161800000000056
83,airfoil,random_forest,JAW,0.9170506912442397,13.008100000000013
84,airfoil,random_forest,naive,0.5345622119815668,4.826299999999975
84,airfoil,random_forest,jackknife,0.8141321044546851,11.308999999999997
84,airfoil,random_forest,jackknife+,0.8955453149001537,12.549724999999967
84,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.047150000000016
84,airfoil,random_forest,CV+,0.8863287250384024,12.364024999999984
84,airfoil,random_forest,split,0.9093701996927803,16.557699999999954
84,airfoil,random_forest,JAW,0.9723502304147466,20.42405000000001
85,airfoil,random_forest,naive,0.40860215053763443,5.108900000000034
85,airfoil,random_forest,jackknife,0.7788018433179723,12.709299999999956
85,airfoil,random_forest,jackknife+,0.8463901689708141,12.973874999999964
85,airfoil,random_forest,jackknife-mm,0.9508448540706606,18.557949999999934
85,airfoil,random_forest,CV+,0.8341013824884793,12.845324999999974
85,airfoil,random_forest,split,0.8525345622119815,15.221099999999979
85,airfoil,random_forest,JAW,0.8617511520737328,14.442700000000002
86,airfoil,random_forest,naive,0.39477726574500765,4.47189999999992
86,airfoil,random_forest,jackknife,0.7327188940092166,11.020500000000027
86,airfoil,random_forest,jackknife+,0.7649769585253456,11.32184999999997
86,airfoil,random_forest,jackknife-mm,0.9093701996927803,16.944200000000066
86,airfoil,random_forest,CV+,0.7788018433179723,12.611699999999999
86,airfoil,random_forest,split,0.7511520737327189,14.096599999999967
86,airfoil,random_forest,JAW,0.8740399385560675,15.452150000000003
87,airfoil,random_forest,naive,0.2764976958525346,4.18059999999997
87,airfoil,random_forest,jackknife,0.5898617511520737,10.682600000000036
87,airfoil,random_forest,jackknife+,0.6082949308755761,10.829149999999956
87,airfoil,random_forest,jackknife-mm,0.8417818740399385,15.50015000000002
87,airfoil,random_forest,CV+,0.6052227342549923,11.228100000000012
87,airfoil,random_forest,split,0.6144393241167435,10.655100000000033
87,airfoil,random_forest,JAW,0.9431643625192012,23.680550000000025
88,airfoil,random_forest,naive,0.5284178187403994,5.389399999999938
88,airfoil,random_forest,jackknife,0.7910906298003072,11.787800000000061
88,airfoil,random_forest,jackknife+,0.8663594470046083,13.198250000000044
88,airfoil,random_forest,jackknife-mm,0.9708141321044547,19.325800000000058
88,airfoil,random_forest,CV+,0.8602150537634409,13.533049999999946
88,airfoil,random_forest,split,0.7158218125960062,14.270299999999963
88,airfoil,random_forest,JAW,0.9662058371735791,23.109799999999893
89,airfoil,random_forest,naive,0.4470046082949309,4.71410000000003
89,airfoil,random_forest,jackknife,0.8832565284178188,12.323099999999954
89,airfoil,random_forest,jackknife+,0.8878648233486943,11.979524999999995
89,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.97764999999994
89,airfoil,random_forest,CV+,0.8832565284178188,12.086699999999965
89,airfoil,random_forest,split,0.8325652841781874,11.924499999999966
89,airfoil,random_forest,JAW,0.9032258064516129,13.24400000000007
90,airfoil,random_forest,naive,0.4254992319508449,5.248800000000045
90,airfoil,random_forest,jackknife,0.8310291858678955,12.57680000000002
90,airfoil,random_forest,jackknife+,0.8218125960061444,13.270800000000037
90,airfoil,random_forest,jackknife-mm,0.9201228878648233,18.721225000000018
90,airfoil,random_forest,CV+,0.8556067588325653,13.710250000000016
90,airfoil,random_forest,split,0.794162826420891,13.395399999999952
90,airfoil,random_forest,JAW,0.9324116743471582,21.62599999999999
91,airfoil,random_forest,naive,0.47772657450076805,4.823300000000046
91,airfoil,random_forest,jackknife,0.8571428571428571,12.539299999999969
91,airfoil,random_forest,jackknife+,0.869431643625192,12.51664999999997
91,airfoil,random_forest,jackknife-mm,0.9923195084485407,19.709349999999944
91,airfoil,random_forest,CV+,0.8678955453149002,12.651700000000034
91,airfoil,random_forest,split,0.815668202764977,15.889499999999998
91,airfoil,random_forest,JAW,0.9216589861751152,14.566649999999953
92,airfoil,random_forest,naive,0.49615975422427033,4.826300000000032
92,airfoil,random_forest,jackknife,0.8417818740399385,12.236400000000032
92,airfoil,random_forest,jackknife+,0.8525345622119815,12.57034999999999
92,airfoil,random_forest,jackknife-mm,0.956989247311828,19.65430000000002
92,airfoil,random_forest,CV+,0.8602150537634409,13.138000000000062
92,airfoil,random_forest,split,0.7680491551459293,13.03570000000002
92,airfoil,random_forest,JAW,0.9692780337941628,23.29910000000004
93,airfoil,random_forest,naive,0.3932411674347158,3.960250000000002
93,airfoil,random_forest,jackknife,0.7572964669738863,12.546600000000012
93,airfoil,random_forest,jackknife+,0.8248847926267281,12.822949999999992
93,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.864650000000026
93,airfoil,random_forest,CV+,0.8310291858678955,12.832400000000035
93,airfoil,random_forest,split,0.8172043010752689,15.592199999999963
93,airfoil,random_forest,JAW,0.9539170506912442,18.12569999999998
94,airfoil,random_forest,naive,0.38402457757296465,4.524900000000031
94,airfoil,random_forest,jackknife,0.7619047619047619,11.42289999999997
94,airfoil,random_forest,jackknife+,0.783410138248848,11.36720000000004
94,airfoil,random_forest,jackknife-mm,0.9201228878648233,17.111749999999915
94,airfoil,random_forest,CV+,0.7880184331797235,11.305399999999935
94,airfoil,random_forest,split,0.7634408602150538,10.849400000000031
94,airfoil,random_forest,JAW,0.9124423963133641,16.188325000000006
95,airfoil,random_forest,naive,0.402457757296467,5.311500000000024
95,airfoil,random_forest,jackknife,0.847926267281106,12.424600000000027
95,airfoil,random_forest,jackknife+,0.9262672811059908,13.092650000000035
95,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.77600000000004
95,airfoil,random_forest,CV+,0.967741935483871,15.019400000000019
95,airfoil,random_forest,split,0.8894009216589862,15.582099999999912
95,airfoil,random_forest,JAW,0.9907834101382489,24.99610000000004
96,airfoil,random_forest,naive,0.5729646697388633,4.936999999999983
96,airfoil,random_forest,jackknife,0.9124423963133641,10.989000000000033
96,airfoil,random_forest,jackknife+,0.9400921658986175,12.294850000000025
96,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.398200000000074
96,airfoil,random_forest,CV+,0.956989247311828,13.267600000000016
96,airfoil,random_forest,split,0.9109062980030722,15.330900000000042
96,airfoil,random_forest,JAW,0.9923195084485407,19.865950000000026
97,airfoil,random_forest,naive,0.40860215053763443,5.11869999999999
97,airfoil,random_forest,jackknife,0.7634408602150538,12.329999999999984
97,airfoil,random_forest,jackknife+,0.8402457757296466,12.659874999999957
97,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.02989999999997
97,airfoil,random_forest,CV+,0.8678955453149002,13.29439999999991
97,airfoil,random_forest,split,0.7711213517665131,14.474599999999953
97,airfoil,random_forest,JAW,0.9831029185867896,21.16840000000009
98,airfoil,random_forest,naive,0.4715821812596006,4.941900000000032
98,airfoil,random_forest,jackknife,0.7726574500768049,11.819399999999973
98,airfoil,random_forest,jackknife+,0.8709677419354839,12.655949999999976
98,airfoil,random_forest,jackknife-mm,0.9585253456221198,18.294724999999943
98,airfoil,random_forest,CV+,0.869431643625192,13.034000000000049
98,airfoil,random_forest,split,0.674347158218126,12.6661
98,airfoil,random_forest,JAW,0.9754224270353302,21.475800000000007
99,airfoil,random_forest,naive,0.41935483870967744,4.814899999999909
99,airfoil,random_forest,jackknife,0.804915514592934,11.455499999999972
99,airfoil,random_forest,jackknife+,0.8786482334869432,12.077400000000011
99,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.231299999999976
99,airfoil,random_forest,CV+,0.9416282642089093,13.557525000000084
99,airfoil,random_forest,split,0.9185867895545314,16.015600000000006
99,airfoil,random_forest,JAW,0.9877112135176651,21.515549999999976
100,airfoil,random_forest,naive,0.4039938556067588,4.887600000000077
100,airfoil,random_forest,jackknife,0.6497695852534562,11.401899999999927
100,airfoil,random_forest,jackknife+,0.6728110599078341,11.891549999999981
100,airfoil,random_forest,jackknife-mm,0.8310291858678955,17.77644999999994
100,airfoil,random_forest,CV+,0.6651305683563749,12.248275000000007
100,airfoil,random_forest,split,0.6175115207373272,11.553600000000017
100,airfoil,random_forest,JAW,0.8986175115207373,16.677949999999996
101,airfoil,random_forest,naive,0.4423963133640553,4.8740999999999985
101,airfoil,random_forest,jackknife,0.7142857142857143,11.567300000000046
101,airfoil,random_forest,jackknife+,0.7403993855606759,11.938400000000001
101,airfoil,random_forest,jackknife-mm,0.8755760368663594,18.581300000000056
101,airfoil,random_forest,CV+,0.7419354838709677,12.047050000000013
101,airfoil,random_forest,split,0.7972350230414746,15.888900000000064
101,airfoil,random_forest,JAW,0.9262672811059908,17.52322499999994
102,airfoil,random_forest,naive,0.4254992319508449,4.25559999999993
102,airfoil,random_forest,jackknife,0.9124423963133641,11.23980000000003
102,airfoil,random_forest,jackknife+,0.890937019969278,12.14269999999999
102,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.457349999999977
102,airfoil,random_forest,CV+,0.9062980030721967,13.029425000000003
102,airfoil,random_forest,split,0.8064516129032258,16.021900000000045
102,airfoil,random_forest,JAW,0.9600614439324117,18.30230000000006
103,airfoil,random_forest,naive,0.29493087557603687,4.5072999999999865
103,airfoil,random_forest,jackknife,0.695852534562212,10.444000000000017
103,airfoil,random_forest,jackknife+,0.7127496159754224,11.386749999999992
103,airfoil,random_forest,jackknife-mm,0.9262672811059908,16.91645000000001
103,airfoil,random_forest,CV+,0.7265745007680492,12.338449999999995
103,airfoil,random_forest,split,0.815668202764977,14.084900000000033
103,airfoil,random_forest,JAW,0.9431643625192012,24.444950000000006
104,airfoil,random_forest,naive,0.47772657450076805,5.472499999999968
104,airfoil,random_forest,jackknife,0.9001536098310292,13.163800000000009
104,airfoil,random_forest,jackknife+,0.8955453149001537,13.170849999999973
104,airfoil,random_forest,jackknife-mm,0.9953917050691244,20.247799999999998
104,airfoil,random_forest,CV+,0.8632872503840245,13.053099999999958
104,airfoil,random_forest,split,0.9170506912442397,16.336299999999966
104,airfoil,random_forest,JAW,0.9800307219662059,18.48775000000002
105,airfoil,random_forest,naive,0.4823348694316436,4.819199999999967
105,airfoil,random_forest,jackknife,0.738863287250384,11.234399999999937
105,airfoil,random_forest,jackknife+,0.7634408602150538,11.638875000000098
105,airfoil,random_forest,jackknife-mm,0.9032258064516129,17.372399999999928
105,airfoil,random_forest,CV+,0.7741935483870968,11.84067499999999
105,airfoil,random_forest,split,0.783410138248848,13.694199999999995
105,airfoil,random_forest,JAW,0.9662058371735791,16.436049999999994
106,airfoil,random_forest,naive,0.3486943164362519,4.907399999999939
106,airfoil,random_forest,jackknife,0.7434715821812596,12.209299999999928
106,airfoil,random_forest,jackknife+,0.794162826420891,12.56425000000003
106,airfoil,random_forest,jackknife-mm,0.9201228878648233,18.828799999999916
106,airfoil,random_forest,CV+,0.7741935483870968,12.225899999999996
106,airfoil,random_forest,split,0.7511520737327189,13.304599999999965
106,airfoil,random_forest,JAW,0.8863287250384024,19.960600000000014
107,airfoil,random_forest,naive,0.3655913978494624,3.851850000000013
107,airfoil,random_forest,jackknife,0.7019969278033794,9.697499999999962
107,airfoil,random_forest,jackknife+,0.7296466973886329,10.449799999999968
107,airfoil,random_forest,jackknife-mm,0.9139784946236559,16.166999999999973
107,airfoil,random_forest,CV+,0.8033794162826421,11.16799999999995
107,airfoil,random_forest,split,0.7603686635944701,14.353399999999908
107,airfoil,random_forest,JAW,0.9431643625192012,19.882250000000028
108,airfoil,random_forest,naive,0.41013824884792627,4.477800000000059
108,airfoil,random_forest,jackknife,0.6881720430107527,10.317499999999939
108,airfoil,random_forest,jackknife+,0.717357910906298,11.173849999999973
108,airfoil,random_forest,jackknife-mm,0.8771121351766513,16.530249999999967
108,airfoil,random_forest,CV+,0.7357910906298003,11.865674999999996
108,airfoil,random_forest,split,0.620583717357911,12.533299999999969
108,airfoil,random_forest,JAW,0.8279569892473119,14.54525000000001
109,airfoil,random_forest,naive,0.43010752688172044,5.26460000000003
109,airfoil,random_forest,jackknife,0.7803379416282642,11.851399999999984
109,airfoil,random_forest,jackknife+,0.8279569892473119,12.251950000000008
109,airfoil,random_forest,jackknife-mm,0.978494623655914,18.521699999999953
109,airfoil,random_forest,CV+,0.8525345622119815,12.677650000000028
109,airfoil,random_forest,split,0.7496159754224271,12.827400000000011
109,airfoil,random_forest,JAW,0.9723502304147466,22.02387499999999
110,airfoil,random_forest,naive,0.4470046082949309,5.212000000000046
110,airfoil,random_forest,jackknife,0.8018433179723502,11.548600000000079
110,airfoil,random_forest,jackknife+,0.8571428571428571,11.961000000000027
110,airfoil,random_forest,jackknife-mm,0.9201228878648233,17.48370000000007
110,airfoil,random_forest,CV+,0.8755760368663594,12.60302500000003
110,airfoil,random_forest,split,0.9155145929339478,14.95969999999997
110,airfoil,random_forest,JAW,0.8940092165898618,14.190750000000008
111,airfoil,random_forest,naive,0.5192012288786483,5.162800000000061
111,airfoil,random_forest,jackknife,0.8325652841781874,11.257800000000117
111,airfoil,random_forest,jackknife+,0.8125960061443932,12.207949999999954
111,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.797400000000096
111,airfoil,random_forest,CV+,0.8187403993855606,12.45465
111,airfoil,random_forest,split,0.685099846390169,14.436200000000042
111,airfoil,random_forest,JAW,0.9324116743471582,14.313049999999976
112,airfoil,random_forest,naive,0.47619047619047616,5.430099999999925
112,airfoil,random_forest,jackknife,0.8310291858678955,12.649099999999976
112,airfoil,random_forest,jackknife+,0.901689708141321,12.928650000000033
112,airfoil,random_forest,jackknife-mm,0.9800307219662059,19.073025
112,airfoil,random_forest,CV+,0.9001536098310292,13.214700000000036
112,airfoil,random_forest,split,0.8448540706605223,16.113599999999963
112,airfoil,random_forest,JAW,0.9615975422427036,18.751149999999967
113,airfoil,random_forest,naive,0.3824884792626728,4.482449999999972
113,airfoil,random_forest,jackknife,0.6451612903225806,11.746200000000016
113,airfoil,random_forest,jackknife+,0.6651305683563749,11.850799999999978
113,airfoil,random_forest,jackknife-mm,0.9139784946236559,17.8925
113,airfoil,random_forest,CV+,0.7004608294930875,12.2641
113,airfoil,random_forest,split,0.6758832565284179,11.986899999999991
113,airfoil,random_forest,JAW,0.9615975422427036,24.751899999999992
114,airfoil,random_forest,naive,0.5483870967741935,4.818399999999997
114,airfoil,random_forest,jackknife,0.7680491551459293,11.713449999999938
114,airfoil,random_forest,jackknife+,0.8233486943164362,12.417549999999977
114,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.297549999999944
114,airfoil,random_forest,CV+,0.8494623655913979,14.30374999999998
114,airfoil,random_forest,split,0.8448540706605223,18.186199999999957
114,airfoil,random_forest,JAW,0.9508448540706606,15.979150000000004
115,airfoil,random_forest,naive,0.5038402457757296,5.040900000000022
115,airfoil,random_forest,jackknife,0.8709677419354839,12.65979999999999
115,airfoil,random_forest,jackknife+,0.8771121351766513,12.577825000000104
115,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.106150000000014
115,airfoil,random_forest,CV+,0.8632872503840245,12.792900000000031
115,airfoil,random_forest,split,0.7665130568356375,16.358199999999982
115,airfoil,random_forest,JAW,0.9155145929339478,15.62820000000005
116,airfoil,random_forest,naive,0.38556067588325654,5.048399999999958
116,airfoil,random_forest,jackknife,0.7680491551459293,11.52070000000009
116,airfoil,random_forest,jackknife+,0.7818740399385561,12.352824999999967
116,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.08130000000014
116,airfoil,random_forest,CV+,0.8079877112135176,13.327450000000042
116,airfoil,random_forest,split,0.7741935483870968,14.226899999999972
116,airfoil,random_forest,JAW,0.9831029185867896,23.754899999999935
117,airfoil,random_forest,naive,0.434715821812596,4.760499999999894
117,airfoil,random_forest,jackknife,0.8571428571428571,12.107350000000025
117,airfoil,random_forest,jackknife+,0.9201228878648233,12.429500000000004
117,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.66460000000005
117,airfoil,random_forest,CV+,0.9170506912442397,12.552874999999943
117,airfoil,random_forest,split,0.8894009216589862,13.690799999999996
117,airfoil,random_forest,JAW,0.9692780337941628,16.588299999999947
118,airfoil,random_forest,naive,0.3425499231950845,5.0388499999999965
118,airfoil,random_forest,jackknife,0.8079877112135176,13.063600000000037
118,airfoil,random_forest,jackknife+,0.8233486943164362,13.577949999999987
118,airfoil,random_forest,jackknife-mm,0.967741935483871,19.074350000000052
118,airfoil,random_forest,CV+,0.8387096774193549,14.320399999999978
118,airfoil,random_forest,split,0.7603686635944701,13.785199999999946
118,airfoil,random_forest,JAW,0.9585253456221198,19.43259999999998
119,airfoil,random_forest,naive,0.4731182795698925,4.635500000000064
119,airfoil,random_forest,jackknife,0.8110599078341014,11.71629999999999
119,airfoil,random_forest,jackknife+,0.9062980030721967,12.355649999999997
119,airfoil,random_forest,jackknife-mm,0.989247311827957,18.049950000000024
119,airfoil,random_forest,CV+,0.9385560675883257,13.061000000000064
119,airfoil,random_forest,split,0.7342549923195084,13.032399999999996
119,airfoil,random_forest,JAW,0.978494623655914,17.370924999999986
120,airfoil,random_forest,naive,0.3102918586789555,4.613499999999988
120,airfoil,random_forest,jackknife,0.6728110599078341,11.850799999999992
120,airfoil,random_forest,jackknife+,0.7327188940092166,12.318600000000004
120,airfoil,random_forest,jackknife-mm,0.9278033794162827,18.14320000000002
120,airfoil,random_forest,CV+,0.7450076804915514,12.632850000000019
120,airfoil,random_forest,split,0.8033794162826421,13.996400000000023
120,airfoil,random_forest,JAW,0.9477726574500768,20.226800000000026
121,airfoil,random_forest,naive,0.3640552995391705,5.021199999999965
121,airfoil,random_forest,jackknife,0.7557603686635944,12.44485000000006
121,airfoil,random_forest,jackknife+,0.8172043010752689,12.523199999999946
121,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.52360000000003
121,airfoil,random_forest,CV+,0.8417818740399385,12.594549999999941
121,airfoil,random_forest,split,0.783410138248848,14.950699999999955
121,airfoil,random_forest,JAW,0.9400921658986175,16.310049999999947
122,airfoil,random_forest,naive,0.3671274961597542,4.112000000000023
122,airfoil,random_forest,jackknife,0.8341013824884793,11.6832
122,airfoil,random_forest,jackknife+,0.8356374807987711,12.79189999999997
122,airfoil,random_forest,jackknife-mm,0.9708141321044547,19.071550000000045
122,airfoil,random_forest,CV+,0.8771121351766513,14.176249999999982
122,airfoil,random_forest,split,0.7004608294930875,14.485599999999977
122,airfoil,random_forest,JAW,0.9877112135176651,23.62229999999998
123,airfoil,random_forest,naive,0.37480798771121354,4.780200000000008
123,airfoil,random_forest,jackknife,0.8740399385560675,12.30019999999999
123,airfoil,random_forest,jackknife+,0.8832565284178188,13.298399999999958
123,airfoil,random_forest,jackknife-mm,0.9738863287250384,19.824000000000026
123,airfoil,random_forest,CV+,0.8663594470046083,13.12845
123,airfoil,random_forest,split,0.8079877112135176,14.908699999999953
123,airfoil,random_forest,JAW,0.9907834101382489,28.784600000000026
124,airfoil,random_forest,naive,0.5668202764976958,5.251399999999933
124,airfoil,random_forest,jackknife,0.8079877112135176,11.93829999999997
124,airfoil,random_forest,jackknife+,0.8924731182795699,13.16784999999993
124,airfoil,random_forest,jackknife-mm,0.9984639016897081,20.396749999999955
124,airfoil,random_forest,CV+,0.8617511520737328,13.563999999999965
124,airfoil,random_forest,split,0.7465437788018433,10.85409999999996
124,airfoil,random_forest,JAW,1.0,24.994449999999986
125,airfoil,random_forest,naive,0.4254992319508449,4.142900000000054
125,airfoil,random_forest,jackknife,0.7419354838709677,10.162800000000004
125,airfoil,random_forest,jackknife+,0.8463901689708141,11.052549999999968
125,airfoil,random_forest,jackknife-mm,0.9585253456221198,16.23020000000001
125,airfoil,random_forest,CV+,0.9109062980030722,12.476349999999996
125,airfoil,random_forest,split,0.858678955453149,13.451999999999941
125,airfoil,random_forest,JAW,0.9523809523809523,15.843650000000025
126,airfoil,random_forest,naive,0.3824884792626728,4.419299999999993
126,airfoil,random_forest,jackknife,0.7204301075268817,11.9983
126,airfoil,random_forest,jackknife+,0.7419354838709677,12.421925000000016
126,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.814800000000062
126,airfoil,random_forest,CV+,0.7572964669738863,11.953550000000007
126,airfoil,random_forest,split,0.6344086021505376,13.63560000000001
126,airfoil,random_forest,JAW,0.946236559139785,24.54495000000007
127,airfoil,random_forest,naive,0.41013824884792627,5.34620000000001
127,airfoil,random_forest,jackknife,0.8248847926267281,12.155100000000118
127,airfoil,random_forest,jackknife+,0.8233486943164362,12.328724999999963
127,airfoil,random_forest,jackknife-mm,0.9477726574500768,18.41310000000007
127,airfoil,random_forest,CV+,0.8509984639016898,12.993799999999993
127,airfoil,random_forest,split,0.8725038402457758,14.923499999999933
127,airfoil,random_forest,JAW,0.967741935483871,18.460925000000074
128,airfoil,random_forest,naive,0.3640552995391705,5.248699999999985
128,airfoil,random_forest,jackknife,0.642089093701997,11.014099999999956
128,airfoil,random_forest,jackknife+,0.7265745007680492,11.476949999999945
128,airfoil,random_forest,jackknife-mm,0.9262672811059908,16.89089999999993
128,airfoil,random_forest,CV+,0.7219662058371735,12.344150000000027
128,airfoil,random_forest,split,0.7849462365591398,14.51249999999996
128,airfoil,random_forest,JAW,0.8986175115207373,15.564374999999956
129,airfoil,random_forest,naive,0.3932411674347158,4.790999999999968
129,airfoil,random_forest,jackknife,0.8141321044546851,11.389200000000017
129,airfoil,random_forest,jackknife+,0.837173579109063,12.027400000000085
129,airfoil,random_forest,jackknife-mm,0.9508448540706606,17.869400000000056
129,airfoil,random_forest,CV+,0.8648233486943164,12.90572499999999
129,airfoil,random_forest,split,0.7357910906298003,13.51019999999994
129,airfoil,random_forest,JAW,0.978494623655914,21.823500000000024
130,airfoil,random_forest,naive,0.4423963133640553,5.268599999999992
130,airfoil,random_forest,jackknife,0.8417818740399385,11.274500000000046
130,airfoil,random_forest,jackknife+,0.869431643625192,12.161450000000016
130,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.658300000000025
130,airfoil,random_forest,CV+,0.8970814132104454,13.386599999999987
130,airfoil,random_forest,split,0.8540706605222734,13.773899999999998
130,airfoil,random_forest,JAW,0.956989247311828,19.165499999999994
131,airfoil,random_forest,naive,0.47465437788018433,4.900299999999987
131,airfoil,random_forest,jackknife,0.8617511520737328,13.313799999999986
131,airfoil,random_forest,jackknife+,0.9339477726574501,13.400550000000038
131,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.361000000000004
131,airfoil,random_forest,CV+,0.9231950844854071,13.372474999999937
131,airfoil,random_forest,split,0.7818740399385561,13.971449999999976
131,airfoil,random_forest,JAW,0.967741935483871,18.18980000000002
132,airfoil,random_forest,naive,0.33640552995391704,5.621900000000039
132,airfoil,random_forest,jackknife,0.6159754224270353,11.274799999999942
132,airfoil,random_forest,jackknife+,0.7465437788018433,12.519000000000005
132,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.362349999999907
132,airfoil,random_forest,CV+,0.7695852534562212,12.801400000000058
132,airfoil,random_forest,split,0.8202764976958525,15.24739999999997
132,airfoil,random_forest,JAW,0.9984639016897081,32.045049999999975
133,airfoil,random_forest,naive,0.261136712749616,4.447200000000038
133,airfoil,random_forest,jackknife,0.5960061443932412,10.473000000000013
133,airfoil,random_forest,jackknife+,0.6989247311827957,11.581624999999946
133,airfoil,random_forest,jackknife-mm,0.9185867895545314,16.992650000000026
133,airfoil,random_forest,CV+,0.7373271889400922,11.724150000000066
133,airfoil,random_forest,split,0.5606758832565284,10.680350000000004
133,airfoil,random_forest,JAW,0.9723502304147466,26.138000000000034
134,airfoil,random_forest,naive,0.5360983102918587,4.959500000000048
134,airfoil,random_forest,jackknife,0.8064516129032258,11.51965000000007
134,airfoil,random_forest,jackknife+,0.8863287250384024,11.780650000000051
134,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.09870000000005
134,airfoil,random_forest,CV+,0.901689708141321,12.89139999999999
134,airfoil,random_forest,split,0.9293394777265745,16.208500000000015
134,airfoil,random_forest,JAW,0.9831029185867896,16.672650000000004
135,airfoil,random_forest,naive,0.2626728110599078,4.055100000000095
135,airfoil,random_forest,jackknife,0.5299539170506913,9.366700000000009
135,airfoil,random_forest,jackknife+,0.5791090629800307,9.865199999999959
135,airfoil,random_forest,jackknife-mm,0.815668202764977,14.937399999999954
135,airfoil,random_forest,CV+,0.6835637480798771,11.826274999999953
135,airfoil,random_forest,split,0.663594470046083,11.963599999999957
135,airfoil,random_forest,JAW,0.890937019969278,19.577850000000026
136,airfoil,random_forest,naive,0.3932411674347158,5.088799999999992
136,airfoil,random_forest,jackknife,0.8341013824884793,11.534599999999955
136,airfoil,random_forest,jackknife+,0.8740399385560675,12.474900000000005
136,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.479674999999958
136,airfoil,random_forest,CV+,0.8709677419354839,12.925999999999974
136,airfoil,random_forest,split,0.8740399385560675,15.112999999999971
136,airfoil,random_forest,JAW,0.9293394777265745,15.992749999999958
137,airfoil,random_forest,naive,0.5192012288786483,5.2263000000000375
137,airfoil,random_forest,jackknife,0.8740399385560675,12.199450000000041
137,airfoil,random_forest,jackknife+,0.9278033794162827,12.885675000000035
137,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.831500000000048
137,airfoil,random_forest,CV+,0.9231950844854071,12.933174999999935
137,airfoil,random_forest,split,0.7726574500768049,13.464100000000002
137,airfoil,random_forest,JAW,0.9907834101382489,19.833074999999994
138,airfoil,random_forest,naive,0.4608294930875576,4.940800000000024
138,airfoil,random_forest,jackknife,0.6804915514592934,10.614900000000034
138,airfoil,random_forest,jackknife+,0.6712749615975423,11.191399999999973
138,airfoil,random_forest,jackknife-mm,0.8878648233486943,16.656450000000007
138,airfoil,random_forest,CV+,0.7188940092165899,11.463249999999974
138,airfoil,random_forest,split,0.6466973886328725,11.565699999999993
138,airfoil,random_forest,JAW,0.9339477726574501,20.512600000000063
139,airfoil,random_forest,naive,0.36251920122887865,4.408300000000082
139,airfoil,random_forest,jackknife,0.8448540706605223,10.777000000000044
139,airfoil,random_forest,jackknife+,0.8310291858678955,11.500099999999946
139,airfoil,random_forest,jackknife-mm,0.989247311827957,18.675550000000072
139,airfoil,random_forest,CV+,0.8233486943164362,12.203349999999972
139,airfoil,random_forest,split,0.7880184331797235,12.498700000000014
139,airfoil,random_forest,JAW,0.9907834101382489,inf
140,airfoil,random_forest,naive,0.39631336405529954,4.605050000000034
140,airfoil,random_forest,jackknife,0.6820276497695853,11.676400000000001
140,airfoil,random_forest,jackknife+,0.7572964669738863,12.170650000000023
140,airfoil,random_forest,jackknife-mm,0.9047619047619048,18.071749999999994
140,airfoil,random_forest,CV+,0.7680491551459293,12.267349999999979
140,airfoil,random_forest,split,0.6605222734254992,12.252399999999994
140,airfoil,random_forest,JAW,0.9001536098310292,18.96289999999999
141,airfoil,random_forest,naive,0.3794162826420891,5.257300000000015
141,airfoil,random_forest,jackknife,0.8172043010752689,11.950199999999967
141,airfoil,random_forest,jackknife+,0.7480798771121352,11.982325000000031
141,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.959000000000017
141,airfoil,random_forest,CV+,0.7450076804915514,12.27875000000006
141,airfoil,random_forest,split,0.663594470046083,13.175999999999988
141,airfoil,random_forest,JAW,0.9447004608294931,17.30489999999999
142,airfoil,random_forest,naive,0.33947772657450076,4.4620499999999765
142,airfoil,random_forest,jackknife,0.7434715821812596,11.39979999999997
142,airfoil,random_forest,jackknife+,0.7895545314900153,12.222350000000034
142,airfoil,random_forest,jackknife-mm,0.967741935483871,18.699499999999972
142,airfoil,random_forest,CV+,0.7588325652841782,11.785899999999998
142,airfoil,random_forest,split,0.7542242703533026,13.230499999999978
142,airfoil,random_forest,JAW,0.9723502304147466,22.42387499999998
143,airfoil,random_forest,naive,0.511520737327189,5.077199999999891
143,airfoil,random_forest,jackknife,0.8755760368663594,13.083700000000107
143,airfoil,random_forest,jackknife+,0.8509984639016898,13.22794999999995
143,airfoil,random_forest,jackknife-mm,0.9646697388632872,19.823250000000115
143,airfoil,random_forest,CV+,0.8678955453149002,13.69290000000008
143,airfoil,random_forest,split,0.8325652841781874,15.812550000000016
143,airfoil,random_forest,JAW,0.9585253456221198,18.398650000000004
144,airfoil,random_forest,naive,0.41935483870967744,5.420000000000044
144,airfoil,random_forest,jackknife,0.6989247311827957,11.146100000000047
144,airfoil,random_forest,jackknife+,0.7327188940092166,12.13072500000004
144,airfoil,random_forest,jackknife-mm,0.9738863287250384,17.792950000000033
144,airfoil,random_forest,CV+,0.8310291858678955,12.87654999999998
144,airfoil,random_forest,split,0.8233486943164362,13.608300000000042
144,airfoil,random_forest,JAW,0.9585253456221198,18.477474999999984
145,airfoil,random_forest,naive,0.4500768049155146,4.738699999999909
145,airfoil,random_forest,jackknife,0.9047619047619048,12.738300000000038
145,airfoil,random_forest,jackknife+,0.9278033794162827,12.920649999999995
145,airfoil,random_forest,jackknife-mm,0.9953917050691244,20.808000000000007
145,airfoil,random_forest,CV+,0.9416282642089093,13.983750000000057
145,airfoil,random_forest,split,0.8894009216589862,15.701099999999997
145,airfoil,random_forest,JAW,0.989247311827957,18.986500000000063
146,airfoil,random_forest,naive,0.4039938556067588,5.162399999999991
146,airfoil,random_forest,jackknife,0.7572964669738863,11.588899999999967
146,airfoil,random_forest,jackknife+,0.82642089093702,12.574325000000002
146,airfoil,random_forest,jackknife-mm,0.9692780337941628,19.142399999999952
146,airfoil,random_forest,CV+,0.8417818740399385,12.8065000000001
146,airfoil,random_forest,split,0.7496159754224271,12.984700000000004
146,airfoil,random_forest,JAW,0.9370199692780338,17.96245000000002
147,airfoil,random_forest,naive,0.3579109062980031,4.9531000000000915
147,airfoil,random_forest,jackknife,0.8125960061443932,11.718200000000053
147,airfoil,random_forest,jackknife+,0.8356374807987711,12.800425000000047
147,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.457575000000062
147,airfoil,random_forest,CV+,0.8448540706605223,12.813550000000006
147,airfoil,random_forest,split,0.7895545314900153,13.550549999999873
147,airfoil,random_forest,JAW,0.9139784946236559,19.18405
148,airfoil,random_forest,naive,0.24270353302611367,4.13080000000005
148,airfoil,random_forest,jackknife,0.6221198156682027,11.88119999999995
148,airfoil,random_forest,jackknife+,0.6159754224270353,11.837950000000006
148,airfoil,random_forest,jackknife-mm,0.8556067588325653,16.518500000000003
148,airfoil,random_forest,CV+,0.6559139784946236,12.563949999999977
148,airfoil,random_forest,split,0.6098310291858678,11.269999999999982
148,airfoil,random_forest,JAW,0.8894009216589862,16.719550000000055
149,airfoil,random_forest,naive,0.4116743471582181,4.995599999999996
149,airfoil,random_forest,jackknife,0.7803379416282642,11.5458000000001
149,airfoil,random_forest,jackknife+,0.8556067588325653,11.960300000000046
149,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.90645000000012
149,airfoil,random_forest,CV+,0.8786482334869432,12.883450000000025
149,airfoil,random_forest,split,0.8433179723502304,16.54989999999998
149,airfoil,random_forest,JAW,0.9385560675883257,15.888850000000033
150,airfoil,random_forest,naive,0.4500768049155146,5.098099999999903
150,airfoil,random_forest,jackknife,0.7880184331797235,12.342399999999998
150,airfoil,random_forest,jackknife+,0.8018433179723502,13.248349999999917
150,airfoil,random_forest,jackknife-mm,0.9738863287250384,19.122750000000053
150,airfoil,random_forest,CV+,0.7926267281105991,13.496349999999978
150,airfoil,random_forest,split,0.8187403993855606,15.138199999999983
150,airfoil,random_forest,JAW,0.9754224270353302,24.215900000000033
151,airfoil,random_forest,naive,0.40706605222734255,4.714899999999943
151,airfoil,random_forest,jackknife,0.8079877112135176,11.377499999999998
151,airfoil,random_forest,jackknife+,0.8110599078341014,12.235325000000032
151,airfoil,random_forest,jackknife-mm,0.9508448540706606,17.202775000000003
151,airfoil,random_forest,CV+,0.8387096774193549,12.824199999999976
151,airfoil,random_forest,split,0.837173579109063,12.626750000000044
151,airfoil,random_forest,JAW,0.956989247311828,18.97549999999994
152,airfoil,random_forest,naive,0.4470046082949309,4.725500000000011
152,airfoil,random_forest,jackknife,0.7726574500768049,12.34639999999996
152,airfoil,random_forest,jackknife+,0.7219662058371735,12.418349999999947
152,airfoil,random_forest,jackknife-mm,0.9600614439324117,19.73004999999995
152,airfoil,random_forest,CV+,0.7403993855606759,13.211349999999982
152,airfoil,random_forest,split,0.7987711213517665,18.52279999999999
152,airfoil,random_forest,JAW,0.8755760368663594,14.715050000000033
153,airfoil,random_forest,naive,0.3241167434715822,4.301899999999989
153,airfoil,random_forest,jackknife,0.728110599078341,11.60280000000003
153,airfoil,random_forest,jackknife+,0.7680491551459293,11.758549999999971
153,airfoil,random_forest,jackknife-mm,0.9231950844854071,17.756175000000013
153,airfoil,random_forest,CV+,0.783410138248848,11.685499999999976
153,airfoil,random_forest,split,0.7311827956989247,15.537800000000004
153,airfoil,random_forest,JAW,0.8740399385560675,15.745099999999951
154,airfoil,random_forest,naive,0.3333333333333333,4.78959999999995
154,airfoil,random_forest,jackknife,0.7910906298003072,11.244299999999981
154,airfoil,random_forest,jackknife+,0.8755760368663594,12.472400000000022
154,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.205099999999973
154,airfoil,random_forest,CV+,0.8387096774193549,12.916949999999957
154,airfoil,random_forest,split,0.7803379416282642,10.946300000000036
154,airfoil,random_forest,JAW,0.9800307219662059,25.979249999999908
155,airfoil,random_forest,naive,0.2488479262672811,4.6180999999999415
155,airfoil,random_forest,jackknife,0.7910906298003072,11.515099999999961
155,airfoil,random_forest,jackknife+,0.7557603686635944,12.243099999999984
155,airfoil,random_forest,jackknife-mm,0.9738863287250384,19.67999999999992
155,airfoil,random_forest,CV+,0.7895545314900153,12.582250000000016
155,airfoil,random_forest,split,0.4930875576036866,11.89820000000006
155,airfoil,random_forest,JAW,0.9600614439324117,23.129000000000005
156,airfoil,random_forest,naive,0.49923195084485406,5.152349999999927
156,airfoil,random_forest,jackknife,0.7526881720430108,11.689899999999966
156,airfoil,random_forest,jackknife+,0.858678955453149,11.933299999999946
156,airfoil,random_forest,jackknife-mm,0.9800307219662059,17.599899999999963
156,airfoil,random_forest,CV+,0.9093701996927803,12.646049999999946
156,airfoil,random_forest,split,0.8771121351766513,13.132400000000018
156,airfoil,random_forest,JAW,0.967741935483871,18.056425000000004
157,airfoil,random_forest,naive,0.48540706605222733,5.076999999999998
157,airfoil,random_forest,jackknife,0.7864823348694316,11.418500000000023
157,airfoil,random_forest,jackknife+,0.8095238095238095,11.871599999999958
157,airfoil,random_forest,jackknife-mm,0.9508448540706606,17.80534999999999
157,airfoil,random_forest,CV+,0.7972350230414746,11.946999999999989
157,airfoil,random_forest,split,0.6482334869431644,13.713300000000004
157,airfoil,random_forest,JAW,0.9539170506912442,18.496399999999994
158,airfoil,random_forest,naive,0.4485407066052227,5.235550000000018
158,airfoil,random_forest,jackknife,0.7772657450076805,11.227500000000077
158,airfoil,random_forest,jackknife+,0.8125960061443932,11.782299999999992
158,airfoil,random_forest,jackknife-mm,0.9400921658986175,16.606650000000116
158,airfoil,random_forest,CV+,0.8294930875576036,11.923099999999948
158,airfoil,random_forest,split,0.7956989247311828,12.430800000000033
158,airfoil,random_forest,JAW,0.8632872503840245,14.42145000000005
159,airfoil,random_forest,naive,0.33640552995391704,4.449900000000071
159,airfoil,random_forest,jackknife,0.7342549923195084,11.348800000000011
159,airfoil,random_forest,jackknife+,0.7788018433179723,11.768899999999988
159,airfoil,random_forest,jackknife-mm,0.9231950844854071,17.03342500000005
159,airfoil,random_forest,CV+,0.8172043010752689,12.739049999999978
159,airfoil,random_forest,split,0.7542242703533026,12.365700000000004
159,airfoil,random_forest,JAW,0.9585253456221198,16.95472500000004
160,airfoil,random_forest,naive,0.3671274961597542,5.521450000000016
160,airfoil,random_forest,jackknife,0.8033794162826421,11.331900000000019
160,airfoil,random_forest,jackknife+,0.8540706605222734,12.069975000000014
160,airfoil,random_forest,jackknife-mm,0.9001536098310292,16.945700000000016
160,airfoil,random_forest,CV+,0.8632872503840245,13.033225000000002
160,airfoil,random_forest,split,0.6436251920122887,12.982800000000054
160,airfoil,random_forest,JAW,0.8894009216589862,15.577050000000042
161,airfoil,random_forest,naive,0.41013824884792627,5.309699999999964
161,airfoil,random_forest,jackknife,0.8110599078341014,12.023300000000006
161,airfoil,random_forest,jackknife+,0.7649769585253456,12.505199999999988
161,airfoil,random_forest,jackknife-mm,0.9539170506912442,18.21795000000003
161,airfoil,random_forest,CV+,0.7987711213517665,12.39864999999996
161,airfoil,random_forest,split,0.815668202764977,13.24989999999994
161,airfoil,random_forest,JAW,0.9692780337941628,19.262149999999963
162,airfoil,random_forest,naive,0.3271889400921659,4.706399999999974
162,airfoil,random_forest,jackknife,0.6758832565284179,10.860099999999989
162,airfoil,random_forest,jackknife+,0.6943164362519201,11.6537
162,airfoil,random_forest,jackknife-mm,0.9278033794162827,17.04165000000002
162,airfoil,random_forest,CV+,0.7127496159754224,11.809299999999993
162,airfoil,random_forest,split,0.6620583717357911,11.672699999999963
162,airfoil,random_forest,JAW,0.9185867895545314,16.40515000000012
163,airfoil,random_forest,naive,0.3348694316436252,5.066900000000032
163,airfoil,random_forest,jackknife,0.6712749615975423,11.104899999999986
163,airfoil,random_forest,jackknife+,0.7127496159754224,11.979775000000046
163,airfoil,random_forest,jackknife-mm,0.9370199692780338,18.929199999999952
163,airfoil,random_forest,CV+,0.7450076804915514,12.342400000000012
163,airfoil,random_forest,split,0.5929339477726574,11.261799999999965
163,airfoil,random_forest,JAW,0.9846390168970814,28.52109999999996
164,airfoil,random_forest,naive,0.4039938556067588,5.001700000000085
164,airfoil,random_forest,jackknife,0.7542242703533026,11.07639999999995
164,airfoil,random_forest,jackknife+,0.8064516129032258,12.309099999999972
164,airfoil,random_forest,jackknife-mm,0.9308755760368663,17.117299999999958
164,airfoil,random_forest,CV+,0.8233486943164362,12.556025000000005
164,airfoil,random_forest,split,0.8402457757296466,15.869200000000035
164,airfoil,random_forest,JAW,0.9769585253456221,23.12460000000003
165,airfoil,random_forest,naive,0.4930875576036866,5.078599999999938
165,airfoil,random_forest,jackknife,0.7204301075268817,11.183999999999997
165,airfoil,random_forest,jackknife+,0.8218125960061444,12.2607
165,airfoil,random_forest,jackknife-mm,0.9493087557603687,18.93445000000007
165,airfoil,random_forest,CV+,0.8417818740399385,12.736149999999967
165,airfoil,random_forest,split,0.7972350230414746,11.722999999999985
165,airfoil,random_forest,JAW,0.9769585253456221,19.487475000000032
166,airfoil,random_forest,naive,0.3548387096774194,4.413900000000012
166,airfoil,random_forest,jackknife,0.7864823348694316,10.683400000000034
166,airfoil,random_forest,jackknife+,0.7788018433179723,11.01934999999996
166,airfoil,random_forest,jackknife-mm,0.9231950844854071,15.857725000000016
166,airfoil,random_forest,CV+,0.8033794162826421,11.992400000000018
166,airfoil,random_forest,split,0.738863287250384,12.602800000000002
166,airfoil,random_forest,JAW,0.9339477726574501,20.973200000000006
167,airfoil,random_forest,naive,0.42857142857142855,5.6874500000000126
167,airfoil,random_forest,jackknife,0.7880184331797235,12.344700000000017
167,airfoil,random_forest,jackknife+,0.804915514592934,12.550975000000022
167,airfoil,random_forest,jackknife-mm,0.9370199692780338,18.207100000000025
167,airfoil,random_forest,CV+,0.804915514592934,12.837349999999986
167,airfoil,random_forest,split,0.8755760368663594,18.653200000000055
167,airfoil,random_forest,JAW,0.901689708141321,14.613150000000019
168,airfoil,random_forest,naive,0.4685099846390169,5.3101999999999805
168,airfoil,random_forest,jackknife,0.8141321044546851,13.171500000000009
168,airfoil,random_forest,jackknife+,0.8663594470046083,13.141225000000034
168,airfoil,random_forest,jackknife-mm,0.9953917050691244,18.77139999999997
168,airfoil,random_forest,CV+,0.8125960061443932,12.492500000000007
168,airfoil,random_forest,split,0.8095238095238095,15.212699999999899
168,airfoil,random_forest,JAW,1.0,23.42085000000003
169,airfoil,random_forest,naive,0.43164362519201227,5.033900000000017
169,airfoil,random_forest,jackknife,0.7956989247311828,12.421500000000009
169,airfoil,random_forest,jackknife+,0.8279569892473119,12.789899999999932
169,airfoil,random_forest,jackknife-mm,0.946236559139785,19.052050000000023
169,airfoil,random_forest,CV+,0.837173579109063,12.942825
169,airfoil,random_forest,split,0.7557603686635944,13.537999999999982
169,airfoil,random_forest,JAW,0.9431643625192012,19.689149999999955
170,airfoil,random_forest,naive,0.3563748079877112,4.8607000000000085
170,airfoil,random_forest,jackknife,0.783410138248848,12.92930000000004
170,airfoil,random_forest,jackknife+,0.7526881720430108,13.05892499999996
170,airfoil,random_forest,jackknife-mm,0.9093701996927803,17.592600000000047
170,airfoil,random_forest,CV+,0.7265745007680492,12.789249999999996
170,airfoil,random_forest,split,0.8033794162826421,17.33755000000005
170,airfoil,random_forest,JAW,0.890937019969278,16.171650000000028
171,airfoil,random_forest,naive,0.434715821812596,5.581199999999967
171,airfoil,random_forest,jackknife,0.8218125960061444,12.64515000000003
171,airfoil,random_forest,jackknife+,0.8325652841781874,13.034024999999957
171,airfoil,random_forest,jackknife-mm,0.9339477726574501,19.166500000000056
171,airfoil,random_forest,CV+,0.8678955453149002,13.934524999999965
171,airfoil,random_forest,split,0.7665130568356375,13.69070000000005
171,airfoil,random_forest,JAW,0.9262672811059908,20.071649999999963
172,airfoil,random_forest,naive,0.5130568356374808,5.169700000000006
172,airfoil,random_forest,jackknife,0.8202764976958525,11.198900000000009
172,airfoil,random_forest,jackknife+,0.8341013824884793,12.267349999999993
172,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.26219999999998
172,airfoil,random_forest,CV+,0.815668202764977,12.63030000000002
172,airfoil,random_forest,split,0.9001536098310292,14.40689999999995
172,airfoil,random_forest,JAW,0.9800307219662059,19.123999999999953
173,airfoil,random_forest,naive,0.3425499231950845,4.580499999999972
173,airfoil,random_forest,jackknife,0.7711213517665131,11.703399999999931
173,airfoil,random_forest,jackknife+,0.7803379416282642,12.166749999999993
173,airfoil,random_forest,jackknife-mm,0.901689708141321,17.694949999999935
173,airfoil,random_forest,CV+,0.7895545314900153,13.410549999999972
173,airfoil,random_forest,split,0.8125960061443932,16.76929999999993
173,airfoil,random_forest,JAW,0.9615975422427036,26.363624999999985
174,airfoil,random_forest,naive,0.4162826420890937,4.640499999999946
174,airfoil,random_forest,jackknife,0.8095238095238095,10.743499999999983
174,airfoil,random_forest,jackknife+,0.8018433179723502,11.237300000000019
174,airfoil,random_forest,jackknife-mm,0.956989247311828,17.097700000000003
174,airfoil,random_forest,CV+,0.7895545314900153,11.261174999999923
174,airfoil,random_forest,split,0.728110599078341,11.368599999999986
174,airfoil,random_forest,JAW,0.9324116743471582,18.33575000000002
175,airfoil,random_forest,naive,0.282642089093702,4.374599999999987
175,airfoil,random_forest,jackknife,0.6589861751152074,10.357099999999946
175,airfoil,random_forest,jackknife+,0.7096774193548387,10.71487499999995
175,airfoil,random_forest,jackknife-mm,0.8740399385560675,14.924499999999895
175,airfoil,random_forest,CV+,0.7711213517665131,11.568800000000039
175,airfoil,random_forest,split,0.5376344086021505,10.636799999999937
175,airfoil,random_forest,JAW,0.9231950844854071,20.553500000000014
176,airfoil,random_forest,naive,0.34101382488479265,5.3799999999999955
176,airfoil,random_forest,jackknife,0.7327188940092166,12.127600000000001
176,airfoil,random_forest,jackknife+,0.8387096774193549,12.322050000000047
176,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.1066
176,airfoil,random_forest,CV+,0.7818740399385561,12.113599999999991
176,airfoil,random_forest,split,0.8064516129032258,15.501199999999955
176,airfoil,random_forest,JAW,0.9800307219662059,20.72232499999994
177,airfoil,random_forest,naive,0.3932411674347158,4.420799999999957
177,airfoil,random_forest,jackknife,0.7188940092165899,12.118199999999973
177,airfoil,random_forest,jackknife+,0.7665130568356375,12.542225000000073
177,airfoil,random_forest,jackknife-mm,0.9416282642089093,18.823299999999975
177,airfoil,random_forest,CV+,0.7987711213517665,12.15820000000005
177,airfoil,random_forest,split,0.7127496159754224,14.595999999999947
177,airfoil,random_forest,JAW,0.9723502304147466,22.170000000000087
178,airfoil,random_forest,naive,0.3870967741935484,4.278199999999913
178,airfoil,random_forest,jackknife,0.7849462365591398,12.18859999999998
178,airfoil,random_forest,jackknife+,0.8463901689708141,12.46624999999996
178,airfoil,random_forest,jackknife-mm,0.9831029185867896,19.64234999999998
178,airfoil,random_forest,CV+,0.8817204301075269,14.091049999999981
178,airfoil,random_forest,split,0.7680491551459293,14.426800000000014
178,airfoil,random_forest,JAW,0.989247311827957,24.39515
179,airfoil,random_forest,naive,0.36098310291858676,4.680400000000077
179,airfoil,random_forest,jackknife,0.738863287250384,10.282899999999984
179,airfoil,random_forest,jackknife+,0.7972350230414746,11.721600000000024
179,airfoil,random_forest,jackknife-mm,0.9493087557603687,18.614149999999967
179,airfoil,random_forest,CV+,0.8894009216589862,13.181199999999961
179,airfoil,random_forest,split,0.7726574500768049,12.198799999999977
179,airfoil,random_forest,JAW,0.9815668202764977,34.897499999999965
180,airfoil,random_forest,naive,0.4039938556067588,4.942900000000009
180,airfoil,random_forest,jackknife,0.7956989247311828,11.776499999999999
180,airfoil,random_forest,jackknife+,0.858678955453149,12.16762500000003
180,airfoil,random_forest,jackknife-mm,0.9692780337941628,17.590750000000014
180,airfoil,random_forest,CV+,0.8310291858678955,11.945150000000012
180,airfoil,random_forest,split,0.8202764976958525,14.464600000000047
180,airfoil,random_forest,JAW,0.9447004608294931,18.280900000000003
181,airfoil,random_forest,naive,0.4055299539170507,4.671849999999949
181,airfoil,random_forest,jackknife,0.7603686635944701,10.776399999999995
181,airfoil,random_forest,jackknife+,0.8141321044546851,11.414999999999978
181,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.034999999999997
181,airfoil,random_forest,CV+,0.8079877112135176,11.823300000000017
181,airfoil,random_forest,split,0.6881720430107527,13.692900000000009
181,airfoil,random_forest,JAW,0.9631336405529954,23.229299999999938
182,airfoil,random_forest,naive,0.565284178187404,4.683900000000051
182,airfoil,random_forest,jackknife,0.8387096774193549,11.315699999999993
182,airfoil,random_forest,jackknife+,0.8571428571428571,11.841100000000012
182,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.506900000000016
182,airfoil,random_forest,CV+,0.8663594470046083,12.269949999999966
182,airfoil,random_forest,split,0.858678955453149,15.045199999999966
182,airfoil,random_forest,JAW,0.9185867895545314,15.143124999999998
183,airfoil,random_forest,naive,0.46236559139784944,5.087700000000012
183,airfoil,random_forest,jackknife,0.8709677419354839,10.845099999999974
183,airfoil,random_forest,jackknife+,0.8632872503840245,11.812249999999992
183,airfoil,random_forest,jackknife-mm,0.9861751152073732,17.69849999999998
183,airfoil,random_forest,CV+,0.8648233486943164,11.890400000000014
183,airfoil,random_forest,split,0.728110599078341,11.587499999999949
183,airfoil,random_forest,JAW,0.9877112135176651,22.28570000000002
184,airfoil,random_forest,naive,0.5038402457757296,4.753200000000021
184,airfoil,random_forest,jackknife,0.8356374807987711,12.241399999999999
184,airfoil,random_forest,jackknife+,0.890937019969278,12.544449999999998
184,airfoil,random_forest,jackknife-mm,0.9815668202764977,19.08042499999999
184,airfoil,random_forest,CV+,0.8786482334869432,12.979800000000012
184,airfoil,random_forest,split,0.6482334869431644,12.345600000000076
184,airfoil,random_forest,JAW,0.9754224270353302,23.31319999999998
185,airfoil,random_forest,naive,0.42242703533026116,4.35690000000011
185,airfoil,random_forest,jackknife,0.7127496159754224,9.310200000000037
185,airfoil,random_forest,jackknife+,0.7542242703533026,10.310600000000008
185,airfoil,random_forest,jackknife-mm,0.9032258064516129,14.55640000000001
185,airfoil,random_forest,CV+,0.8018433179723502,11.411774999999949
185,airfoil,random_forest,split,0.6866359447004609,12.53410000000008
185,airfoil,random_forest,JAW,0.847926267281106,12.973600000000019
186,airfoil,random_forest,naive,0.3870967741935484,5.093549999999965
186,airfoil,random_forest,jackknife,0.7265745007680492,12.999799999999993
186,airfoil,random_forest,jackknife+,0.82642089093702,13.499400000000037
186,airfoil,random_forest,jackknife-mm,0.9523809523809523,19.60799999999999
186,airfoil,random_forest,CV+,0.8095238095238095,13.180475000000072
186,airfoil,random_forest,split,0.7680491551459293,16.391550000000024
186,airfoil,random_forest,JAW,0.9416282642089093,20.326799999999963
187,airfoil,random_forest,naive,0.43164362519201227,5.559599999999961
187,airfoil,random_forest,jackknife,0.7588325652841782,13.01860000000002
187,airfoil,random_forest,jackknife+,0.783410138248848,13.390124999999983
187,airfoil,random_forest,jackknife-mm,0.9124423963133641,18.61895000000007
187,airfoil,random_forest,CV+,0.82642089093702,14.040524999999974
187,airfoil,random_forest,split,0.8310291858678955,16.49169999999998
187,airfoil,random_forest,JAW,0.9109062980030722,18.61274999999995
188,airfoil,random_forest,naive,0.3118279569892473,4.212699999999984
188,airfoil,random_forest,jackknife,0.901689708141321,11.807000000000045
188,airfoil,random_forest,jackknife+,0.8940092165898618,12.364650000000026
188,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.55630000000005
188,airfoil,random_forest,CV+,0.8847926267281107,12.63564999999997
188,airfoil,random_forest,split,0.9216589861751152,14.545299999999997
188,airfoil,random_forest,JAW,0.9738863287250384,19.478625000000008
189,airfoil,random_forest,naive,0.45314900153609833,5.178800000000024
189,airfoil,random_forest,jackknife,0.7864823348694316,11.26869999999991
189,airfoil,random_forest,jackknife+,0.82642089093702,12.263200000000026
189,airfoil,random_forest,jackknife-mm,0.9247311827956989,17.259599999999907
189,airfoil,random_forest,CV+,0.8509984639016898,12.83814999999997
189,airfoil,random_forest,split,0.8494623655913979,14.590900000000005
189,airfoil,random_forest,JAW,0.9385560675883257,20.04455000000003
190,airfoil,random_forest,naive,0.4608294930875576,4.656099999999952
190,airfoil,random_forest,jackknife,0.7158218125960062,11.369199999999978
190,airfoil,random_forest,jackknife+,0.7373271889400922,11.612500000000026
190,airfoil,random_forest,jackknife-mm,0.9201228878648233,17.293449999999922
190,airfoil,random_forest,CV+,0.7649769585253456,12.14552499999995
190,airfoil,random_forest,split,0.7665130568356375,12.758899999999983
190,airfoil,random_forest,JAW,0.8725038402457758,13.702999999999946
191,airfoil,random_forest,naive,0.4393241167434716,4.831799999999987
191,airfoil,random_forest,jackknife,0.8110599078341014,11.451300000000003
191,airfoil,random_forest,jackknife+,0.8494623655913979,12.184500000000043
191,airfoil,random_forest,jackknife-mm,0.9723502304147466,19.38849999999995
191,airfoil,random_forest,CV+,0.9124423963133641,13.273424999999932
191,airfoil,random_forest,split,0.7772657450076805,14.626400000000018
191,airfoil,random_forest,JAW,0.9938556067588326,21.491450000000057
192,airfoil,random_forest,naive,0.37019969278033793,5.264450000000068
192,airfoil,random_forest,jackknife,0.6866359447004609,11.174199999999985
192,airfoil,random_forest,jackknife+,0.7004608294930875,11.939300000000003
192,airfoil,random_forest,jackknife-mm,0.8525345622119815,18.341049999999996
192,airfoil,random_forest,CV+,0.7142857142857143,12.330800000000025
192,airfoil,random_forest,split,0.8294930875576036,17.032099999999957
192,airfoil,random_forest,JAW,0.8970814132104454,17.5813
193,airfoil,random_forest,naive,0.4592933947772657,5.309100000000001
193,airfoil,random_forest,jackknife,0.7956989247311828,12.546499999999952
193,airfoil,random_forest,jackknife+,0.8402457757296466,12.892350000000064
193,airfoil,random_forest,jackknife-mm,0.9708141321044547,20.203299999999956
193,airfoil,random_forest,CV+,0.8341013824884793,13.23699999999998
193,airfoil,random_forest,split,0.8064516129032258,14.903200000000027
193,airfoil,random_forest,JAW,0.9800307219662059,26.11920000000005
194,airfoil,random_forest,naive,0.33947772657450076,4.534199999999942
194,airfoil,random_forest,jackknife,0.620583717357911,10.736950000000036
194,airfoil,random_forest,jackknife+,0.6298003072196621,11.235399999999998
194,airfoil,random_forest,jackknife-mm,0.7419354838709677,15.017149999999987
194,airfoil,random_forest,CV+,0.6251920122887865,11.793274999999937
194,airfoil,random_forest,split,0.5729646697388633,10.400800000000032
194,airfoil,random_forest,JAW,0.847926267281106,14.899300000000068
195,airfoil,random_forest,naive,0.45468509984639016,5.036899999999974
195,airfoil,random_forest,jackknife,0.7880184331797235,10.865500000000026
195,airfoil,random_forest,jackknife+,0.8494623655913979,11.678200000000047
195,airfoil,random_forest,jackknife-mm,0.9662058371735791,16.892149999999987
195,airfoil,random_forest,CV+,0.901689708141321,12.88300000000001
195,airfoil,random_forest,split,0.9231950844854071,15.288599999999974
195,airfoil,random_forest,JAW,0.9231950844854071,15.549849999999978
196,airfoil,random_forest,naive,0.5161290322580645,5.790700000000015
196,airfoil,random_forest,jackknife,0.7926267281105991,11.724900000000048
196,airfoil,random_forest,jackknife+,0.8648233486943164,12.536449999999988
196,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.903400000000033
196,airfoil,random_forest,CV+,0.8924731182795699,13.842149999999961
196,airfoil,random_forest,split,0.8218125960061444,13.763200000000012
196,airfoil,random_forest,JAW,0.9708141321044547,22.10324999999996
197,airfoil,random_forest,naive,0.4147465437788018,5.2427000000000135
197,airfoil,random_forest,jackknife,0.7265745007680492,12.111100000000079
197,airfoil,random_forest,jackknife+,0.7956989247311828,12.82064999999993
197,airfoil,random_forest,jackknife-mm,0.9723502304147466,20.14530000000005
197,airfoil,random_forest,CV+,0.7557603686635944,12.826799999999992
197,airfoil,random_forest,split,0.7572964669738863,12.892799999999994
197,airfoil,random_forest,JAW,0.9554531490015361,22.263574999999975
198,airfoil,random_forest,naive,0.31336405529953915,4.828600000000023
198,airfoil,random_forest,jackknife,0.6758832565284179,10.725199999999973
198,airfoil,random_forest,jackknife+,0.7542242703533026,11.60934999999995
198,airfoil,random_forest,jackknife-mm,0.9493087557603687,17.488449999999943
198,airfoil,random_forest,CV+,0.7619047619047619,11.030974999999955
198,airfoil,random_forest,split,0.6390168970814132,10.986199999999997
198,airfoil,random_forest,JAW,0.9769585253456221,23.100599999999943
199,airfoil,random_forest,naive,0.37019969278033793,4.906300000000101
199,airfoil,random_forest,jackknife,0.7342549923195084,10.992800000000017
199,airfoil,random_forest,jackknife+,0.7542242703533026,11.596850000000018
199,airfoil,random_forest,jackknife-mm,0.9600614439324117,16.759000000000015
199,airfoil,random_forest,CV+,0.804915514592934,12.65140000000001
199,airfoil,random_forest,split,0.8018433179723502,13.143099999999976
199,airfoil,random_forest,JAW,0.9109062980030722,14.900550000000024


==> figures/airfoil_RF_2.0Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.250384024577573,4.71339999999995
0,airfoil,random_forest,jackknife,0.728110599078341,11.71759999999992
0,airfoil,random_forest,jackknife+,0.7511520737327189,12.397700000000029
0,airfoil,random_forest,jackknife-mm,0.9185867895545314,18.3008999999999
0,airfoil,random_forest,CV+,0.7665130568356375,12.278599999999969
0,airfoil,random_forest,split,0.5821812596006144,12.31940000000003
0,airfoil,random_forest,JAW,0.9508448540706606,inf
1,airfoil,random_forest,naive,0.5698924731182796,5.551699999999926
1,airfoil,random_forest,jackknife,0.794162826420891,12.56529999999998
1,airfoil,random_forest,jackknife+,0.8709677419354839,12.651624999999996
1,airfoil,random_forest,jackknife-mm,0.989247311827957,20.295349999999985
1,airfoil,random_forest,CV+,0.9354838709677419,13.961825000000019
1,airfoil,random_forest,split,0.8141321044546851,14.454300000000018
1,airfoil,random_forest,JAW,0.9831029185867896,23.061949999999968
2,airfoil,random_forest,naive,0.46390168970814133,4.525600000000054
2,airfoil,random_forest,jackknife,0.8663594470046083,11.693800000000067
2,airfoil,random_forest,jackknife+,0.8878648233486943,12.004849999999976
2,airfoil,random_forest,jackknife-mm,0.9861751152073732,17.752775
2,airfoil,random_forest,CV+,0.880184331797235,12.765975000000012
2,airfoil,random_forest,split,0.9493087557603687,14.388699999999972
2,airfoil,random_forest,JAW,0.9631336405529954,16.760599999999968
3,airfoil,random_forest,naive,0.5407066052227343,5.232800000000054
3,airfoil,random_forest,jackknife,0.901689708141321,12.119299999999953
3,airfoil,random_forest,jackknife+,0.9201228878648233,12.381749999999982
3,airfoil,random_forest,jackknife-mm,0.978494623655914,19.092349999999954
3,airfoil,random_forest,CV+,0.9339477726574501,13.571700000000035
3,airfoil,random_forest,split,0.8525345622119815,12.136799999999937
3,airfoil,random_forest,JAW,0.978494623655914,inf
4,airfoil,random_forest,naive,0.30568356374807987,4.1264000000000465
4,airfoil,random_forest,jackknife,0.7004608294930875,10.149599999999992
4,airfoil,random_forest,jackknife+,0.7419354838709677,11.051999999999992
4,airfoil,random_forest,jackknife-mm,0.8402457757296466,16.634875000000008
4,airfoil,random_forest,CV+,0.7434715821812596,11.103250000000031
4,airfoil,random_forest,split,0.7081413210445469,13.720899999999972
4,airfoil,random_forest,JAW,0.9431643625192012,17.53725
5,airfoil,random_forest,naive,0.5053763440860215,5.065800000000053
5,airfoil,random_forest,jackknife,0.8940092165898618,12.225400000000036
5,airfoil,random_forest,jackknife+,0.9385560675883257,13.172650000000019
5,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.498000000000076
5,airfoil,random_forest,CV+,0.9554531490015361,13.806049999999928
5,airfoil,random_forest,split,0.8033794162826421,14.514999999999986
5,airfoil,random_forest,JAW,0.9692780337941628,17.994900000000072
6,airfoil,random_forest,naive,0.20430107526881722,4.503000000000043
6,airfoil,random_forest,jackknife,0.7434715821812596,10.833700000000022
6,airfoil,random_forest,jackknife+,0.8064516129032258,11.793075000000002
6,airfoil,random_forest,jackknife-mm,0.9385560675883257,17.920299999999983
6,airfoil,random_forest,CV+,0.8095238095238095,12.807299999999941
6,airfoil,random_forest,split,0.7880184331797235,11.710800000000035
6,airfoil,random_forest,JAW,0.9907834101382489,inf
7,airfoil,random_forest,naive,0.23963133640552994,4.474199999999996
7,airfoil,random_forest,jackknife,0.7772657450076805,12.497699999999924
7,airfoil,random_forest,jackknife+,0.8863287250384024,13.754949999999994
7,airfoil,random_forest,jackknife-mm,0.9969278033794163,22.078899999999933
7,airfoil,random_forest,CV+,0.8786482334869432,14.069950000000006
7,airfoil,random_forest,split,0.9231950844854071,16.24109999999996
7,airfoil,random_forest,JAW,0.9969278033794163,inf
8,airfoil,random_forest,naive,0.31797235023041476,4.70139999999995
8,airfoil,random_forest,jackknife,0.8494623655913979,12.798900000000003
8,airfoil,random_forest,jackknife+,0.890937019969278,13.185850000000016
8,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.98300000000002
8,airfoil,random_forest,CV+,0.8678955453149002,13.369025000000022
8,airfoil,random_forest,split,0.9370199692780338,14.735700000000008
8,airfoil,random_forest,JAW,0.9615975422427036,23.66845000000002
9,airfoil,random_forest,naive,0.39938556067588327,4.769900000000007
9,airfoil,random_forest,jackknife,0.8755760368663594,10.79540000000003
9,airfoil,random_forest,jackknife+,0.9324116743471582,11.54479999999991
9,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.18287500000004
9,airfoil,random_forest,CV+,0.9139784946236559,12.114850000000033
9,airfoil,random_forest,split,0.738863287250384,12.211499999999944
9,airfoil,random_forest,JAW,0.9938556067588326,inf
10,airfoil,random_forest,naive,0.434715821812596,5.910499999999985
10,airfoil,random_forest,jackknife,0.8387096774193549,11.7363
10,airfoil,random_forest,jackknife+,0.9339477726574501,12.676650000000024
10,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.81965000000004
10,airfoil,random_forest,CV+,0.9216589861751152,12.598650000000049
10,airfoil,random_forest,split,0.7803379416282642,16.297949999999986
10,airfoil,random_forest,JAW,0.989247311827957,28.267449999999997
11,airfoil,random_forest,naive,0.3271889400921659,5.008299999999991
11,airfoil,random_forest,jackknife,0.7864823348694316,11.369400000000041
11,airfoil,random_forest,jackknife+,0.8894009216589862,12.450799999999944
11,airfoil,random_forest,jackknife-mm,0.9877112135176651,16.970950000000045
11,airfoil,random_forest,CV+,0.8602150537634409,11.79659999999997
11,airfoil,random_forest,split,0.8187403993855606,17.107099999999974
11,airfoil,random_forest,JAW,0.9262672811059908,18.773349999999965
12,airfoil,random_forest,naive,0.4731182795698925,4.843599999999981
12,airfoil,random_forest,jackknife,0.7434715821812596,10.688600000000065
12,airfoil,random_forest,jackknife+,0.901689708141321,12.29475000000005
12,airfoil,random_forest,jackknife-mm,0.9800307219662059,19.62010000000008
12,airfoil,random_forest,CV+,0.8986175115207373,12.221249999999984
12,airfoil,random_forest,split,0.7926267281105991,13.084200000000038
12,airfoil,random_forest,JAW,0.9631336405529954,22.244875000000036
13,airfoil,random_forest,naive,0.45314900153609833,4.5063000000000955
13,airfoil,random_forest,jackknife,0.8064516129032258,10.69010000000003
13,airfoil,random_forest,jackknife+,0.7956989247311828,11.323799999999977
13,airfoil,random_forest,jackknife-mm,0.967741935483871,16.629750000000016
13,airfoil,random_forest,CV+,0.8663594470046083,12.489500000000021
13,airfoil,random_forest,split,0.946236559139785,16.837699999999955
13,airfoil,random_forest,JAW,0.9124423963133641,17.842550000000003
14,airfoil,random_forest,naive,0.4715821812596006,4.6340000000000146
14,airfoil,random_forest,jackknife,0.7327188940092166,10.414600000000036
14,airfoil,random_forest,jackknife+,0.9354838709677419,12.027949999999962
14,airfoil,random_forest,jackknife-mm,0.9800307219662059,19.188550000000006
14,airfoil,random_forest,CV+,0.9278033794162827,12.611599999999967
14,airfoil,random_forest,split,0.8218125960061444,14.977799999999945
14,airfoil,random_forest,JAW,0.9969278033794163,inf
15,airfoil,random_forest,naive,0.4577572964669739,5.824100000000016
15,airfoil,random_forest,jackknife,0.7311827956989247,13.73690000000002
15,airfoil,random_forest,jackknife+,0.9539170506912442,14.312200000000047
15,airfoil,random_forest,jackknife-mm,1.0,22.839800000000025
15,airfoil,random_forest,CV+,0.9431643625192012,14.61020000000002
15,airfoil,random_forest,split,0.7880184331797235,18.821500000000015
15,airfoil,random_forest,JAW,0.9907834101382489,inf
16,airfoil,random_forest,naive,0.33640552995391704,5.032600000000031
16,airfoil,random_forest,jackknife,0.7557603686635944,11.428300000000036
16,airfoil,random_forest,jackknife+,0.8571428571428571,12.86509999999997
16,airfoil,random_forest,jackknife-mm,0.8986175115207373,19.137875000000065
16,airfoil,random_forest,CV+,0.858678955453149,12.455649999999991
16,airfoil,random_forest,split,0.5314900153609831,9.829799999999977
16,airfoil,random_forest,JAW,0.9861751152073732,28.847750000000033
17,airfoil,random_forest,naive,0.4362519201228879,5.239700000000028
17,airfoil,random_forest,jackknife,0.8986175115207373,11.822999999999979
17,airfoil,random_forest,jackknife+,0.8924731182795699,12.627925000000019
17,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.417149999999936
17,airfoil,random_forest,CV+,0.890937019969278,13.363850000000028
17,airfoil,random_forest,split,0.7987711213517665,17.0848
17,airfoil,random_forest,JAW,0.9554531490015361,21.00304999999996
18,airfoil,random_forest,naive,0.3486943164362519,5.038699999999949
18,airfoil,random_forest,jackknife,0.7542242703533026,11.207900000000024
18,airfoil,random_forest,jackknife+,0.8064516129032258,11.755249999999904
18,airfoil,random_forest,jackknife-mm,0.9078341013824884,16.655050000000003
18,airfoil,random_forest,CV+,0.8233486943164362,12.720450000000014
18,airfoil,random_forest,split,0.7050691244239631,14.267799999999966
18,airfoil,random_forest,JAW,0.8878648233486943,15.777000000000015
19,airfoil,random_forest,naive,0.39938556067588327,4.777600000000007
19,airfoil,random_forest,jackknife,0.8494623655913979,12.36469999999997
19,airfoil,random_forest,jackknife+,0.8709677419354839,12.915949999999995
19,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.65524999999998
19,airfoil,random_forest,CV+,0.8940092165898618,13.783400000000057
19,airfoil,random_forest,split,0.7864823348694316,12.06940000000003
19,airfoil,random_forest,JAW,0.9646697388632872,21.810250000000053
20,airfoil,random_forest,naive,0.3717357910906298,5.063299999999998
20,airfoil,random_forest,jackknife,0.7050691244239631,12.039000000000044
20,airfoil,random_forest,jackknife+,0.7204301075268817,12.152450000000073
20,airfoil,random_forest,jackknife-mm,0.9093701996927803,16.734000000000023
20,airfoil,random_forest,CV+,0.7096774193548387,12.36194999999995
20,airfoil,random_forest,split,0.7204301075268817,13.265899999999988
20,airfoil,random_forest,JAW,0.9554531490015361,21.276200000000088
21,airfoil,random_forest,naive,0.3118279569892473,4.341600000000085
21,airfoil,random_forest,jackknife,0.6374807987711214,11.593500000000006
21,airfoil,random_forest,jackknife+,0.6989247311827957,11.923625000000001
21,airfoil,random_forest,jackknife-mm,0.8064516129032258,16.61745000000002
21,airfoil,random_forest,CV+,0.642089093701997,11.384999999999977
21,airfoil,random_forest,split,0.728110599078341,13.147199999999998
21,airfoil,random_forest,JAW,0.794162826420891,12.064250000000015
22,airfoil,random_forest,naive,0.36098310291858676,5.272099999999995
22,airfoil,random_forest,jackknife,0.7142857142857143,11.162300000000016
22,airfoil,random_forest,jackknife+,0.7711213517665131,11.782150000000073
22,airfoil,random_forest,jackknife-mm,0.9324116743471582,17.086300000000023
22,airfoil,random_forest,CV+,0.7895545314900153,12.354700000000008
22,airfoil,random_forest,split,0.8294930875576036,15.028599999999955
22,airfoil,random_forest,JAW,0.8817204301075269,17.52215000000001
23,airfoil,random_forest,naive,0.3210445468509985,4.410699999999991
23,airfoil,random_forest,jackknife,0.7680491551459293,11.741499999999974
23,airfoil,random_forest,jackknife+,0.7680491551459293,11.959175000000016
23,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.793349999999975
23,airfoil,random_forest,CV+,0.7803379416282642,11.709424999999982
23,airfoil,random_forest,split,0.8463901689708141,14.205500000000086
23,airfoil,random_forest,JAW,0.9477726574500768,21.73710000000007
24,airfoil,random_forest,naive,0.6789554531490015,4.954500000000024
24,airfoil,random_forest,jackknife,0.890937019969278,11.3673
24,airfoil,random_forest,jackknife+,0.9185867895545314,12.286800000000014
24,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.05145000000003
24,airfoil,random_forest,CV+,0.9600614439324117,14.247099999999989
24,airfoil,random_forest,split,0.8341013824884793,16.909999999999997
24,airfoil,random_forest,JAW,0.9600614439324117,20.18512499999993
25,airfoil,random_forest,naive,0.42857142857142855,4.706949999999978
25,airfoil,random_forest,jackknife,0.7296466973886329,11.664999999999992
25,airfoil,random_forest,jackknife+,0.8202764976958525,11.724500000000063
25,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.78059999999998
25,airfoil,random_forest,CV+,0.8110599078341014,12.271350000000012
25,airfoil,random_forest,split,0.6006144393241167,13.919099999999986
25,airfoil,random_forest,JAW,0.9984639016897081,inf
26,airfoil,random_forest,naive,0.25499231950844853,4.754600000000011
26,airfoil,random_forest,jackknife,0.6697388632872504,10.699700000000007
26,airfoil,random_forest,jackknife+,0.674347158218126,11.632049999999907
26,airfoil,random_forest,jackknife-mm,0.8141321044546851,15.995800000000003
26,airfoil,random_forest,CV+,0.674347158218126,11.70910000000002
26,airfoil,random_forest,split,0.7726574500768049,15.810399999999959
26,airfoil,random_forest,JAW,0.8632872503840245,15.78770000000003
27,airfoil,random_forest,naive,0.35176651305683565,4.322700000000054
27,airfoil,random_forest,jackknife,0.7926267281105991,11.470099999999945
27,airfoil,random_forest,jackknife+,0.8110599078341014,11.835999999999956
27,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.59869999999995
27,airfoil,random_forest,CV+,0.7880184331797235,11.445400000000006
27,airfoil,random_forest,split,0.9370199692780338,15.132599999999968
27,airfoil,random_forest,JAW,0.9339477726574501,16.394700000000043
28,airfoil,random_forest,naive,0.39477726574500765,4.952599999999904
28,airfoil,random_forest,jackknife,0.858678955453149,12.148500000000013
28,airfoil,random_forest,jackknife+,0.8878648233486943,12.21355000000004
28,airfoil,random_forest,jackknife-mm,0.9554531490015361,18.274000000000015
28,airfoil,random_forest,CV+,0.8863287250384024,12.323850000000007
28,airfoil,random_forest,split,0.7465437788018433,14.699799999999982
28,airfoil,random_forest,JAW,0.9723502304147466,20.21655000000007
29,airfoil,random_forest,naive,0.32872503840245776,5.282900000000012
29,airfoil,random_forest,jackknife,0.7634408602150538,13.581600000000094
29,airfoil,random_forest,jackknife+,0.8509984639016898,13.992625000000046
29,airfoil,random_forest,jackknife-mm,0.9923195084485407,23.928700000000077
29,airfoil,random_forest,CV+,0.8279569892473119,15.059649999999948
29,airfoil,random_forest,split,0.7711213517665131,15.22359999999992
29,airfoil,random_forest,JAW,0.9984639016897081,inf
30,airfoil,random_forest,naive,0.3333333333333333,5.150099999999981
30,airfoil,random_forest,jackknife,0.7019969278033794,12.178500000000014
30,airfoil,random_forest,jackknife+,0.6973886328725039,12.458700000000036
30,airfoil,random_forest,jackknife-mm,0.9354838709677419,18.571225000000013
30,airfoil,random_forest,CV+,0.7680491551459293,13.38297500000003
30,airfoil,random_forest,split,0.7296466973886329,16.118900000000025
30,airfoil,random_forest,JAW,0.9800307219662059,30.91924999999999
31,airfoil,random_forest,naive,0.3333333333333333,4.694999999999993
31,airfoil,random_forest,jackknife,0.8663594470046083,11.51679999999999
31,airfoil,random_forest,jackknife+,0.8817204301075269,12.27964999999999
31,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.909099999999967
31,airfoil,random_forest,CV+,0.8924731182795699,12.90634999999996
31,airfoil,random_forest,split,0.9124423963133641,14.213200000000029
31,airfoil,random_forest,JAW,0.9185867895545314,16.933550000000025
32,airfoil,random_forest,naive,0.4009216589861751,4.489600000000053
32,airfoil,random_forest,jackknife,0.8894009216589862,13.16919999999999
32,airfoil,random_forest,jackknife+,0.8018433179723502,13.121400000000008
32,airfoil,random_forest,jackknife-mm,0.9907834101382489,19.815124999999995
32,airfoil,random_forest,CV+,0.8141321044546851,13.540049999999937
32,airfoil,random_forest,split,0.9124423963133641,15.89900000000003
32,airfoil,random_forest,JAW,0.9385560675883257,22.636450000000096
33,airfoil,random_forest,naive,0.5207373271889401,5.056399999999968
33,airfoil,random_forest,jackknife,0.8832565284178188,11.663499999999999
33,airfoil,random_forest,jackknife+,0.9109062980030722,12.228550000000013
33,airfoil,random_forest,jackknife-mm,0.978494623655914,17.87894999999996
33,airfoil,random_forest,CV+,0.9339477726574501,13.402474999999967
33,airfoil,random_forest,split,0.728110599078341,13.920699999999982
33,airfoil,random_forest,JAW,0.9662058371735791,15.593199999999996
34,airfoil,random_forest,naive,0.3333333333333333,4.375400000000013
34,airfoil,random_forest,jackknife,0.7035330261136713,11.178799999999995
34,airfoil,random_forest,jackknife+,0.8602150537634409,11.838225000000051
34,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.360850000000013
34,airfoil,random_forest,CV+,0.8187403993855606,13.055599999999941
34,airfoil,random_forest,split,0.7880184331797235,17.03950000000006
34,airfoil,random_forest,JAW,0.9815668202764977,25.978250000000045
35,airfoil,random_forest,naive,0.43010752688172044,4.809699999999992
35,airfoil,random_forest,jackknife,0.8617511520737328,12.66760000000005
35,airfoil,random_forest,jackknife+,0.7542242703533026,12.807499999999962
35,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.35235
35,airfoil,random_forest,CV+,0.8525345622119815,12.823450000000037
35,airfoil,random_forest,split,0.8294930875576036,16.32230000000004
35,airfoil,random_forest,JAW,0.989247311827957,28.962049999999977
36,airfoil,random_forest,naive,0.43010752688172044,4.8884000000000185
36,airfoil,random_forest,jackknife,0.7972350230414746,10.860600000000034
36,airfoil,random_forest,jackknife+,0.8294930875576036,11.560149999999979
36,airfoil,random_forest,jackknife-mm,0.9062980030721967,17.264600000000044
36,airfoil,random_forest,CV+,0.8325652841781874,12.164250000000024
36,airfoil,random_forest,split,0.8417818740399385,12.502700000000033
36,airfoil,random_forest,JAW,0.9508448540706606,inf
37,airfoil,random_forest,naive,0.36251920122887865,5.186550000000011
37,airfoil,random_forest,jackknife,0.82642089093702,11.643200000000036
37,airfoil,random_forest,jackknife+,0.7480798771121352,12.603499999999954
37,airfoil,random_forest,jackknife-mm,0.956989247311828,18.92070000000004
37,airfoil,random_forest,CV+,0.8095238095238095,14.093899999999948
37,airfoil,random_forest,split,0.8187403993855606,14.187999999999946
37,airfoil,random_forest,JAW,0.9938556067588326,inf
38,airfoil,random_forest,naive,0.533026113671275,5.412799999999947
38,airfoil,random_forest,jackknife,0.8617511520737328,13.470699999999965
38,airfoil,random_forest,jackknife+,0.9124423963133641,13.772649999999985
38,airfoil,random_forest,jackknife-mm,0.978494623655914,20.064199999999914
38,airfoil,random_forest,CV+,0.9308755760368663,14.781224999999978
38,airfoil,random_forest,split,0.8709677419354839,17.6507
38,airfoil,random_forest,JAW,0.9692780337941628,19.24324999999999
39,airfoil,random_forest,naive,0.5038402457757296,5.095749999999953
39,airfoil,random_forest,jackknife,0.8540706605222734,13.045500000000061
39,airfoil,random_forest,jackknife+,0.9139784946236559,13.143900000000016
39,airfoil,random_forest,jackknife-mm,0.9800307219662059,20.113400000000013
39,airfoil,random_forest,CV+,0.9262672811059908,14.404499999999985
39,airfoil,random_forest,split,0.7357910906298003,12.576799999999963
39,airfoil,random_forest,JAW,0.9769585253456221,inf
40,airfoil,random_forest,naive,0.47619047619047616,5.378449999999987
40,airfoil,random_forest,jackknife,0.7434715821812596,12.318500000000029
40,airfoil,random_forest,jackknife+,0.7465437788018433,12.795549999999992
40,airfoil,random_forest,jackknife-mm,0.8648233486943164,19.008749999999992
40,airfoil,random_forest,CV+,0.7603686635944701,13.19935000000001
40,airfoil,random_forest,split,0.8248847926267281,16.24619999999996
40,airfoil,random_forest,JAW,0.9923195084485407,29.385000000000005
41,airfoil,random_forest,naive,0.5314900153609831,4.502500000000055
41,airfoil,random_forest,jackknife,0.9247311827956989,11.972200000000043
41,airfoil,random_forest,jackknife+,0.9708141321044547,12.876400000000032
41,airfoil,random_forest,jackknife-mm,0.9969278033794163,20.114700000000056
41,airfoil,random_forest,CV+,0.9308755760368663,13.062450000000027
41,airfoil,random_forest,split,0.8448540706605223,12.343999999999994
41,airfoil,random_forest,JAW,0.9723502304147466,15.91385000000001
42,airfoil,random_forest,naive,0.4577572964669739,4.771799999999985
42,airfoil,random_forest,jackknife,0.7680491551459293,10.693400000000054
42,airfoil,random_forest,jackknife+,0.8218125960061444,11.646950000000018
42,airfoil,random_forest,jackknife-mm,0.9861751152073732,17.13485000000003
42,airfoil,random_forest,CV+,0.7788018433179723,11.946300000000008
42,airfoil,random_forest,split,0.7081413210445469,12.411600000000078
42,airfoil,random_forest,JAW,0.9708141321044547,22.79955000000001
43,airfoil,random_forest,naive,0.4470046082949309,4.630800000000022
43,airfoil,random_forest,jackknife,0.6881720430107527,10.269100000000009
43,airfoil,random_forest,jackknife+,0.7096774193548387,11.417300000000026
43,airfoil,random_forest,jackknife-mm,0.9124423963133641,18.11245000000001
43,airfoil,random_forest,CV+,0.7665130568356375,12.960900000000066
43,airfoil,random_forest,split,0.7019969278033794,13.028399999999976
43,airfoil,random_forest,JAW,0.9539170506912442,inf
44,airfoil,random_forest,naive,0.2964669738863287,5.157599999999945
44,airfoil,random_forest,jackknife,0.6344086021505376,11.672300000000007
44,airfoil,random_forest,jackknife+,0.6789554531490015,12.30167499999996
44,airfoil,random_forest,jackknife-mm,0.8525345622119815,18.781925000000015
44,airfoil,random_forest,CV+,0.674347158218126,12.088700000000031
44,airfoil,random_forest,split,0.7465437788018433,11.85730000000001
44,airfoil,random_forest,JAW,0.9477726574500768,inf
45,airfoil,random_forest,naive,0.3579109062980031,4.989950000000022
45,airfoil,random_forest,jackknife,0.8018433179723502,11.953700000000026
45,airfoil,random_forest,jackknife+,0.8172043010752689,12.260299999999972
45,airfoil,random_forest,jackknife-mm,0.9923195084485407,20.267100000000028
45,airfoil,random_forest,CV+,0.7081413210445469,11.980999999999952
45,airfoil,random_forest,split,0.5821812596006144,10.276000000000067
45,airfoil,random_forest,JAW,0.9969278033794163,inf
46,airfoil,random_forest,naive,0.2857142857142857,5.030200000000036
46,airfoil,random_forest,jackknife,0.9109062980030722,13.260000000000048
46,airfoil,random_forest,jackknife+,0.9231950844854071,13.431925000000021
46,airfoil,random_forest,jackknife-mm,0.9877112135176651,22.054100000000062
46,airfoil,random_forest,CV+,0.8663594470046083,13.522350000000017
46,airfoil,random_forest,split,0.804915514592934,14.21459999999999
46,airfoil,random_forest,JAW,0.9861751152073732,30.86755000000001
47,airfoil,random_forest,naive,0.5053763440860215,4.921900000000051
47,airfoil,random_forest,jackknife,0.794162826420891,11.078700000000026
47,airfoil,random_forest,jackknife+,0.880184331797235,11.751500000000007
47,airfoil,random_forest,jackknife-mm,0.9631336405529954,16.885174999999975
47,airfoil,random_forest,CV+,0.8356374807987711,11.871600000000043
47,airfoil,random_forest,split,0.8233486943164362,15.633100000000042
47,airfoil,random_forest,JAW,0.9308755760368663,17.480425000000054
48,airfoil,random_forest,naive,0.3225806451612903,4.893100000000004
48,airfoil,random_forest,jackknife,0.8141321044546851,11.480199999999996
48,airfoil,random_forest,jackknife+,0.8463901689708141,12.184399999999982
48,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.31544999999997
48,airfoil,random_forest,CV+,0.8003072196620584,12.410649999999976
48,airfoil,random_forest,split,0.9047619047619048,17.078300000000013
48,airfoil,random_forest,JAW,0.9508448540706606,inf
49,airfoil,random_forest,naive,0.46236559139784944,4.885499999999979
49,airfoil,random_forest,jackknife,0.8279569892473119,11.568749999999966
49,airfoil,random_forest,jackknife+,0.7818740399385561,11.9358
49,airfoil,random_forest,jackknife-mm,0.9385560675883257,16.002400000000023
49,airfoil,random_forest,CV+,0.8018433179723502,12.452249999999992
49,airfoil,random_forest,split,0.8786482334869432,12.960399999999936
49,airfoil,random_forest,JAW,0.9124423963133641,13.290349999999918
50,airfoil,random_forest,naive,0.2350230414746544,4.871500000000026
50,airfoil,random_forest,jackknife,0.6820276497695853,11.535300000000007
50,airfoil,random_forest,jackknife+,0.7803379416282642,12.524824999999979
50,airfoil,random_forest,jackknife-mm,0.9600614439324117,19.90799999999996
50,airfoil,random_forest,CV+,0.8248847926267281,13.765500000000017
50,airfoil,random_forest,split,0.8248847926267281,14.185299999999984
50,airfoil,random_forest,JAW,0.9846390168970814,inf
51,airfoil,random_forest,naive,0.45468509984639016,5.462299999999971
51,airfoil,random_forest,jackknife,0.8095238095238095,11.506799999999998
51,airfoil,random_forest,jackknife+,0.9155145929339478,11.997074999999938
51,airfoil,random_forest,jackknife-mm,0.978494623655914,17.609950000000055
51,airfoil,random_forest,CV+,0.8663594470046083,12.613500000000016
51,airfoil,random_forest,split,0.7050691244239631,14.646299999999968
51,airfoil,random_forest,JAW,0.9815668202764977,22.20165000000003
52,airfoil,random_forest,naive,0.41935483870967744,5.241499999999974
52,airfoil,random_forest,jackknife,0.7434715821812596,11.138149999999968
52,airfoil,random_forest,jackknife+,0.8433179723502304,12.268624999999972
52,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.446149999999975
52,airfoil,random_forest,CV+,0.8955453149001537,12.89660000000002
52,airfoil,random_forest,split,0.7588325652841782,16.978999999999957
52,airfoil,random_forest,JAW,0.9600614439324117,inf
53,airfoil,random_forest,naive,0.36098310291858676,4.34880000000004
53,airfoil,random_forest,jackknife,0.8064516129032258,10.291699999999963
53,airfoil,random_forest,jackknife+,0.8202764976958525,11.080500000000015
53,airfoil,random_forest,jackknife-mm,0.967741935483871,17.025050000000007
53,airfoil,random_forest,CV+,0.8847926267281107,12.360100000000003
53,airfoil,random_forest,split,0.7434715821812596,12.40610000000001
53,airfoil,random_forest,JAW,0.9984639016897081,inf
54,airfoil,random_forest,naive,0.3317972350230415,5.441200000000009
54,airfoil,random_forest,jackknife,0.6052227342549923,11.310400000000016
54,airfoil,random_forest,jackknife+,0.7250384024577573,12.097199999999987
54,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.762550000000005
54,airfoil,random_forest,CV+,0.7542242703533026,12.82659999999997
54,airfoil,random_forest,split,0.8740399385560675,13.940600000000018
54,airfoil,random_forest,JAW,0.9201228878648233,inf
55,airfoil,random_forest,naive,0.2903225806451613,4.747899999999959
55,airfoil,random_forest,jackknife,0.7496159754224271,11.558700000000016
55,airfoil,random_forest,jackknife+,0.837173579109063,12.2894
55,airfoil,random_forest,jackknife-mm,0.967741935483871,19.5017
55,airfoil,random_forest,CV+,0.8187403993855606,12.946224999999956
55,airfoil,random_forest,split,0.6973886328725039,11.118900000000053
55,airfoil,random_forest,JAW,0.967741935483871,inf
56,airfoil,random_forest,naive,0.3241167434715822,4.789300000000026
56,airfoil,random_forest,jackknife,0.8525345622119815,11.888549999999896
56,airfoil,random_forest,jackknife+,0.7726574500768049,12.04840000000003
56,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.494399999999843
56,airfoil,random_forest,CV+,0.8356374807987711,11.53430000000003
56,airfoil,random_forest,split,0.7112135176651305,13.544300000000021
56,airfoil,random_forest,JAW,0.9846390168970814,21.09425000000003
57,airfoil,random_forest,naive,0.42242703533026116,4.20010000000002
57,airfoil,random_forest,jackknife,0.8463901689708141,10.75490000000002
57,airfoil,random_forest,jackknife+,0.7880184331797235,11.86830000000002
57,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.50000000000003
57,airfoil,random_forest,CV+,0.8417818740399385,12.95189999999998
57,airfoil,random_forest,split,0.8755760368663594,16.33699999999999
57,airfoil,random_forest,JAW,0.8878648233486943,13.736400000000046
58,airfoil,random_forest,naive,0.46543778801843316,5.174699999999973
58,airfoil,random_forest,jackknife,0.7450076804915514,11.75899999999993
58,airfoil,random_forest,jackknife+,0.8279569892473119,12.099825000000024
58,airfoil,random_forest,jackknife-mm,0.967741935483871,17.611649999999955
58,airfoil,random_forest,CV+,0.7634408602150538,12.050499999999957
58,airfoil,random_forest,split,0.7741935483870968,13.287799999999919
58,airfoil,random_forest,JAW,0.946236559139785,17.13900000000004
59,airfoil,random_forest,naive,0.2780337941628264,4.426300000000026
59,airfoil,random_forest,jackknife,0.6359447004608295,11.501500000000021
59,airfoil,random_forest,jackknife+,0.6436251920122887,11.48247499999998
59,airfoil,random_forest,jackknife-mm,0.794162826420891,16.91365000000006
59,airfoil,random_forest,CV+,0.6666666666666666,11.865099999999941
59,airfoil,random_forest,split,0.8556067588325653,11.567100000000067
59,airfoil,random_forest,JAW,0.847926267281106,14.513475000000014
60,airfoil,random_forest,naive,0.4592933947772657,5.680800000000033
60,airfoil,random_forest,jackknife,0.9400921658986175,12.431800000000067
60,airfoil,random_forest,jackknife+,0.9324116743471582,12.900125000000031
60,airfoil,random_forest,jackknife-mm,1.0,19.357050000000044
60,airfoil,random_forest,CV+,0.9585253456221198,13.289000000000001
60,airfoil,random_forest,split,0.8986175115207373,14.98090000000002
60,airfoil,random_forest,JAW,0.9754224270353302,23.305449999999894
61,airfoil,random_forest,naive,0.2749615975422427,4.949200000000076
61,airfoil,random_forest,jackknife,0.7219662058371735,11.25529999999992
61,airfoil,random_forest,jackknife+,0.8356374807987711,12.188125000000014
61,airfoil,random_forest,jackknife-mm,0.9585253456221198,19.583449999999914
61,airfoil,random_forest,CV+,0.8356374807987711,12.250700000000023
61,airfoil,random_forest,split,0.8233486943164362,14.525999999999954
61,airfoil,random_forest,JAW,0.9923195084485407,inf
62,airfoil,random_forest,naive,0.500768049155146,5.748800000000074
62,airfoil,random_forest,jackknife,0.804915514592934,12.008199999999988
62,airfoil,random_forest,jackknife+,0.9308755760368663,13.0107
62,airfoil,random_forest,jackknife-mm,0.9984639016897081,19.681999999999988
62,airfoil,random_forest,CV+,0.9385560675883257,13.80222499999995
62,airfoil,random_forest,split,0.9155145929339478,15.664999999999992
62,airfoil,random_forest,JAW,0.9984639016897081,27.449999999999974
63,airfoil,random_forest,naive,0.37019969278033793,4.779299999999978
63,airfoil,random_forest,jackknife,0.7634408602150538,10.995399999999961
63,airfoil,random_forest,jackknife+,0.7726574500768049,11.166150000000044
63,airfoil,random_forest,jackknife-mm,0.9216589861751152,17.062599999999975
63,airfoil,random_forest,CV+,0.7818740399385561,11.724174999999988
63,airfoil,random_forest,split,0.7158218125960062,13.065200000000061
63,airfoil,random_forest,JAW,0.9523809523809523,22.59760000000003
64,airfoil,random_forest,naive,0.4470046082949309,5.6492000000000075
64,airfoil,random_forest,jackknife,0.8187403993855606,12.367000000000075
64,airfoil,random_forest,jackknife+,0.7864823348694316,13.024175000000028
64,airfoil,random_forest,jackknife-mm,0.9493087557603687,20.017200000000045
64,airfoil,random_forest,CV+,0.8202764976958525,13.808849999999893
64,airfoil,random_forest,split,0.7250384024577573,15.089200000000048
64,airfoil,random_forest,JAW,0.9769585253456221,inf
65,airfoil,random_forest,naive,0.3671274961597542,4.571249999999964
65,airfoil,random_forest,jackknife,0.6820276497695853,12.004500000000007
65,airfoil,random_forest,jackknife+,0.7849462365591398,12.193349999999938
65,airfoil,random_forest,jackknife-mm,0.9293394777265745,17.332550000000012
65,airfoil,random_forest,CV+,0.7849462365591398,12.408749999999955
65,airfoil,random_forest,split,0.6866359447004609,11.992800000000045
65,airfoil,random_forest,JAW,0.8571428571428571,16.50372499999999
66,airfoil,random_forest,naive,0.38556067588325654,4.553300000000007
66,airfoil,random_forest,jackknife,0.8110599078341014,11.27879999999999
66,airfoil,random_forest,jackknife+,0.8325652841781874,12.08230000000006
66,airfoil,random_forest,jackknife-mm,0.9093701996927803,16.994649999999993
66,airfoil,random_forest,CV+,0.8448540706605223,12.683749999999932
66,airfoil,random_forest,split,0.6697388632872504,15.391200000000055
66,airfoil,random_forest,JAW,0.869431643625192,15.99554999999998
67,airfoil,random_forest,naive,0.2672811059907834,4.560499999999934
67,airfoil,random_forest,jackknife,0.620583717357911,11.90640000000002
67,airfoil,random_forest,jackknife+,0.6482334869431644,12.252749999999978
67,airfoil,random_forest,jackknife-mm,0.9032258064516129,17.184800000000024
67,airfoil,random_forest,CV+,0.6989247311827957,13.36694999999996
67,airfoil,random_forest,split,0.804915514592934,14.84349999999992
67,airfoil,random_forest,JAW,0.9201228878648233,inf
68,airfoil,random_forest,naive,0.46390168970814133,4.651499999999999
68,airfoil,random_forest,jackknife,0.7849462365591398,12.186199999999957
68,airfoil,random_forest,jackknife+,0.8202764976958525,13.348700000000008
68,airfoil,random_forest,jackknife-mm,0.9984639016897081,21.768649999999965
68,airfoil,random_forest,CV+,0.890937019969278,13.92550000000007
68,airfoil,random_forest,split,0.7864823348694316,12.75849999999997
68,airfoil,random_forest,JAW,0.9984639016897081,inf
69,airfoil,random_forest,naive,0.4254992319508449,5.405349999999942
69,airfoil,random_forest,jackknife,0.8294930875576036,11.946499999999986
69,airfoil,random_forest,jackknife+,0.8509984639016898,12.04007499999993
69,airfoil,random_forest,jackknife-mm,0.978494623655914,18.420699999999968
69,airfoil,random_forest,CV+,0.8556067588325653,11.997400000000056
69,airfoil,random_forest,split,0.8356374807987711,12.00959999999995
69,airfoil,random_forest,JAW,0.9477726574500768,16.186899999999966
70,airfoil,random_forest,naive,0.37327188940092165,4.337200000000024
70,airfoil,random_forest,jackknife,0.706605222734255,10.102800000000002
70,airfoil,random_forest,jackknife+,0.8248847926267281,11.162250000000057
70,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.518900000000045
70,airfoil,random_forest,CV+,0.8233486943164362,12.220500000000044
70,airfoil,random_forest,split,0.8725038402457758,15.203499999999991
70,airfoil,random_forest,JAW,0.8955453149001537,20.17085000000006
71,airfoil,random_forest,naive,0.3348694316436252,4.337700000000012
71,airfoil,random_forest,jackknife,0.642089093701997,9.512100000000032
71,airfoil,random_forest,jackknife+,0.7465437788018433,10.792400000000015
71,airfoil,random_forest,jackknife-mm,0.8924731182795699,16.158450000000045
71,airfoil,random_forest,CV+,0.8402457757296466,12.437700000000007
71,airfoil,random_forest,split,0.620583717357911,13.993300000000062
71,airfoil,random_forest,JAW,0.8832565284178188,25.487000000000066
72,airfoil,random_forest,naive,0.33640552995391704,4.503100000000018
72,airfoil,random_forest,jackknife,0.7204301075268817,11.02419999999998
72,airfoil,random_forest,jackknife+,0.7588325652841782,11.937124999999966
72,airfoil,random_forest,jackknife-mm,0.9339477726574501,17.18209999999995
72,airfoil,random_forest,CV+,0.7480798771121352,12.606324999999941
72,airfoil,random_forest,split,0.8709677419354839,13.297199999999975
72,airfoil,random_forest,JAW,0.9600614439324117,inf
73,airfoil,random_forest,naive,0.39938556067588327,5.0289000000000215
73,airfoil,random_forest,jackknife,0.7035330261136713,11.723000000000013
73,airfoil,random_forest,jackknife+,0.7265745007680492,12.246100000000013
73,airfoil,random_forest,jackknife-mm,0.8310291858678955,18.10075000000002
73,airfoil,random_forest,CV+,0.7634408602150538,12.621600000000043
73,airfoil,random_forest,split,0.7357910906298003,15.140000000000043
73,airfoil,random_forest,JAW,0.9047619047619048,16.021499999999975
74,airfoil,random_forest,naive,0.423963133640553,4.518500000000017
74,airfoil,random_forest,jackknife,0.8279569892473119,11.788400000000053
74,airfoil,random_forest,jackknife+,0.7895545314900153,12.65670000000003
74,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.27280000000006
74,airfoil,random_forest,CV+,0.8018433179723502,12.619300000000052
74,airfoil,random_forest,split,0.7572964669738863,13.84129999999999
74,airfoil,random_forest,JAW,0.9615975422427036,19.579875000000072
75,airfoil,random_forest,naive,0.41321044546851,4.510900000000021
75,airfoil,random_forest,jackknife,0.7972350230414746,11.376749999999987
75,airfoil,random_forest,jackknife+,0.815668202764977,12.135125000000016
75,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.57399999999997
75,airfoil,random_forest,CV+,0.8003072196620584,12.152450000000016
75,airfoil,random_forest,split,0.7096774193548387,13.692499999999995
75,airfoil,random_forest,JAW,0.9339477726574501,19.45209999999993
76,airfoil,random_forest,naive,0.4254992319508449,4.8928000000000225
76,airfoil,random_forest,jackknife,0.6927803379416283,11.137649999999951
76,airfoil,random_forest,jackknife+,0.7419354838709677,11.965575000000044
76,airfoil,random_forest,jackknife-mm,0.8525345622119815,17.441849999999974
76,airfoil,random_forest,CV+,0.7480798771121352,13.218450000000018
76,airfoil,random_forest,split,0.6943164362519201,17.574499999999944
76,airfoil,random_forest,JAW,0.9585253456221198,inf
77,airfoil,random_forest,naive,0.5192012288786483,5.234300000000104
77,airfoil,random_forest,jackknife,0.8079877112135176,12.298100000000034
77,airfoil,random_forest,jackknife+,0.8648233486943164,12.851050000000072
77,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.775675000000035
77,airfoil,random_forest,CV+,0.847926267281106,13.264749999999921
77,airfoil,random_forest,split,0.8218125960061444,14.013099999999966
77,airfoil,random_forest,JAW,0.9923195084485407,inf
78,airfoil,random_forest,naive,0.4592933947772657,5.4903999999999655
78,airfoil,random_forest,jackknife,0.8448540706605223,11.865500000000026
78,airfoil,random_forest,jackknife+,0.9324116743471582,13.143125000000055
78,airfoil,random_forest,jackknife-mm,0.9907834101382489,19.09354999999998
78,airfoil,random_forest,CV+,0.9585253456221198,14.337700000000012
78,airfoil,random_forest,split,0.9047619047619048,14.888599999999997
78,airfoil,random_forest,JAW,0.9861751152073732,26.438349999999915
79,airfoil,random_forest,naive,0.3010752688172043,4.984200000000044
79,airfoil,random_forest,jackknife,0.6129032258064516,10.242199999999968
79,airfoil,random_forest,jackknife+,0.6482334869431644,11.260050000000078
79,airfoil,random_forest,jackknife-mm,0.9247311827956989,17.253099999999975
79,airfoil,random_forest,CV+,0.7864823348694316,12.502500000000012
79,airfoil,random_forest,split,0.6943164362519201,11.297900000000027
79,airfoil,random_forest,JAW,0.9370199692780338,inf
80,airfoil,random_forest,naive,0.34101382488479265,5.6655999999999835
80,airfoil,random_forest,jackknife,0.6159754224270353,11.763699999999972
80,airfoil,random_forest,jackknife+,0.7050691244239631,12.395899999999983
80,airfoil,random_forest,jackknife-mm,0.8187403993855606,17.26899999999999
80,airfoil,random_forest,CV+,0.7081413210445469,12.76769999999999
80,airfoil,random_forest,split,0.5499231950844854,12.583500000000072
80,airfoil,random_forest,JAW,0.9001536098310292,19.912574999999975
81,airfoil,random_forest,naive,0.5376344086021505,4.594900000000052
81,airfoil,random_forest,jackknife,0.8279569892473119,12.787700000000001
81,airfoil,random_forest,jackknife+,0.8970814132104454,12.593974999999972
81,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.529650000000046
81,airfoil,random_forest,CV+,0.8648233486943164,12.761499999999984
81,airfoil,random_forest,split,0.8847926267281107,13.059500000000014
81,airfoil,random_forest,JAW,0.8755760368663594,13.468949999999964
82,airfoil,random_forest,naive,0.3548387096774194,4.928000000000054
82,airfoil,random_forest,jackknife,0.7127496159754224,11.579500000000024
82,airfoil,random_forest,jackknife+,0.7603686635944701,12.632199999999983
82,airfoil,random_forest,jackknife-mm,0.8832565284178188,18.836200000000034
82,airfoil,random_forest,CV+,0.7757296466973886,13.953750000000028
82,airfoil,random_forest,split,0.8832565284178188,15.35590000000002
82,airfoil,random_forest,JAW,0.9662058371735791,inf
83,airfoil,random_forest,naive,0.5084485407066052,5.304200000000037
83,airfoil,random_forest,jackknife,0.8571428571428571,11.92870000000002
83,airfoil,random_forest,jackknife+,0.9293394777265745,12.643049999999931
83,airfoil,random_forest,jackknife-mm,0.9953917050691244,18.189049999999995
83,airfoil,random_forest,CV+,0.9339477726574501,13.329150000000013
83,airfoil,random_forest,split,0.9324116743471582,13.110699999999952
83,airfoil,random_forest,JAW,0.9354838709677419,13.577550000000002
84,airfoil,random_forest,naive,0.45161290322580644,5.441099999999977
84,airfoil,random_forest,jackknife,0.9062980030721967,11.851299999999952
84,airfoil,random_forest,jackknife+,0.9124423963133641,12.604099999999988
84,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.76989999999998
84,airfoil,random_forest,CV+,0.9109062980030722,12.976050000000043
84,airfoil,random_forest,split,0.8509984639016898,13.154699999999991
84,airfoil,random_forest,JAW,0.9769585253456221,inf
85,airfoil,random_forest,naive,0.3763440860215054,5.884199999999964
85,airfoil,random_forest,jackknife,0.6989247311827957,12.694500000000005
85,airfoil,random_forest,jackknife+,0.8509984639016898,13.116600000000062
85,airfoil,random_forest,jackknife-mm,0.9400921658986175,18.78117500000002
85,airfoil,random_forest,CV+,0.8433179723502304,13.278649999999942
85,airfoil,random_forest,split,0.8325652841781874,13.133500000000026
85,airfoil,random_forest,JAW,0.8648233486943164,14.743400000000008
86,airfoil,random_forest,naive,0.4039938556067588,4.949299999999937
86,airfoil,random_forest,jackknife,0.6897081413210445,11.05069999999995
86,airfoil,random_forest,jackknife+,0.7188940092165899,11.809899999999914
86,airfoil,random_forest,jackknife-mm,0.9093701996927803,17.003499999999917
86,airfoil,random_forest,CV+,0.7665130568356375,12.727374999999952
86,airfoil,random_forest,split,0.6712749615975423,14.293799999999976
86,airfoil,random_forest,JAW,0.9139784946236559,19.724750000000014
87,airfoil,random_forest,naive,0.30568356374807987,4.590800000000087
87,airfoil,random_forest,jackknife,0.5314900153609831,11.079700000000003
87,airfoil,random_forest,jackknife+,0.5606758832565284,11.080450000000027
87,airfoil,random_forest,jackknife-mm,0.8110599078341014,15.339350000000039
87,airfoil,random_forest,CV+,0.6574500768049155,11.82455000000003
87,airfoil,random_forest,split,0.7158218125960062,14.566699999999969
87,airfoil,random_forest,JAW,0.9109062980030722,inf
88,airfoil,random_forest,naive,0.39938556067588327,5.369199999999978
88,airfoil,random_forest,jackknife,0.7603686635944701,12.40280000000007
88,airfoil,random_forest,jackknife+,0.8740399385560675,13.020750000000021
88,airfoil,random_forest,jackknife-mm,0.9907834101382489,20.503850000000114
88,airfoil,random_forest,CV+,0.8602150537634409,13.540150000000011
88,airfoil,random_forest,split,0.6574500768049155,14.585399999999936
88,airfoil,random_forest,JAW,0.9769585253456221,inf
89,airfoil,random_forest,naive,0.42857142857142855,4.481800000000021
89,airfoil,random_forest,jackknife,0.8648233486943164,10.774749999999983
89,airfoil,random_forest,jackknife+,0.9001536098310292,11.594750000000019
89,airfoil,random_forest,jackknife-mm,0.9308755760368663,16.72944999999997
89,airfoil,random_forest,CV+,0.9001536098310292,12.499700000000004
89,airfoil,random_forest,split,0.8663594470046083,13.115200000000016
89,airfoil,random_forest,JAW,0.9001536098310292,13.65420000000006
90,airfoil,random_forest,naive,0.37480798771121354,5.344800000000021
90,airfoil,random_forest,jackknife,0.7987711213517665,12.87609999999998
90,airfoil,random_forest,jackknife+,0.8448540706605223,13.422324999999972
90,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.648399999999995
90,airfoil,random_forest,CV+,0.8356374807987711,14.220600000000005
90,airfoil,random_forest,split,0.8341013824884793,17.0274
90,airfoil,random_forest,JAW,0.9278033794162827,21.00415000000004
91,airfoil,random_forest,naive,0.4500768049155146,4.867599999999982
91,airfoil,random_forest,jackknife,0.869431643625192,12.207899999999967
91,airfoil,random_forest,jackknife+,0.8725038402457758,12.732199999999963
91,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.843149999999966
91,airfoil,random_forest,CV+,0.8663594470046083,12.716449999999966
91,airfoil,random_forest,split,0.9032258064516129,16.126899999999978
91,airfoil,random_forest,JAW,0.9385560675883257,16.88569999999993
92,airfoil,random_forest,naive,0.4254992319508449,4.678850000000011
92,airfoil,random_forest,jackknife,0.8018433179723502,12.140100000000075
92,airfoil,random_forest,jackknife+,0.8663594470046083,12.666749999999922
92,airfoil,random_forest,jackknife-mm,0.956989247311828,19.77900000000004
92,airfoil,random_forest,CV+,0.8325652841781874,13.066150000000007
92,airfoil,random_forest,split,0.837173579109063,12.240599999999944
92,airfoil,random_forest,JAW,0.9308755760368663,inf
93,airfoil,random_forest,naive,0.4055299539170507,5.273900000000026
93,airfoil,random_forest,jackknife,0.7588325652841782,11.252800000000036
93,airfoil,random_forest,jackknife+,0.7634408602150538,12.209300000000056
93,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.884850000000057
93,airfoil,random_forest,CV+,0.815668202764977,12.70835000000001
93,airfoil,random_forest,split,0.6866359447004609,14.023199999999974
93,airfoil,random_forest,JAW,0.9339477726574501,17.684650000000033
94,airfoil,random_forest,naive,0.3456221198156682,4.397199999999913
94,airfoil,random_forest,jackknife,0.7250384024577573,10.509999999999991
94,airfoil,random_forest,jackknife+,0.7680491551459293,10.719800000000049
94,airfoil,random_forest,jackknife-mm,0.9001536098310292,15.927250000000015
94,airfoil,random_forest,CV+,0.7818740399385561,11.62569999999998
94,airfoil,random_forest,split,0.8172043010752689,13.568600000000032
94,airfoil,random_forest,JAW,0.8463901689708141,15.638250000000014
95,airfoil,random_forest,naive,0.21505376344086022,5.393399999999957
95,airfoil,random_forest,jackknife,0.8725038402457758,11.997599999999977
95,airfoil,random_forest,jackknife+,0.9416282642089093,12.916200000000003
95,airfoil,random_forest,jackknife-mm,0.9984639016897081,19.579549999999955
95,airfoil,random_forest,CV+,0.9708141321044547,15.218774999999994
95,airfoil,random_forest,split,0.8878648233486943,17.741399999999942
95,airfoil,random_forest,JAW,0.9969278033794163,32.93709999999999
96,airfoil,random_forest,naive,0.5299539170506913,5.131799999999998
96,airfoil,random_forest,jackknife,0.8771121351766513,10.733850000000018
96,airfoil,random_forest,jackknife+,0.9554531490015361,12.1597
96,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.160025000000033
96,airfoil,random_forest,CV+,0.9631336405529954,12.889200000000002
96,airfoil,random_forest,split,0.631336405529954,14.728849999999909
96,airfoil,random_forest,JAW,0.9969278033794163,23.73575000000001
97,airfoil,random_forest,naive,0.4055299539170507,4.259399999999943
97,airfoil,random_forest,jackknife,0.8433179723502304,12.398250000000019
97,airfoil,random_forest,jackknife+,0.869431643625192,12.664799999999985
97,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.248025000000013
97,airfoil,random_forest,CV+,0.7741935483870968,12.551124999999985
97,airfoil,random_forest,split,0.6344086021505376,12.079100000000011
97,airfoil,random_forest,JAW,1.0,25.03985000000003
98,airfoil,random_forest,naive,0.4377880184331797,5.5776000000000465
98,airfoil,random_forest,jackknife,0.7204301075268817,11.825400000000116
98,airfoil,random_forest,jackknife+,0.7972350230414746,11.830450000000027
98,airfoil,random_forest,jackknife-mm,0.9631336405529954,18.712000000000145
98,airfoil,random_forest,CV+,0.8248847926267281,12.949150000000003
98,airfoil,random_forest,split,0.7603686635944701,16.328000000000003
98,airfoil,random_forest,JAW,0.9615975422427036,inf
99,airfoil,random_forest,naive,0.4577572964669739,5.152999999999963
99,airfoil,random_forest,jackknife,0.8141321044546851,11.700500000000062
99,airfoil,random_forest,jackknife+,0.8663594470046083,12.570200000000057
99,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.445900000000094
99,airfoil,random_forest,CV+,0.9032258064516129,13.183549999999968
99,airfoil,random_forest,split,0.6390168970814132,13.228200000000044
99,airfoil,random_forest,JAW,0.9861751152073732,28.203249999999983
100,airfoil,random_forest,naive,0.3533026113671275,4.857300000000009
100,airfoil,random_forest,jackknife,0.6175115207373272,12.007999999999953
100,airfoil,random_forest,jackknife+,0.6190476190476191,12.415449999999979
100,airfoil,random_forest,jackknife-mm,0.8709677419354839,18.195949999999996
100,airfoil,random_forest,CV+,0.6282642089093702,12.146999999999991
100,airfoil,random_forest,split,0.6144393241167435,13.842199999999963
100,airfoil,random_forest,JAW,0.9170506912442397,inf
101,airfoil,random_forest,naive,0.402457757296467,4.746799999999979
101,airfoil,random_forest,jackknife,0.7357910906298003,12.174900000000008
101,airfoil,random_forest,jackknife+,0.7511520737327189,13.159600000000012
101,airfoil,random_forest,jackknife-mm,0.8832565284178188,19.579849999999965
101,airfoil,random_forest,CV+,0.7450076804915514,12.329649999999987
101,airfoil,random_forest,split,0.7373271889400922,13.721900000000034
101,airfoil,random_forest,JAW,0.967741935483871,21.722700000000003
102,airfoil,random_forest,naive,0.5314900153609831,4.7034000000001015
102,airfoil,random_forest,jackknife,0.8125960061443932,10.861899999999991
102,airfoil,random_forest,jackknife+,0.8924731182795699,11.666750000000008
102,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.434699999999978
102,airfoil,random_forest,CV+,0.8970814132104454,12.886400000000023
102,airfoil,random_forest,split,0.8771121351766513,14.559599999999989
102,airfoil,random_forest,JAW,0.9738863287250384,17.23472499999994
103,airfoil,random_forest,naive,0.4393241167434716,4.965199999999925
103,airfoil,random_forest,jackknife,0.6374807987711214,11.644150000000025
103,airfoil,random_forest,jackknife+,0.685099846390169,12.476199999999977
103,airfoil,random_forest,jackknife-mm,0.9539170506912442,18.07854999999998
103,airfoil,random_forest,CV+,0.8187403993855606,13.162600000000012
103,airfoil,random_forest,split,0.5499231950844854,11.192000000000121
103,airfoil,random_forest,JAW,0.9585253456221198,inf
104,airfoil,random_forest,naive,0.38556067588325654,4.597800000000035
104,airfoil,random_forest,jackknife,0.847926267281106,11.722800000000063
104,airfoil,random_forest,jackknife+,0.8832565284178188,12.91767500000006
104,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.8501500000001
104,airfoil,random_forest,CV+,0.880184331797235,12.97017499999997
104,airfoil,random_forest,split,0.901689708141321,13.46950000000001
104,airfoil,random_forest,JAW,0.9646697388632872,25.83465000000001
105,airfoil,random_forest,naive,0.38095238095238093,4.551799999999986
105,airfoil,random_forest,jackknife,0.6820276497695853,11.271250000000009
105,airfoil,random_forest,jackknife+,0.7465437788018433,11.32902500000003
105,airfoil,random_forest,jackknife-mm,0.9109062980030722,17.257250000000056
105,airfoil,random_forest,CV+,0.7695852534562212,12.088399999999993
105,airfoil,random_forest,split,0.5898617511520737,14.44399999999996
105,airfoil,random_forest,JAW,0.989247311827957,19.87830000000001
106,airfoil,random_forest,naive,0.3348694316436252,4.900299999999959
106,airfoil,random_forest,jackknife,0.7695852534562212,11.979600000000005
106,airfoil,random_forest,jackknife+,0.7557603686635944,12.41314999999993
106,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.599799999999988
106,airfoil,random_forest,CV+,0.7572964669738863,12.159299999999917
106,airfoil,random_forest,split,0.445468509984639,14.660799999999966
106,airfoil,random_forest,JAW,0.9062980030721967,inf
107,airfoil,random_forest,naive,0.38095238095238093,4.403999999999968
107,airfoil,random_forest,jackknife,0.6374807987711214,9.563299999999913
107,airfoil,random_forest,jackknife+,0.7265745007680492,10.528649999999999
107,airfoil,random_forest,jackknife-mm,0.9155145929339478,16.244874999999894
107,airfoil,random_forest,CV+,0.7450076804915514,11.831000000000003
107,airfoil,random_forest,split,0.4930875576036866,10.832499999999925
107,airfoil,random_forest,JAW,0.967741935483871,inf
108,airfoil,random_forest,naive,0.3763440860215054,4.348199999999963
108,airfoil,random_forest,jackknife,0.6328725038402457,10.801699999999926
108,airfoil,random_forest,jackknife+,0.6989247311827957,11.546599999999998
108,airfoil,random_forest,jackknife-mm,0.8755760368663594,17.504849999999934
108,airfoil,random_forest,CV+,0.6651305683563749,12.55140000000003
108,airfoil,random_forest,split,0.6574500768049155,15.323399999999964
108,airfoil,random_forest,JAW,0.7956989247311828,13.40219999999998
109,airfoil,random_forest,naive,0.3794162826420891,4.945699999999988
109,airfoil,random_forest,jackknife,0.8110599078341014,11.079499999999996
109,airfoil,random_forest,jackknife+,0.8310291858678955,12.460975000000019
109,airfoil,random_forest,jackknife-mm,0.9800307219662059,17.515
109,airfoil,random_forest,CV+,0.8356374807987711,13.480725000000035
109,airfoil,random_forest,split,0.738863287250384,15.720799999999912
109,airfoil,random_forest,JAW,0.967741935483871,25.155900000000017
110,airfoil,random_forest,naive,0.3717357910906298,4.9739000000000715
110,airfoil,random_forest,jackknife,0.7480798771121352,10.501500000000021
110,airfoil,random_forest,jackknife+,0.8417818740399385,11.488799999999998
110,airfoil,random_forest,jackknife-mm,0.8878648233486943,16.600750000000005
110,airfoil,random_forest,CV+,0.8632872503840245,12.219399999999936
110,airfoil,random_forest,split,0.7726574500768049,13.369100000000003
110,airfoil,random_forest,JAW,0.8986175115207373,13.967399999999984
111,airfoil,random_forest,naive,0.41935483870967744,5.428300000000036
111,airfoil,random_forest,jackknife,0.706605222734255,11.093100000000021
111,airfoil,random_forest,jackknife+,0.7403993855606759,12.13694999999997
111,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.625100000000074
111,airfoil,random_forest,CV+,0.7849462365591398,13.592700000000022
111,airfoil,random_forest,split,0.7204301075268817,11.436249999999973
111,airfoil,random_forest,JAW,0.9662058371735791,21.209199999999996
112,airfoil,random_forest,naive,0.3870967741935484,4.849799999999959
112,airfoil,random_forest,jackknife,0.9370199692780338,12.657399999999939
112,airfoil,random_forest,jackknife+,0.9032258064516129,12.995300000000043
112,airfoil,random_forest,jackknife-mm,0.9800307219662059,19.638174999999933
112,airfoil,random_forest,CV+,0.9047619047619048,13.621549999999942
112,airfoil,random_forest,split,0.7480798771121352,13.130400000000009
112,airfoil,random_forest,JAW,0.9692780337941628,19.333600000000004
113,airfoil,random_forest,naive,0.33947772657450076,4.996500000000054
113,airfoil,random_forest,jackknife,0.5929339477726574,11.95459999999997
113,airfoil,random_forest,jackknife+,0.5883256528417818,12.338549999999984
113,airfoil,random_forest,jackknife-mm,0.9201228878648233,17.910249999999962
113,airfoil,random_forest,CV+,0.6282642089093702,12.218099999999922
113,airfoil,random_forest,split,0.8863287250384024,16.17480000000006
113,airfoil,random_forest,JAW,0.989247311827957,inf
114,airfoil,random_forest,naive,0.45468509984639016,4.673099999999977
114,airfoil,random_forest,jackknife,0.7572964669738863,12.806599999999946
114,airfoil,random_forest,jackknife+,0.794162826420891,12.817500000000024
114,airfoil,random_forest,jackknife-mm,0.9984639016897081,20.300149999999945
114,airfoil,random_forest,CV+,0.8187403993855606,13.80795000000002
114,airfoil,random_forest,split,0.738863287250384,10.689900000000023
114,airfoil,random_forest,JAW,0.9431643625192012,16.937349999999938
115,airfoil,random_forest,naive,0.3686635944700461,4.912099999999953
115,airfoil,random_forest,jackknife,0.8786482334869432,12.835399999999993
115,airfoil,random_forest,jackknife+,0.8847926267281107,12.81914999999995
115,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.319399999999973
115,airfoil,random_forest,CV+,0.8878648233486943,13.586899999999957
115,airfoil,random_forest,split,0.8003072196620584,14.388700000000028
115,airfoil,random_forest,JAW,0.9800307219662059,20.2838
116,airfoil,random_forest,naive,0.3087557603686636,4.723499999999973
116,airfoil,random_forest,jackknife,0.7557603686635944,11.91390000000004
116,airfoil,random_forest,jackknife+,0.7557603686635944,12.673400000000072
116,airfoil,random_forest,jackknife-mm,0.989247311827957,18.807500000000033
116,airfoil,random_forest,CV+,0.7741935483870968,12.973974999999982
116,airfoil,random_forest,split,0.8233486943164362,14.696300000000036
116,airfoil,random_forest,JAW,0.9923195084485407,inf
117,airfoil,random_forest,naive,0.39477726574500765,4.382000000000062
117,airfoil,random_forest,jackknife,0.9047619047619048,12.256599999999992
117,airfoil,random_forest,jackknife+,0.9231950844854071,12.842799999999968
117,airfoil,random_forest,jackknife-mm,0.9831029185867896,19.105950000000036
117,airfoil,random_forest,CV+,0.9324116743471582,12.952549999999974
117,airfoil,random_forest,split,0.9185867895545314,14.17410000000001
117,airfoil,random_forest,JAW,0.9769585253456221,17.31370000000001
118,airfoil,random_forest,naive,0.26574500768049153,5.410199999999975
118,airfoil,random_forest,jackknife,0.7311827956989247,12.71960000000007
118,airfoil,random_forest,jackknife+,0.783410138248848,13.136250000000018
118,airfoil,random_forest,jackknife-mm,0.9354838709677419,18.362250000000074
118,airfoil,random_forest,CV+,0.7726574500768049,13.355775000000037
118,airfoil,random_forest,split,0.8325652841781874,16.730899999999963
118,airfoil,random_forest,JAW,0.9508448540706606,inf
119,airfoil,random_forest,naive,0.4500768049155146,5.239899999999977
119,airfoil,random_forest,jackknife,0.9139784946236559,12.201199999999972
119,airfoil,random_forest,jackknife+,0.9431643625192012,12.901175000000023
119,airfoil,random_forest,jackknife-mm,0.9969278033794163,18.706999999999965
119,airfoil,random_forest,CV+,0.9308755760368663,12.636125000000064
119,airfoil,random_forest,split,0.7695852534562212,13.573800000000006
119,airfoil,random_forest,JAW,0.9861751152073732,19.967474999999993
120,airfoil,random_forest,naive,0.37327188940092165,4.655500000000018
120,airfoil,random_forest,jackknife,0.576036866359447,11.34069999999997
120,airfoil,random_forest,jackknife+,0.7188940092165899,12.227199999999968
120,airfoil,random_forest,jackknife-mm,0.8832565284178188,17.682849999999974
120,airfoil,random_forest,CV+,0.7542242703533026,13.321650000000005
120,airfoil,random_forest,split,0.6666666666666666,12.945199999999971
120,airfoil,random_forest,JAW,0.9861751152073732,inf
121,airfoil,random_forest,naive,0.39477726574500765,5.6071000000000595
121,airfoil,random_forest,jackknife,0.6912442396313364,11.922300000000007
121,airfoil,random_forest,jackknife+,0.8556067588325653,12.152450000000073
121,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.07100000000007
121,airfoil,random_forest,CV+,0.8448540706605223,12.70625000000004
121,airfoil,random_forest,split,0.6866359447004609,15.083300000000037
121,airfoil,random_forest,JAW,0.9185867895545314,14.161099999999976
122,airfoil,random_forest,naive,0.41013824884792627,5.092100000000045
122,airfoil,random_forest,jackknife,0.6943164362519201,11.496100000000013
122,airfoil,random_forest,jackknife+,0.8279569892473119,12.56812499999998
122,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.99445000000003
122,airfoil,random_forest,CV+,0.8740399385560675,13.103774999999928
122,airfoil,random_forest,split,0.9416282642089093,15.238899999999973
122,airfoil,random_forest,JAW,0.9907834101382489,25.20769999999999
123,airfoil,random_forest,naive,0.35944700460829493,4.844050000000038
123,airfoil,random_forest,jackknife,0.8079877112135176,13.57149999999993
123,airfoil,random_forest,jackknife+,0.9262672811059908,13.81030000000004
123,airfoil,random_forest,jackknife-mm,0.9907834101382489,21.687399999999926
123,airfoil,random_forest,CV+,0.9078341013824884,13.716800000000049
123,airfoil,random_forest,split,0.6682027649769585,17.04789999999997
123,airfoil,random_forest,JAW,0.9938556067588326,inf
124,airfoil,random_forest,naive,0.576036866359447,5.91700000000003
124,airfoil,random_forest,jackknife,0.9600614439324117,13.937099999999987
124,airfoil,random_forest,jackknife+,0.8940092165898618,14.305449999999922
124,airfoil,random_forest,jackknife-mm,1.0,22.557199999999966
124,airfoil,random_forest,CV+,0.8955453149001537,14.014400000000009
124,airfoil,random_forest,split,0.8755760368663594,16.39289999999997
124,airfoil,random_forest,JAW,1.0,inf
125,airfoil,random_forest,naive,0.49615975422427033,5.026500000000027
125,airfoil,random_forest,jackknife,0.8018433179723502,11.16259999999994
125,airfoil,random_forest,jackknife+,0.8602150537634409,12.029149999999987
125,airfoil,random_forest,jackknife-mm,0.978494623655914,17.641599999999954
125,airfoil,random_forest,CV+,0.9032258064516129,12.613374999999976
125,airfoil,random_forest,split,0.7588325652841782,15.913999999999987
125,airfoil,random_forest,JAW,0.9969278033794163,21.57969999999999
126,airfoil,random_forest,naive,0.28417818740399386,4.536099999999976
126,airfoil,random_forest,jackknife,0.7588325652841782,13.749299999999977
126,airfoil,random_forest,jackknife+,0.7619047619047619,12.978549999999998
126,airfoil,random_forest,jackknife-mm,0.9493087557603687,19.791299999999993
126,airfoil,random_forest,CV+,0.7987711213517665,13.547124999999966
126,airfoil,random_forest,split,0.6175115207373272,15.770250000000004
126,airfoil,random_forest,JAW,0.9324116743471582,21.481400000000008
127,airfoil,random_forest,naive,0.4485407066052227,4.782200000000046
127,airfoil,random_forest,jackknife,0.8632872503840245,12.194999999999993
127,airfoil,random_forest,jackknife+,0.8494623655913979,12.71824999999997
127,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.818550000000045
127,airfoil,random_forest,CV+,0.8525345622119815,12.586749999999967
127,airfoil,random_forest,split,0.8463901689708141,12.868200000000115
127,airfoil,random_forest,JAW,0.9262672811059908,16.830850000000055
128,airfoil,random_forest,naive,0.31797235023041476,5.075500000000034
128,airfoil,random_forest,jackknife,0.6789554531490015,11.140899999999988
128,airfoil,random_forest,jackknife+,0.7557603686635944,11.747099999999946
128,airfoil,random_forest,jackknife-mm,0.9278033794162827,17.06765000000003
128,airfoil,random_forest,CV+,0.695852534562212,12.308499999999981
128,airfoil,random_forest,split,0.6866359447004609,12.947500000000048
128,airfoil,random_forest,JAW,0.8940092165898618,15.9499
129,airfoil,random_forest,naive,0.4009216589861751,4.118700000000075
129,airfoil,random_forest,jackknife,0.869431643625192,11.239300000000043
129,airfoil,random_forest,jackknife+,0.7972350230414746,11.554300000000012
129,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.88845000000005
129,airfoil,random_forest,CV+,0.8525345622119815,12.948099999999954
129,airfoil,random_forest,split,0.7019969278033794,16.314699999999988
129,airfoil,random_forest,JAW,0.9354838709677419,inf
130,airfoil,random_forest,naive,0.4254992319508449,4.837700000000012
130,airfoil,random_forest,jackknife,0.7357910906298003,11.550399999999968
130,airfoil,random_forest,jackknife+,0.7880184331797235,12.005349999999979
130,airfoil,random_forest,jackknife-mm,0.9370199692780338,17.963199999999958
130,airfoil,random_forest,CV+,0.8740399385560675,13.098049999999986
130,airfoil,random_forest,split,0.7250384024577573,17.12179999999998
130,airfoil,random_forest,JAW,0.9477726574500768,20.874800000000008
131,airfoil,random_forest,naive,0.5038402457757296,5.494099999999918
131,airfoil,random_forest,jackknife,0.9093701996927803,13.298200000000008
131,airfoil,random_forest,jackknife+,0.9262672811059908,13.428849999999969
131,airfoil,random_forest,jackknife-mm,0.9754224270353302,19.866499999999974
131,airfoil,random_forest,CV+,0.9032258064516129,14.068075000000007
131,airfoil,random_forest,split,0.7680491551459293,14.984000000000066
131,airfoil,random_forest,JAW,0.9631336405529954,22.475250000000045
132,airfoil,random_forest,naive,0.3717357910906298,5.977300000000014
132,airfoil,random_forest,jackknife,0.5668202764976958,11.20350000000002
132,airfoil,random_forest,jackknife+,0.6620583717357911,12.258100000000042
132,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.80560000000004
132,airfoil,random_forest,CV+,0.663594470046083,12.81819999999999
132,airfoil,random_forest,split,0.674347158218126,13.431199999999961
132,airfoil,random_forest,JAW,1.0,inf
133,airfoil,random_forest,naive,0.2534562211981567,4.215700000000027
133,airfoil,random_forest,jackknife,0.631336405529954,10.946200000000005
133,airfoil,random_forest,jackknife+,0.6605222734254992,11.520800000000023
133,airfoil,random_forest,jackknife-mm,0.9201228878648233,18.096099999999993
133,airfoil,random_forest,CV+,0.7035330261136713,12.061949999999982
133,airfoil,random_forest,split,0.6835637480798771,11.733999999999924
133,airfoil,random_forest,JAW,0.9800307219662059,inf
134,airfoil,random_forest,naive,0.46390168970814133,4.607900000000029
134,airfoil,random_forest,jackknife,0.8387096774193549,11.42190000000005
134,airfoil,random_forest,jackknife+,0.9477726574500768,12.160200000000017
134,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.063450000000003
134,airfoil,random_forest,CV+,0.9385560675883257,12.82724999999995
134,airfoil,random_forest,split,0.9539170506912442,14.244699999999995
134,airfoil,random_forest,JAW,0.967741935483871,16.00722500000002
135,airfoil,random_forest,naive,0.21658986175115208,4.46589999999992
135,airfoil,random_forest,jackknife,0.4838709677419355,9.884200000000021
135,airfoil,random_forest,jackknife+,0.5422427035330261,10.596525000000014
135,airfoil,random_forest,jackknife-mm,0.8448540706605223,15.79725000000002
135,airfoil,random_forest,CV+,0.6021505376344086,11.492449999999977
135,airfoil,random_forest,split,0.7450076804915514,13.765999999999991
135,airfoil,random_forest,JAW,0.9278033794162827,inf
136,airfoil,random_forest,naive,0.4838709677419355,5.140700000000038
136,airfoil,random_forest,jackknife,0.8817204301075269,12.104500000000058
136,airfoil,random_forest,jackknife+,0.8755760368663594,12.837975000000029
136,airfoil,random_forest,jackknife-mm,0.9385560675883257,18.467050000000043
136,airfoil,random_forest,CV+,0.8970814132104454,13.64310000000006
136,airfoil,random_forest,split,0.8202764976958525,16.075699999999983
136,airfoil,random_forest,JAW,0.9293394777265745,15.990774999999928
137,airfoil,random_forest,naive,0.5606758832565284,5.097400000000107
137,airfoil,random_forest,jackknife,0.9124423963133641,12.095099999999974
137,airfoil,random_forest,jackknife+,0.9385560675883257,13.165000000000035
137,airfoil,random_forest,jackknife-mm,0.9953917050691244,18.79274999999994
137,airfoil,random_forest,CV+,0.9293394777265745,12.817599999999985
137,airfoil,random_forest,split,0.7327188940092166,11.776400000000024
137,airfoil,random_forest,JAW,0.967741935483871,16.92620000000001
138,airfoil,random_forest,naive,0.45468509984639016,5.001100000000008
138,airfoil,random_forest,jackknife,0.6620583717357911,11.45010000000002
138,airfoil,random_forest,jackknife+,0.6605222734254992,11.689349999999962
138,airfoil,random_forest,jackknife-mm,0.8218125960061444,17.59507500000001
138,airfoil,random_forest,CV+,0.6789554531490015,11.574499999999972
138,airfoil,random_forest,split,0.7373271889400922,13.174800000000005
138,airfoil,random_forest,JAW,0.858678955453149,16.464850000000027
139,airfoil,random_forest,naive,0.3978494623655914,4.702200000000005
139,airfoil,random_forest,jackknife,0.6989247311827957,10.249999999999943
139,airfoil,random_forest,jackknife+,0.8033794162826421,12.004625000000033
139,airfoil,random_forest,jackknife-mm,0.9938556067588326,18.425049999999956
139,airfoil,random_forest,CV+,0.7849462365591398,12.235325000000017
139,airfoil,random_forest,split,0.7818740399385561,13.976699999999994
139,airfoil,random_forest,JAW,0.9984639016897081,inf
140,airfoil,random_forest,naive,0.5084485407066052,4.750200000000007
140,airfoil,random_forest,jackknife,0.6881720430107527,9.874599999999987
140,airfoil,random_forest,jackknife+,0.7127496159754224,11.504499999999965
140,airfoil,random_forest,jackknife-mm,0.815668202764977,17.129299999999958
140,airfoil,random_forest,CV+,0.7511520737327189,13.077074999999937
140,airfoil,random_forest,split,0.6927803379416283,14.759000000000015
140,airfoil,random_forest,JAW,0.9216589861751152,19.907025000000047
141,airfoil,random_forest,naive,0.4162826420890937,5.375900000000058
141,airfoil,random_forest,jackknife,0.7250384024577573,11.477699999999999
141,airfoil,random_forest,jackknife+,0.7357910906298003,11.673100000000034
141,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.805099999999996
141,airfoil,random_forest,CV+,0.7480798771121352,12.631850000000014
141,airfoil,random_forest,split,0.6881720430107527,13.489200000000011
141,airfoil,random_forest,JAW,0.9539170506912442,inf
142,airfoil,random_forest,naive,0.45161290322580644,4.787599999999941
142,airfoil,random_forest,jackknife,0.7665130568356375,10.617700000000013
142,airfoil,random_forest,jackknife+,0.7741935483870968,11.930900000000037
142,airfoil,random_forest,jackknife-mm,0.9738863287250384,18.540750000000003
142,airfoil,random_forest,CV+,0.7480798771121352,12.112700000000046
142,airfoil,random_forest,split,0.8003072196620584,16.753399999999942
142,airfoil,random_forest,JAW,0.989247311827957,inf
143,airfoil,random_forest,naive,0.5606758832565284,5.065200000000004
143,airfoil,random_forest,jackknife,0.9262672811059908,12.262900000000087
143,airfoil,random_forest,jackknife+,0.8433179723502304,13.221249999999998
143,airfoil,random_forest,jackknife-mm,0.9754224270353302,19.09895000000016
143,airfoil,random_forest,CV+,0.8341013824884793,13.340649999999968
143,airfoil,random_forest,split,0.7327188940092166,13.543400000000048
143,airfoil,random_forest,JAW,0.9738863287250384,21.25914999999999
144,airfoil,random_forest,naive,0.423963133640553,4.953199999999924
144,airfoil,random_forest,jackknife,0.7019969278033794,11.328700000000055
144,airfoil,random_forest,jackknife+,0.706605222734255,12.01700000000001
144,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.032950000000056
144,airfoil,random_forest,CV+,0.7910906298003072,13.4097
144,airfoil,random_forest,split,0.9231950844854071,15.287899999999922
144,airfoil,random_forest,JAW,0.9370199692780338,21.787224999999992
145,airfoil,random_forest,naive,0.49001536098310294,5.499299999999948
145,airfoil,random_forest,jackknife,0.9385560675883257,13.023700000000048
145,airfoil,random_forest,jackknife+,0.9477726574500768,13.563900000000032
145,airfoil,random_forest,jackknife-mm,0.9984639016897081,21.45240000000007
145,airfoil,random_forest,CV+,0.9523809523809523,14.927800000000019
145,airfoil,random_forest,split,0.8125960061443932,13.724100000000107
145,airfoil,random_forest,JAW,0.9923195084485407,19.896224999999987
146,airfoil,random_forest,naive,0.37480798771121354,5.14429999999993
146,airfoil,random_forest,jackknife,0.6989247311827957,11.262599999999992
146,airfoil,random_forest,jackknife+,0.7726574500768049,11.856899999999996
146,airfoil,random_forest,jackknife-mm,0.9738863287250384,19.227800000000073
146,airfoil,random_forest,CV+,0.7772657450076805,12.411575000000056
146,airfoil,random_forest,split,0.8663594470046083,14.69610000000003
146,airfoil,random_forest,JAW,0.9308755760368663,16.718700000000084
147,airfoil,random_forest,naive,0.46236559139784944,5.7987000000000535
147,airfoil,random_forest,jackknife,0.7511520737327189,11.259900000000016
147,airfoil,random_forest,jackknife+,0.8202764976958525,12.284150000000011
147,airfoil,random_forest,jackknife-mm,0.9708141321044547,17.695099999999996
147,airfoil,random_forest,CV+,0.8018433179723502,12.355425000000011
147,airfoil,random_forest,split,0.9062980030721967,15.017799999999994
147,airfoil,random_forest,JAW,0.8832565284178188,23.33884999999998
148,airfoil,random_forest,naive,0.271889400921659,4.728999999999957
148,airfoil,random_forest,jackknife,0.5837173579109063,11.877199999999988
148,airfoil,random_forest,jackknife+,0.5975422427035331,12.078349999999986
148,airfoil,random_forest,jackknife-mm,0.8387096774193549,16.935750000000013
148,airfoil,random_forest,CV+,0.6298003072196621,12.342350000000039
148,airfoil,random_forest,split,0.7142857142857143,14.98879999999997
148,airfoil,random_forest,JAW,0.9185867895545314,24.427875
149,airfoil,random_forest,naive,0.3271889400921659,4.958500000000015
149,airfoil,random_forest,jackknife,0.7757296466973886,11.948499999999996
149,airfoil,random_forest,jackknife+,0.8632872503840245,12.479950000000017
149,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.366449999999986
149,airfoil,random_forest,CV+,0.9109062980030722,13.693799999999982
149,airfoil,random_forest,split,0.7818740399385561,15.737699999999961
149,airfoil,random_forest,JAW,0.9385560675883257,19.12020000000004
150,airfoil,random_forest,naive,0.3563748079877112,4.721399999999903
150,airfoil,random_forest,jackknife,0.82642089093702,11.949099999999959
150,airfoil,random_forest,jackknife+,0.7818740399385561,12.605649999999997
150,airfoil,random_forest,jackknife-mm,0.9692780337941628,18.760949999999923
150,airfoil,random_forest,CV+,0.8095238095238095,14.177799999999934
150,airfoil,random_forest,split,0.8064516129032258,16.384400000000028
150,airfoil,random_forest,JAW,0.9754224270353302,28.000350000000054
151,airfoil,random_forest,naive,0.4500768049155146,5.246200000000044
151,airfoil,random_forest,jackknife,0.7112135176651305,11.348600000000033
151,airfoil,random_forest,jackknife+,0.8341013824884793,12.284525000000002
151,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.374550000000013
151,airfoil,random_forest,CV+,0.8924731182795699,13.389850000000024
151,airfoil,random_forest,split,0.8110599078341014,12.252599999999944
151,airfoil,random_forest,JAW,0.9370199692780338,inf
152,airfoil,random_forest,naive,0.30721966205837176,4.475299999999947
152,airfoil,random_forest,jackknife,0.6098310291858678,10.954999999999984
152,airfoil,random_forest,jackknife+,0.6666666666666666,11.925625000000025
152,airfoil,random_forest,jackknife-mm,0.901689708141321,18.934899999999956
152,airfoil,random_forest,CV+,0.6804915514592934,13.032399999999996
152,airfoil,random_forest,split,0.9308755760368663,16.26369999999997
152,airfoil,random_forest,JAW,0.8494623655913979,15.206399999999974
153,airfoil,random_forest,naive,0.36251920122887865,4.521900000000073
153,airfoil,random_forest,jackknife,0.6943164362519201,10.611700000000042
153,airfoil,random_forest,jackknife+,0.7849462365591398,11.591750000000019
153,airfoil,random_forest,jackknife-mm,0.9385560675883257,16.741900000000058
153,airfoil,random_forest,CV+,0.7864823348694316,11.540550000000025
153,airfoil,random_forest,split,0.7772657450076805,14.403350000000046
153,airfoil,random_forest,JAW,0.8387096774193549,16.39225000000002
154,airfoil,random_forest,naive,0.4823348694316436,4.498700000000014
154,airfoil,random_forest,jackknife,0.7803379416282642,11.24849999999995
154,airfoil,random_forest,jackknife+,0.7987711213517665,12.051599999999922
154,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.10490000000003
154,airfoil,random_forest,CV+,0.8986175115207373,12.304949999999977
154,airfoil,random_forest,split,0.728110599078341,12.592299999999994
154,airfoil,random_forest,JAW,0.9846390168970814,inf
155,airfoil,random_forest,naive,0.391705069124424,4.815600000000018
155,airfoil,random_forest,jackknife,0.6728110599078341,10.447099999999978
155,airfoil,random_forest,jackknife+,0.6758832565284179,11.768999999999977
155,airfoil,random_forest,jackknife-mm,0.978494623655914,18.779949999999957
155,airfoil,random_forest,CV+,0.7788018433179723,13.377049999999969
155,airfoil,random_forest,split,0.5944700460829493,13.664100000000076
155,airfoil,random_forest,JAW,0.9615975422427036,inf
156,airfoil,random_forest,naive,0.46390168970814133,4.825600000000037
156,airfoil,random_forest,jackknife,0.6973886328725039,10.338000000000022
156,airfoil,random_forest,jackknife+,0.7987711213517665,11.335774999999956
156,airfoil,random_forest,jackknife-mm,0.956989247311828,15.93200000000003
156,airfoil,random_forest,CV+,0.901689708141321,12.740449999999981
156,airfoil,random_forest,split,0.8725038402457758,13.149700000000024
156,airfoil,random_forest,JAW,0.9692780337941628,19.58824999999993
157,airfoil,random_forest,naive,0.27342549923195086,4.33480000000003
157,airfoil,random_forest,jackknife,0.6912442396313364,11.720600000000047
157,airfoil,random_forest,jackknife+,0.783410138248848,11.832200000000029
157,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.427575000000047
157,airfoil,random_forest,CV+,0.8125960061443932,12.037300000000059
157,airfoil,random_forest,split,0.7450076804915514,13.015800000000041
157,airfoil,random_forest,JAW,0.9907834101382489,21.939799999999934
158,airfoil,random_forest,naive,0.41013824884792627,4.563400000000058
158,airfoil,random_forest,jackknife,0.7188940092165899,11.552200000000056
158,airfoil,random_forest,jackknife+,0.8233486943164362,12.056550000000001
158,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.922000000000025
158,airfoil,random_forest,CV+,0.8448540706605223,12.307425000000023
158,airfoil,random_forest,split,0.7419354838709677,12.948500000000053
158,airfoil,random_forest,JAW,0.8632872503840245,14.49135000000004
159,airfoil,random_forest,naive,0.32565284178187404,4.06880000000001
159,airfoil,random_forest,jackknife,0.7296466973886329,10.90870000000001
159,airfoil,random_forest,jackknife+,0.7634408602150538,11.360699999999994
159,airfoil,random_forest,jackknife-mm,0.8602150537634409,16.191850000000045
159,airfoil,random_forest,CV+,0.783410138248848,12.15694999999998
159,airfoil,random_forest,split,0.7050691244239631,14.591949999999969
159,airfoil,random_forest,JAW,0.9646697388632872,22.87170000000002
160,airfoil,random_forest,naive,0.29185867895545314,4.921300000000002
160,airfoil,random_forest,jackknife,0.7465437788018433,11.229099999999988
160,airfoil,random_forest,jackknife+,0.858678955453149,12.404149999999973
160,airfoil,random_forest,jackknife-mm,0.9047619047619048,16.802799999999976
160,airfoil,random_forest,CV+,0.8663594470046083,12.961950000000044
160,airfoil,random_forest,split,0.631336405529954,11.97720000000001
160,airfoil,random_forest,JAW,0.8847926267281107,15.797299999999979
161,airfoil,random_forest,naive,0.30261136712749614,4.694099999999963
161,airfoil,random_forest,jackknife,0.6712749615975423,12.320300000000032
161,airfoil,random_forest,jackknife+,0.7188940092165899,12.370175000000046
161,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.16795000000002
161,airfoil,random_forest,CV+,0.7296466973886329,12.95920000000001
161,airfoil,random_forest,split,0.9093701996927803,16.86719999999997
161,airfoil,random_forest,JAW,0.9201228878648233,17.724824999999996
162,airfoil,random_forest,naive,0.3579109062980031,4.612300000000005
162,airfoil,random_forest,jackknife,0.685099846390169,10.987799999999993
162,airfoil,random_forest,jackknife+,0.6943164362519201,11.577149999999989
162,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.17739999999999
162,airfoil,random_forest,CV+,0.7050691244239631,12.29339999999992
162,airfoil,random_forest,split,0.6728110599078341,11.636499999999955
162,airfoil,random_forest,JAW,0.9662058371735791,20.269699999999986
163,airfoil,random_forest,naive,0.271889400921659,4.384900000000016
163,airfoil,random_forest,jackknife,0.6574500768049155,11.260699999999986
163,airfoil,random_forest,jackknife+,0.6482334869431644,12.09282499999999
163,airfoil,random_forest,jackknife-mm,0.9216589861751152,18.943099999999973
163,airfoil,random_forest,CV+,0.7311827956989247,12.67592500000002
163,airfoil,random_forest,split,0.8033794162826421,15.039999999999964
163,airfoil,random_forest,JAW,0.967741935483871,inf
164,airfoil,random_forest,naive,0.40860215053763443,5.443400000000025
164,airfoil,random_forest,jackknife,0.7572964669738863,11.38200000000009
164,airfoil,random_forest,jackknife+,0.8310291858678955,12.06090000000006
164,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.82022500000005
164,airfoil,random_forest,CV+,0.8356374807987711,12.901749999999893
164,airfoil,random_forest,split,0.9247311827956989,17.651799999999923
164,airfoil,random_forest,JAW,0.9339477726574501,inf
165,airfoil,random_forest,naive,0.44086021505376344,5.088000000000022
165,airfoil,random_forest,jackknife,0.7711213517665131,12.209000000000032
165,airfoil,random_forest,jackknife+,0.8172043010752689,12.34484999999998
165,airfoil,random_forest,jackknife-mm,0.9216589861751152,20.531950000000023
165,airfoil,random_forest,CV+,0.7757296466973886,12.551950000000048
165,airfoil,random_forest,split,0.8786482334869432,15.12360000000001
165,airfoil,random_forest,JAW,0.9923195084485407,24.687200000000033
166,airfoil,random_forest,naive,0.32565284178187404,4.929700000000054
166,airfoil,random_forest,jackknife,0.7296466973886329,10.897299999999973
166,airfoil,random_forest,jackknife+,0.7680491551459293,11.20155000000004
166,airfoil,random_forest,jackknife-mm,0.9155145929339478,16.282899999999955
166,airfoil,random_forest,CV+,0.7880184331797235,12.058425
166,airfoil,random_forest,split,0.6835637480798771,14.780699999999996
166,airfoil,random_forest,JAW,0.9339477726574501,18.75794999999998
167,airfoil,random_forest,naive,0.3824884792626728,4.924799999999976
167,airfoil,random_forest,jackknife,0.6682027649769585,12.47769999999997
167,airfoil,random_forest,jackknife+,0.7680491551459293,12.616950000000045
167,airfoil,random_forest,jackknife-mm,0.9523809523809523,18.352399999999975
167,airfoil,random_forest,CV+,0.7127496159754224,12.21882500000001
167,airfoil,random_forest,split,0.6897081413210445,13.866600000000062
167,airfoil,random_forest,JAW,0.8556067588325653,13.389749999999978
168,airfoil,random_forest,naive,0.46390168970814133,4.5964499999999475
168,airfoil,random_forest,jackknife,0.8279569892473119,12.394799999999975
168,airfoil,random_forest,jackknife+,0.8740399385560675,12.640299999999968
168,airfoil,random_forest,jackknife-mm,0.9938556067588326,18.727999999999952
168,airfoil,random_forest,CV+,0.8863287250384024,13.206449999999975
168,airfoil,random_forest,split,0.8632872503840245,13.761299999999949
168,airfoil,random_forest,JAW,0.9953917050691244,25.49370000000002
169,airfoil,random_forest,naive,0.5053763440860215,4.869300000000038
169,airfoil,random_forest,jackknife,0.8341013824884793,11.699599999999975
169,airfoil,random_forest,jackknife+,0.7956989247311828,12.232499999999987
169,airfoil,random_forest,jackknife-mm,0.9585253456221198,18.47859999999997
169,airfoil,random_forest,CV+,0.8294930875576036,12.938999999999979
169,airfoil,random_forest,split,0.7972350230414746,17.807600000000008
169,airfoil,random_forest,JAW,0.9585253456221198,23.531449999999978
170,airfoil,random_forest,naive,0.34101382488479265,5.204700000000059
170,airfoil,random_forest,jackknife,0.6682027649769585,13.422400000000039
170,airfoil,random_forest,jackknife+,0.7557603686635944,13.43869999999994
170,airfoil,random_forest,jackknife-mm,0.9339477726574501,17.819650000000053
170,airfoil,random_forest,CV+,0.8310291858678955,13.701274999999981
170,airfoil,random_forest,split,0.7542242703533026,12.069100000000105
170,airfoil,random_forest,JAW,0.8663594470046083,15.12105000000004
171,airfoil,random_forest,naive,0.33640552995391704,5.218000000000018
171,airfoil,random_forest,jackknife,0.7419354838709677,12.365200000000016
171,airfoil,random_forest,jackknife+,0.8602150537634409,13.009549999999976
171,airfoil,random_forest,jackknife-mm,0.9354838709677419,18.89815
171,airfoil,random_forest,CV+,0.8617511520737328,13.70490000000001
171,airfoil,random_forest,split,0.7572964669738863,15.068000000000012
171,airfoil,random_forest,JAW,0.9324116743471582,19.49640000000005
172,airfoil,random_forest,naive,0.4377880184331797,4.529300000000006
172,airfoil,random_forest,jackknife,0.8202764976958525,13.069500000000005
172,airfoil,random_forest,jackknife+,0.8233486943164362,13.080600000000032
172,airfoil,random_forest,jackknife-mm,0.9447004608294931,19.35445
172,airfoil,random_forest,CV+,0.8018433179723502,13.010699999999972
172,airfoil,random_forest,split,0.7772657450076805,13.570400000000063
172,airfoil,random_forest,JAW,0.9769585253456221,19.39579999999995
173,airfoil,random_forest,naive,0.3425499231950845,4.722600000000114
173,airfoil,random_forest,jackknife,0.6881720430107527,11.722999999999956
173,airfoil,random_forest,jackknife+,0.7818740399385561,12.2928
173,airfoil,random_forest,jackknife-mm,0.9032258064516129,18.270024999999933
173,airfoil,random_forest,CV+,0.7665130568356375,12.853049999999982
173,airfoil,random_forest,split,0.5821812596006144,13.68719999999999
173,airfoil,random_forest,JAW,0.9738863287250384,inf
174,airfoil,random_forest,naive,0.44086021505376344,4.088800000000049
174,airfoil,random_forest,jackknife,0.7357910906298003,10.238999999999947
174,airfoil,random_forest,jackknife+,0.7880184331797235,10.947150000000036
174,airfoil,random_forest,jackknife-mm,0.9539170506912442,16.96054999999997
174,airfoil,random_forest,CV+,0.7972350230414746,11.113400000000041
174,airfoil,random_forest,split,0.8402457757296466,12.02030000000002
174,airfoil,random_forest,JAW,0.9170506912442397,14.515050000000016
175,airfoil,random_forest,naive,0.26881720430107525,4.605500000000063
175,airfoil,random_forest,jackknife,0.7112135176651305,11.36409999999998
175,airfoil,random_forest,jackknife+,0.7880184331797235,11.592049999999972
175,airfoil,random_forest,jackknife-mm,0.8817204301075269,16.332750000000004
175,airfoil,random_forest,CV+,0.7665130568356375,11.767550000000043
175,airfoil,random_forest,split,0.8678955453149002,16.3844
175,airfoil,random_forest,JAW,0.9001536098310292,22.29440000000011
176,airfoil,random_forest,naive,0.434715821812596,5.185700000000054
176,airfoil,random_forest,jackknife,0.7158218125960062,11.61600000000007
176,airfoil,random_forest,jackknife+,0.8202764976958525,11.896575000000013
176,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.047300000000092
176,airfoil,random_forest,CV+,0.8141321044546851,12.344400000000007
176,airfoil,random_forest,split,0.7603686635944701,13.279799999999994
176,airfoil,random_forest,JAW,0.9861751152073732,inf
177,airfoil,random_forest,naive,0.43010752688172044,5.138299999999987
177,airfoil,random_forest,jackknife,0.7142857142857143,11.784399999999977
177,airfoil,random_forest,jackknife+,0.728110599078341,12.110250000000008
177,airfoil,random_forest,jackknife-mm,0.9431643625192012,19.164300000000026
177,airfoil,random_forest,CV+,0.7757296466973886,13.202500000000086
177,airfoil,random_forest,split,0.663594470046083,14.163949999999971
177,airfoil,random_forest,JAW,0.9692780337941628,inf
178,airfoil,random_forest,naive,0.39477726574500765,5.42949999999999
178,airfoil,random_forest,jackknife,0.7096774193548387,12.171600000000012
178,airfoil,random_forest,jackknife+,0.8387096774193549,13.001300000000015
178,airfoil,random_forest,jackknife-mm,0.9923195084485407,20.51509999999999
178,airfoil,random_forest,CV+,0.8617511520737328,13.712200000000053
178,airfoil,random_forest,split,0.7357910906298003,16.465900000000005
178,airfoil,random_forest,JAW,0.9984639016897081,28.69285000000002
179,airfoil,random_forest,naive,0.3778801843317972,4.617899999999963
179,airfoil,random_forest,jackknife,0.8663594470046083,11.827699999999936
179,airfoil,random_forest,jackknife+,0.7803379416282642,12.448225000000008
179,airfoil,random_forest,jackknife-mm,0.9831029185867896,20.75959999999995
179,airfoil,random_forest,CV+,0.9293394777265745,14.160549999999944
179,airfoil,random_forest,split,0.7434715821812596,13.438900000000018
179,airfoil,random_forest,JAW,0.989247311827957,inf
180,airfoil,random_forest,naive,0.3425499231950845,4.866599999999977
180,airfoil,random_forest,jackknife,0.8279569892473119,10.478899999999982
180,airfoil,random_forest,jackknife+,0.8786482334869432,11.465949999999992
180,airfoil,random_forest,jackknife-mm,0.9615975422427036,16.35192500000001
180,airfoil,random_forest,CV+,0.8617511520737328,11.925174999999996
180,airfoil,random_forest,split,0.804915514592934,12.475600000000043
180,airfoil,random_forest,JAW,0.9324116743471582,17.607999999999876
181,airfoil,random_forest,naive,0.5069124423963134,4.9898000000000025
181,airfoil,random_forest,jackknife,0.8617511520737328,11.721100000000007
181,airfoil,random_forest,jackknife+,0.8771121351766513,12.065949999999987
181,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.064150000000055
181,airfoil,random_forest,CV+,0.8310291858678955,12.643499999999975
181,airfoil,random_forest,split,0.8755760368663594,14.390700000000038
181,airfoil,random_forest,JAW,0.9539170506912442,19.474724999999964
182,airfoil,random_forest,naive,0.41013824884792627,4.53499999999994
182,airfoil,random_forest,jackknife,0.8725038402457758,11.646400000000028
182,airfoil,random_forest,jackknife+,0.869431643625192,12.046325000000024
182,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.81625000000004
182,airfoil,random_forest,CV+,0.869431643625192,12.42622500000003
182,airfoil,random_forest,split,0.7526881720430108,13.87129999999999
182,airfoil,random_forest,JAW,0.9493087557603687,18.86524999999999
183,airfoil,random_forest,naive,0.402457757296467,4.471999999999952
183,airfoil,random_forest,jackknife,0.8832565284178188,10.77419999999995
183,airfoil,random_forest,jackknife+,0.9185867895545314,11.507299999999972
183,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.771449999999945
183,airfoil,random_forest,CV+,0.9185867895545314,11.652000000000015
183,airfoil,random_forest,split,0.9001536098310292,12.79359999999997
183,airfoil,random_forest,JAW,0.9846390168970814,inf
184,airfoil,random_forest,naive,0.5422427035330261,5.0937000000000126
184,airfoil,random_forest,jackknife,0.8525345622119815,12.08009999999993
184,airfoil,random_forest,jackknife+,0.8970814132104454,12.573599999999942
184,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.82304999999991
184,airfoil,random_forest,CV+,0.9247311827956989,12.908299999999997
184,airfoil,random_forest,split,0.7511520737327189,14.6327
184,airfoil,random_forest,JAW,0.9953917050691244,inf
185,airfoil,random_forest,naive,0.5284178187403994,4.2239999999999895
185,airfoil,random_forest,jackknife,0.8387096774193549,10.64429999999993
185,airfoil,random_forest,jackknife+,0.8079877112135176,10.781100000000023
185,airfoil,random_forest,jackknife-mm,0.9354838709677419,15.847599999999929
185,airfoil,random_forest,CV+,0.8417818740399385,10.901849999999968
185,airfoil,random_forest,split,0.8556067588325653,14.096600000000024
185,airfoil,random_forest,JAW,0.8924731182795699,14.515275000000045
186,airfoil,random_forest,naive,0.40860215053763443,5.5680000000000405
186,airfoil,random_forest,jackknife,0.8556067588325653,13.47700000000006
186,airfoil,random_forest,jackknife+,0.8448540706605223,13.374049999999968
186,airfoil,random_forest,jackknife-mm,0.9754224270353302,19.968150000000065
186,airfoil,random_forest,CV+,0.8740399385560675,14.149924999999925
186,airfoil,random_forest,split,0.7803379416282642,14.469099999999912
186,airfoil,random_forest,JAW,0.8878648233486943,17.98557499999997
187,airfoil,random_forest,naive,0.5084485407066052,5.547399999999982
187,airfoil,random_forest,jackknife,0.804915514592934,13.257399999999961
187,airfoil,random_forest,jackknife+,0.8141321044546851,13.715199999999996
187,airfoil,random_forest,jackknife-mm,0.9308755760368663,18.80475
187,airfoil,random_forest,CV+,0.8509984639016898,14.072524999999999
187,airfoil,random_forest,split,0.9231950844854071,17.85065000000006
187,airfoil,random_forest,JAW,0.8663594470046083,16.26339999999996
188,airfoil,random_forest,naive,0.3102918586789555,4.424299999999931
188,airfoil,random_forest,jackknife,0.7219662058371735,10.8245
188,airfoil,random_forest,jackknife+,0.9047619047619048,11.836799999999968
188,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.38555000000001
188,airfoil,random_forest,CV+,0.9170506912442397,13.406149999999997
188,airfoil,random_forest,split,0.858678955453149,15.408399999999943
188,airfoil,random_forest,JAW,0.9615975422427036,21.173524999999955
189,airfoil,random_forest,naive,0.3717357910906298,4.314099999999996
189,airfoil,random_forest,jackknife,0.847926267281106,13.505400000000009
189,airfoil,random_forest,jackknife+,0.8341013824884793,12.964349999999996
189,airfoil,random_forest,jackknife-mm,0.978494623655914,19.645550000000014
189,airfoil,random_forest,CV+,0.8248847926267281,13.446049999999929
189,airfoil,random_forest,split,0.7419354838709677,13.974799999999988
189,airfoil,random_forest,JAW,0.8847926267281107,16.431499999999957
190,airfoil,random_forest,naive,0.38402457757296465,4.739800000000059
190,airfoil,random_forest,jackknife,0.7357910906298003,11.606599999999958
190,airfoil,random_forest,jackknife+,0.717357910906298,11.74149999999996
190,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.356049999999954
190,airfoil,random_forest,CV+,0.7235023041474654,12.29945000000005
190,airfoil,random_forest,split,0.7296466973886329,13.329200000000014
190,airfoil,random_forest,JAW,0.8924731182795699,18.043125000000018
191,airfoil,random_forest,naive,0.3271889400921659,4.581500000000034
191,airfoil,random_forest,jackknife,0.7081413210445469,10.88760000000002
191,airfoil,random_forest,jackknife+,0.8141321044546851,11.883050000000011
191,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.641000000000048
191,airfoil,random_forest,CV+,0.9139784946236559,13.336125000000038
191,airfoil,random_forest,split,0.6605222734254992,12.73210000000006
191,airfoil,random_forest,JAW,0.9723502304147466,inf
192,airfoil,random_forest,naive,0.2350230414746544,4.855699999999985
192,airfoil,random_forest,jackknife,0.4823348694316436,10.73879999999997
192,airfoil,random_forest,jackknife+,0.6620583717357911,11.401999999999973
192,airfoil,random_forest,jackknife-mm,0.847926267281106,17.908100000000005
192,airfoil,random_forest,CV+,0.685099846390169,12.134500000000017
192,airfoil,random_forest,split,0.5192012288786483,11.52559999999994
192,airfoil,random_forest,JAW,0.8709677419354839,14.192549999999954
193,airfoil,random_forest,naive,0.4592933947772657,4.720000000000027
193,airfoil,random_forest,jackknife,0.8678955453149002,12.37340000000006
193,airfoil,random_forest,jackknife+,0.8218125960061444,13.014749999999921
193,airfoil,random_forest,jackknife-mm,0.9861751152073732,20.589875000000063
193,airfoil,random_forest,CV+,0.8878648233486943,13.097575000000035
193,airfoil,random_forest,split,0.8248847926267281,14.281199999999984
193,airfoil,random_forest,JAW,0.9861751152073732,inf
194,airfoil,random_forest,naive,0.3317972350230415,4.688399999999973
194,airfoil,random_forest,jackknife,0.5622119815668203,10.540800000000075
194,airfoil,random_forest,jackknife+,0.6082949308755761,10.93089999999998
194,airfoil,random_forest,jackknife-mm,0.7450076804915514,15.239350000000101
194,airfoil,random_forest,CV+,0.6236559139784946,11.895450000000025
194,airfoil,random_forest,split,0.5837173579109063,12.153199999999998
194,airfoil,random_forest,JAW,0.8986175115207373,inf
195,airfoil,random_forest,naive,0.4869431643625192,4.766149999999982
195,airfoil,random_forest,jackknife,0.815668202764977,11.389299999999992
195,airfoil,random_forest,jackknife+,0.815668202764977,11.96932499999997
195,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.12519999999995
195,airfoil,random_forest,CV+,0.8940092165898618,12.662399999999977
195,airfoil,random_forest,split,0.9047619047619048,15.394099999999895
195,airfoil,random_forest,JAW,0.9831029185867896,20.31310000000005
196,airfoil,random_forest,naive,0.543778801843318,6.470000000000027
196,airfoil,random_forest,jackknife,0.8571428571428571,13.188900000000046
196,airfoil,random_forest,jackknife+,0.8986175115207373,13.893225000000001
196,airfoil,random_forest,jackknife-mm,0.9708141321044547,20.698950000000096
196,airfoil,random_forest,CV+,0.9293394777265745,14.723099999999988
196,airfoil,random_forest,split,0.8141321044546851,18.377699999999948
196,airfoil,random_forest,JAW,0.9615975422427036,35.131500000000045
197,airfoil,random_forest,naive,0.42089093701996927,4.419099999999958
197,airfoil,random_forest,jackknife,0.6973886328725039,10.591999999999956
197,airfoil,random_forest,jackknife+,0.6866359447004609,12.355649999999997
197,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.78032499999999
197,airfoil,random_forest,CV+,0.7987711213517665,13.588500000000039
197,airfoil,random_forest,split,0.7096774193548387,13.242400000000004
197,airfoil,random_forest,JAW,0.9708141321044547,inf
198,airfoil,random_forest,naive,0.19508448540706605,4.659400000000005
198,airfoil,random_forest,jackknife,0.576036866359447,10.022400000000005
198,airfoil,random_forest,jackknife+,0.738863287250384,11.146999999999991
198,airfoil,random_forest,jackknife-mm,0.9370199692780338,17.10769999999998
198,airfoil,random_forest,CV+,0.7496159754224271,11.998899999999935
198,airfoil,random_forest,split,0.5852534562211982,13.16229999999996
198,airfoil,random_forest,JAW,0.9800307219662059,inf
199,airfoil,random_forest,naive,0.38556067588325654,5.199900000000042
199,airfoil,random_forest,jackknife,0.7619047619047619,12.089500000000015
199,airfoil,random_forest,jackknife+,0.7557603686635944,12.642849999999967
199,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.016600000000025
199,airfoil,random_forest,CV+,0.7526881720430108,12.198850000000036
199,airfoil,random_forest,split,0.7204301075268817,13.357699999999994
199,airfoil,random_forest,JAW,0.9247311827956989,18.61670000000005


==> figures/airfoil_RF_2.5Bias_200Trials.csv <==
itrial,dataset,muh_fun,method,coverage,width
0,airfoil,random_forest,naive,0.2995391705069124,5.049300000000045
0,airfoil,random_forest,jackknife,0.6989247311827957,12.086900000000071
0,airfoil,random_forest,jackknife+,0.7649769585253456,12.672850000000068
0,airfoil,random_forest,jackknife-mm,0.9001536098310292,18.9961500000001
0,airfoil,random_forest,CV+,0.7603686635944701,12.44954999999996
0,airfoil,random_forest,split,0.7619047619047619,14.177099999999939
0,airfoil,random_forest,JAW,0.946236559139785,inf
1,airfoil,random_forest,naive,0.4807987711213518,4.69500000000005
1,airfoil,random_forest,jackknife,0.858678955453149,12.088099999999969
1,airfoil,random_forest,jackknife+,0.8617511520737328,12.371649999999988
1,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.475749999999962
1,airfoil,random_forest,CV+,0.9600614439324117,13.850299999999976
1,airfoil,random_forest,split,0.8279569892473119,14.74199999999999
1,airfoil,random_forest,JAW,0.989247311827957,inf
2,airfoil,random_forest,naive,0.49923195084485406,5.02069999999992
2,airfoil,random_forest,jackknife,0.8310291858678955,11.414699999999954
2,airfoil,random_forest,jackknife+,0.8525345622119815,11.90740000000001
2,airfoil,random_forest,jackknife-mm,0.989247311827957,17.583949999999945
2,airfoil,random_forest,CV+,0.858678955453149,11.945349999999934
2,airfoil,random_forest,split,0.5990783410138248,11.929000000000059
2,airfoil,random_forest,JAW,0.946236559139785,inf
3,airfoil,random_forest,naive,0.43317972350230416,5.0948999999999955
3,airfoil,random_forest,jackknife,0.9139784946236559,12.113899999999944
3,airfoil,random_forest,jackknife+,0.9370199692780338,12.773499999999999
3,airfoil,random_forest,jackknife-mm,0.989247311827957,19.307449999999946
3,airfoil,random_forest,CV+,0.9385560675883257,12.747600000000006
3,airfoil,random_forest,split,0.8279569892473119,12.625700000000052
3,airfoil,random_forest,JAW,0.9923195084485407,inf
4,airfoil,random_forest,naive,0.31336405529953915,3.791799999999995
4,airfoil,random_forest,jackknife,0.7142857142857143,10.45070000000004
4,airfoil,random_forest,jackknife+,0.7296466973886329,11.33525000000003
4,airfoil,random_forest,jackknife-mm,0.8125960061443932,17.39155000000008
4,airfoil,random_forest,CV+,0.7373271889400922,11.396749999999983
4,airfoil,random_forest,split,0.7250384024577573,11.855699999999985
4,airfoil,random_forest,JAW,0.9308755760368663,19.578325000000007
5,airfoil,random_forest,naive,0.5591397849462365,5.207099999999997
5,airfoil,random_forest,jackknife,0.8771121351766513,12.296899999999965
5,airfoil,random_forest,jackknife+,0.9585253456221198,12.984850000000037
5,airfoil,random_forest,jackknife-mm,0.9831029185867896,19.04419999999999
5,airfoil,random_forest,CV+,0.9431643625192012,13.007200000000012
5,airfoil,random_forest,split,0.9508448540706606,16.73490000000001
5,airfoil,random_forest,JAW,0.9477726574500768,15.951549999999983
6,airfoil,random_forest,naive,0.27035330261136714,4.235299999999995
6,airfoil,random_forest,jackknife,0.7956989247311828,11.197299999999984
6,airfoil,random_forest,jackknife+,0.815668202764977,11.97499999999998
6,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.379649999999998
6,airfoil,random_forest,CV+,0.7634408602150538,12.178349999999995
6,airfoil,random_forest,split,0.6881720430107527,12.052749999999946
6,airfoil,random_forest,JAW,1.0,inf
7,airfoil,random_forest,naive,0.4393241167434716,5.13170000000008
7,airfoil,random_forest,jackknife,0.82642089093702,13.390799999999956
7,airfoil,random_forest,jackknife+,0.8924731182795699,14.22214999999997
7,airfoil,random_forest,jackknife-mm,1.0,23.06959999999998
7,airfoil,random_forest,CV+,0.8556067588325653,13.338299999999961
7,airfoil,random_forest,split,0.7311827956989247,15.586399999999998
7,airfoil,random_forest,JAW,1.0,inf
8,airfoil,random_forest,naive,0.32872503840245776,4.538600000000088
8,airfoil,random_forest,jackknife,0.9185867895545314,13.090400000000045
8,airfoil,random_forest,jackknife+,0.880184331797235,13.44855000000004
8,airfoil,random_forest,jackknife-mm,0.9923195084485407,20.504950000000093
8,airfoil,random_forest,CV+,0.8556067588325653,12.928350000000094
8,airfoil,random_forest,split,0.9554531490015361,14.199100000000016
8,airfoil,random_forest,JAW,0.9923195084485407,inf
9,airfoil,random_forest,naive,0.34715821812596004,4.339199999999948
9,airfoil,random_forest,jackknife,0.9185867895545314,11.674099999999981
9,airfoil,random_forest,jackknife+,0.9477726574500768,12.26054999999998
9,airfoil,random_forest,jackknife-mm,0.9938556067588326,18.44810000000001
9,airfoil,random_forest,CV+,0.880184331797235,13.083400000000054
9,airfoil,random_forest,split,0.8356374807987711,11.823900000000037
9,airfoil,random_forest,JAW,0.9923195084485407,inf
10,airfoil,random_forest,naive,0.47465437788018433,5.186699999999973
10,airfoil,random_forest,jackknife,0.8540706605222734,12.472600000000028
10,airfoil,random_forest,jackknife+,0.9585253456221198,12.966475000000045
10,airfoil,random_forest,jackknife-mm,0.9923195084485407,20.886450000000053
10,airfoil,random_forest,CV+,0.967741935483871,13.289024999999981
10,airfoil,random_forest,split,0.5053763440860215,12.124700000000018
10,airfoil,random_forest,JAW,0.9938556067588326,inf
11,airfoil,random_forest,naive,0.3456221198156682,4.523699999999991
11,airfoil,random_forest,jackknife,0.8279569892473119,11.437099999999987
11,airfoil,random_forest,jackknife+,0.9109062980030722,12.018749999999969
11,airfoil,random_forest,jackknife-mm,0.978494623655914,16.955200000000005
11,airfoil,random_forest,CV+,0.9170506912442397,12.794299999999964
11,airfoil,random_forest,split,0.8141321044546851,12.894000000000034
11,airfoil,random_forest,JAW,0.9262672811059908,17.628849999999957
12,airfoil,random_forest,naive,0.4715821812596006,4.930100000000039
12,airfoil,random_forest,jackknife,0.7526881720430108,11.198399999999992
12,airfoil,random_forest,jackknife+,0.8218125960061444,12.300399999999968
12,airfoil,random_forest,jackknife-mm,0.9861751152073732,20.31299999999996
12,airfoil,random_forest,CV+,0.8402457757296466,12.421699999999987
12,airfoil,random_forest,split,0.631336405529954,14.974399999999974
12,airfoil,random_forest,JAW,0.9923195084485407,inf
13,airfoil,random_forest,naive,0.5161290322580645,4.307000000000016
13,airfoil,random_forest,jackknife,0.8325652841781874,11.181900000000041
13,airfoil,random_forest,jackknife+,0.8248847926267281,11.39884999999991
13,airfoil,random_forest,jackknife-mm,0.9662058371735791,17.260250000000013
13,airfoil,random_forest,CV+,0.8494623655913979,12.18495
13,airfoil,random_forest,split,0.956989247311828,16.396099999999933
13,airfoil,random_forest,JAW,0.880184331797235,15.124200000000044
14,airfoil,random_forest,naive,0.5468509984639017,5.2628999999999735
14,airfoil,random_forest,jackknife,0.8202764976958525,12.137000000000114
14,airfoil,random_forest,jackknife+,0.9600614439324117,13.116550000000004
14,airfoil,random_forest,jackknife-mm,1.0,21.915000000000106
14,airfoil,random_forest,CV+,0.9539170506912442,13.158450000000016
14,airfoil,random_forest,split,0.794162826420891,12.983400000000017
14,airfoil,random_forest,JAW,1.0,inf
15,airfoil,random_forest,naive,0.30414746543778803,4.8922999999999774
15,airfoil,random_forest,jackknife,0.7219662058371735,11.980199999999968
15,airfoil,random_forest,jackknife+,0.8494623655913979,13.192625000000021
15,airfoil,random_forest,jackknife-mm,0.9969278033794163,21.023024999999905
15,airfoil,random_forest,CV+,0.9508448540706606,14.597899999999996
15,airfoil,random_forest,split,0.8525345622119815,16.939600000000013
15,airfoil,random_forest,JAW,0.9831029185867896,inf
16,airfoil,random_forest,naive,0.271889400921659,4.470999999999947
16,airfoil,random_forest,jackknife,0.7142857142857143,11.009599999999978
16,airfoil,random_forest,jackknife+,0.8571428571428571,12.063049999999947
16,airfoil,random_forest,jackknife-mm,0.869431643625192,19.030949999999947
16,airfoil,random_forest,CV+,0.7450076804915514,12.251699999999985
16,airfoil,random_forest,split,0.8079877112135176,19.696699999999964
16,airfoil,random_forest,JAW,0.9861751152073732,inf
17,airfoil,random_forest,naive,0.5207373271889401,4.623400000000061
17,airfoil,random_forest,jackknife,0.9339477726574501,11.690500000000014
17,airfoil,random_forest,jackknife+,0.9155145929339478,12.71775000000001
17,airfoil,random_forest,jackknife-mm,0.9708141321044547,18.50397500000001
17,airfoil,random_forest,CV+,0.9062980030721967,13.289350000000042
17,airfoil,random_forest,split,0.8571428571428571,13.303399999999897
17,airfoil,random_forest,JAW,0.9554531490015361,inf
18,airfoil,random_forest,naive,0.3118279569892473,5.03419999999997
18,airfoil,random_forest,jackknife,0.7142857142857143,11.498500000000035
18,airfoil,random_forest,jackknife+,0.847926267281106,12.014299999999935
18,airfoil,random_forest,jackknife-mm,0.9400921658986175,17.026550000000057
18,airfoil,random_forest,CV+,0.8740399385560675,13.18022499999995
18,airfoil,random_forest,split,0.6989247311827957,13.16969999999992
18,airfoil,random_forest,JAW,0.8863287250384024,17.60389999999998
19,airfoil,random_forest,naive,0.39631336405529954,5.249850000000038
19,airfoil,random_forest,jackknife,0.8463901689708141,12.167799999999971
19,airfoil,random_forest,jackknife+,0.9032258064516129,12.526299999999992
19,airfoil,random_forest,jackknife-mm,0.9984639016897081,19.161649999999995
19,airfoil,random_forest,CV+,0.8924731182795699,13.064100000000025
19,airfoil,random_forest,split,0.8218125960061444,15.487999999999971
19,airfoil,random_forest,JAW,0.978494623655914,20.877200000000002
20,airfoil,random_forest,naive,0.4377880184331797,5.103399999999908
20,airfoil,random_forest,jackknife,0.7158218125960062,12.2731
20,airfoil,random_forest,jackknife+,0.7204301075268817,12.31604999999999
20,airfoil,random_forest,jackknife-mm,0.9109062980030722,16.769825000000026
20,airfoil,random_forest,CV+,0.6897081413210445,11.824324999999945
20,airfoil,random_forest,split,0.706605222734255,13.310100000000034
20,airfoil,random_forest,JAW,0.9093701996927803,16.996425000000045
21,airfoil,random_forest,naive,0.3302611367127496,4.533899999999903
21,airfoil,random_forest,jackknife,0.6436251920122887,11.303399999999982
21,airfoil,random_forest,jackknife+,0.6589861751152074,11.66059999999996
21,airfoil,random_forest,jackknife-mm,0.7741935483870968,16.299774999999983
21,airfoil,random_forest,CV+,0.6466973886328725,11.734375000000014
21,airfoil,random_forest,split,0.7019969278033794,15.486050000000006
21,airfoil,random_forest,JAW,0.8402457757296466,13.727599999999939
22,airfoil,random_forest,naive,0.35176651305683565,4.66070000000002
22,airfoil,random_forest,jackknife,0.7265745007680492,10.741000000000014
22,airfoil,random_forest,jackknife+,0.7788018433179723,12.08450000000002
22,airfoil,random_forest,jackknife-mm,0.9539170506912442,16.26625
22,airfoil,random_forest,CV+,0.783410138248848,12.661900000000003
22,airfoil,random_forest,split,0.8678955453149002,13.270700000000062
22,airfoil,random_forest,JAW,0.9247311827956989,inf
23,airfoil,random_forest,naive,0.31336405529953915,4.420999999999964
23,airfoil,random_forest,jackknife,0.6697388632872504,11.567999999999955
23,airfoil,random_forest,jackknife+,0.7188940092165899,11.96840000000006
23,airfoil,random_forest,jackknife-mm,0.9615975422427036,17.414499999999975
23,airfoil,random_forest,CV+,0.717357910906298,11.97439999999996
23,airfoil,random_forest,split,0.7526881720430108,13.47980000000004
23,airfoil,random_forest,JAW,0.9600614439324117,inf
24,airfoil,random_forest,naive,0.6866359447004609,5.341800000000035
24,airfoil,random_forest,jackknife,0.9201228878648233,12.82710000000003
24,airfoil,random_forest,jackknife+,0.9508448540706606,13.07174999999998
24,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.438350000000014
24,airfoil,random_forest,CV+,0.967741935483871,14.308149999999998
24,airfoil,random_forest,split,0.8955453149001537,15.39220000000006
24,airfoil,random_forest,JAW,0.9846390168970814,21.382050000000007
25,airfoil,random_forest,naive,0.3901689708141321,4.266999999999939
25,airfoil,random_forest,jackknife,0.8095238095238095,11.137100000000032
25,airfoil,random_forest,jackknife+,0.8294930875576036,12.28470000000003
25,airfoil,random_forest,jackknife-mm,0.9831029185867896,18.872000000000085
25,airfoil,random_forest,CV+,0.8233486943164362,11.807524999999984
25,airfoil,random_forest,split,0.8648233486943164,15.962099999999964
25,airfoil,random_forest,JAW,1.0,inf
26,airfoil,random_forest,naive,0.26574500768049153,4.7038000000000295
26,airfoil,random_forest,jackknife,0.5929339477726574,10.555300000000102
26,airfoil,random_forest,jackknife+,0.6436251920122887,11.181199999999976
26,airfoil,random_forest,jackknife-mm,0.7603686635944701,16.13675000000009
26,airfoil,random_forest,CV+,0.6067588325652842,11.396599999999964
26,airfoil,random_forest,split,0.6804915514592934,14.72840000000005
26,airfoil,random_forest,JAW,0.9431643625192012,20.882399999999947
27,airfoil,random_forest,naive,0.3778801843317972,5.078799999999973
27,airfoil,random_forest,jackknife,0.8018433179723502,11.187700000000007
27,airfoil,random_forest,jackknife+,0.8417818740399385,11.51530000000001
27,airfoil,random_forest,jackknife-mm,0.967741935483871,16.99405000000003
27,airfoil,random_forest,CV+,0.8141321044546851,11.803900000000056
27,airfoil,random_forest,split,0.685099846390169,13.739900000000006
27,airfoil,random_forest,JAW,0.9216589861751152,inf
28,airfoil,random_forest,naive,0.39477726574500765,4.868600000000015
28,airfoil,random_forest,jackknife,0.6912442396313364,10.713999999999999
28,airfoil,random_forest,jackknife+,0.8509984639016898,11.218850000000046
28,airfoil,random_forest,jackknife-mm,0.946236559139785,16.675099999999958
28,airfoil,random_forest,CV+,0.8863287250384024,12.554600000000008
28,airfoil,random_forest,split,0.8079877112135176,13.28920000000005
28,airfoil,random_forest,JAW,0.9262672811059908,inf
29,airfoil,random_forest,naive,0.18433179723502305,5.066000000000059
29,airfoil,random_forest,jackknife,0.6912442396313364,13.861000000000047
29,airfoil,random_forest,jackknife+,0.8878648233486943,13.898799999999994
29,airfoil,random_forest,jackknife-mm,0.9877112135176651,23.53860000000006
29,airfoil,random_forest,CV+,0.8986175115207373,14.888499999999965
29,airfoil,random_forest,split,0.8387096774193549,15.794899999999984
29,airfoil,random_forest,JAW,0.9953917050691244,inf
30,airfoil,random_forest,naive,0.2672811059907834,4.890299999999968
30,airfoil,random_forest,jackknife,0.7019969278033794,12.180099999999925
30,airfoil,random_forest,jackknife+,0.695852534562212,12.372550000000004
30,airfoil,random_forest,jackknife-mm,0.9477726574500768,18.599549999999923
30,airfoil,random_forest,CV+,0.706605222734255,13.340099999999936
30,airfoil,random_forest,split,0.6758832565284179,12.502700000000033
30,airfoil,random_forest,JAW,0.9738863287250384,inf
31,airfoil,random_forest,naive,0.5161290322580645,5.123299999999972
31,airfoil,random_forest,jackknife,0.7572964669738863,11.617899999999963
31,airfoil,random_forest,jackknife+,0.8940092165898618,12.445949999999996
31,airfoil,random_forest,jackknife-mm,0.9539170506912442,17.893950000000004
31,airfoil,random_forest,CV+,0.8847926267281107,13.32359999999997
31,airfoil,random_forest,split,0.6651305683563749,14.925499999999943
31,airfoil,random_forest,JAW,0.9247311827956989,inf
32,airfoil,random_forest,naive,0.5407066052227343,5.402600000000007
32,airfoil,random_forest,jackknife,0.9170506912442397,12.788200000000074
32,airfoil,random_forest,jackknife+,0.7711213517665131,13.168849999999992
32,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.921550000000067
32,airfoil,random_forest,CV+,0.8832565284178188,13.559900000000027
32,airfoil,random_forest,split,0.869431643625192,13.018950000000018
32,airfoil,random_forest,JAW,0.9139784946236559,inf
33,airfoil,random_forest,naive,0.5053763440860215,5.449799999999925
33,airfoil,random_forest,jackknife,0.9170506912442397,11.749999999999943
33,airfoil,random_forest,jackknife+,0.9554531490015361,12.489550000000023
33,airfoil,random_forest,jackknife-mm,0.9907834101382489,17.75799999999998
33,airfoil,random_forest,CV+,0.9754224270353302,13.945600000000013
33,airfoil,random_forest,split,0.9800307219662059,17.264399999999966
33,airfoil,random_forest,JAW,0.9815668202764977,17.58385000000004
34,airfoil,random_forest,naive,0.22427035330261136,4.2178000000000395
34,airfoil,random_forest,jackknife,0.8740399385560675,11.58369999999988
34,airfoil,random_forest,jackknife+,0.8771121351766513,12.727600000000038
34,airfoil,random_forest,jackknife-mm,0.9907834101382489,20.15954999999991
34,airfoil,random_forest,CV+,0.9155145929339478,13.013550000000023
34,airfoil,random_forest,split,0.6082949308755761,12.274899999999974
34,airfoil,random_forest,JAW,0.989247311827957,inf
35,airfoil,random_forest,naive,0.3686635944700461,4.8011000000000195
35,airfoil,random_forest,jackknife,0.7542242703533026,12.000900000000001
35,airfoil,random_forest,jackknife+,0.7188940092165899,12.450150000000022
35,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.983899999999963
35,airfoil,random_forest,CV+,0.82642089093702,13.37609999999998
35,airfoil,random_forest,split,0.6866359447004609,13.069499999999977
35,airfoil,random_forest,JAW,0.9815668202764977,27.685200000000037
36,airfoil,random_forest,naive,0.2980030721966206,4.389099999999985
36,airfoil,random_forest,jackknife,0.837173579109063,11.304000000000002
36,airfoil,random_forest,jackknife+,0.8172043010752689,11.761899999999983
36,airfoil,random_forest,jackknife-mm,0.9216589861751152,17.899550000000033
36,airfoil,random_forest,CV+,0.8172043010752689,11.480450000000005
36,airfoil,random_forest,split,0.7465437788018433,15.595000000000027
36,airfoil,random_forest,JAW,0.9400921658986175,inf
37,airfoil,random_forest,naive,0.3379416282642089,5.296600000000012
37,airfoil,random_forest,jackknife,0.7572964669738863,11.520199999999932
37,airfoil,random_forest,jackknife+,0.7926267281105991,12.567150000000026
37,airfoil,random_forest,jackknife-mm,0.9615975422427036,19.11624999999991
37,airfoil,random_forest,CV+,0.8725038402457758,14.223624999999984
37,airfoil,random_forest,split,0.45314900153609833,10.942549999999983
37,airfoil,random_forest,JAW,0.9800307219662059,inf
38,airfoil,random_forest,naive,0.5376344086021505,5.839400000000012
38,airfoil,random_forest,jackknife,0.890937019969278,12.218600000000038
38,airfoil,random_forest,jackknife+,0.9231950844854071,13.343399999999974
38,airfoil,random_forest,jackknife-mm,0.9846390168970814,18.51510000000006
38,airfoil,random_forest,CV+,0.9477726574500768,15.061799999999991
38,airfoil,random_forest,split,0.8540706605222734,14.341899999999981
38,airfoil,random_forest,JAW,0.9769585253456221,23.292900000000017
39,airfoil,random_forest,naive,0.49615975422427033,4.782400000000052
39,airfoil,random_forest,jackknife,0.8847926267281107,12.048000000000002
39,airfoil,random_forest,jackknife+,0.8940092165898618,12.753999999999962
39,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.855700000000013
39,airfoil,random_forest,CV+,0.967741935483871,14.643199999999993
39,airfoil,random_forest,split,0.8463901689708141,13.807700000000068
39,airfoil,random_forest,JAW,0.989247311827957,inf
40,airfoil,random_forest,naive,0.4976958525345622,5.206300000000084
40,airfoil,random_forest,jackknife,0.738863287250384,12.405999999999949
40,airfoil,random_forest,jackknife+,0.7265745007680492,12.987600000000043
40,airfoil,random_forest,jackknife-mm,0.8187403993855606,18.76009999999995
40,airfoil,random_forest,CV+,0.7188940092165899,13.041499999999985
40,airfoil,random_forest,split,0.42857142857142855,16.45280000000008
40,airfoil,random_forest,JAW,0.9846390168970814,inf
41,airfoil,random_forest,naive,0.5023041474654378,5.257200000000012
41,airfoil,random_forest,jackknife,0.9078341013824884,11.366300000000052
41,airfoil,random_forest,jackknife+,0.956989247311828,12.275750000000002
41,airfoil,random_forest,jackknife-mm,0.9953917050691244,18.700425000000052
41,airfoil,random_forest,CV+,0.9662058371735791,13.331125000000029
41,airfoil,random_forest,split,0.674347158218126,20.85409999999999
41,airfoil,random_forest,JAW,0.9831029185867896,inf
42,airfoil,random_forest,naive,0.3901689708141321,4.606999999999999
42,airfoil,random_forest,jackknife,0.7480798771121352,11.056899999999985
42,airfoil,random_forest,jackknife+,0.7726574500768049,11.858449999999948
42,airfoil,random_forest,jackknife-mm,0.9907834101382489,18.090800000000016
42,airfoil,random_forest,CV+,0.7926267281105991,12.434099999999972
42,airfoil,random_forest,split,0.7634408602150538,18.249300000000034
42,airfoil,random_forest,JAW,0.9969278033794163,23.802999999999997
43,airfoil,random_forest,naive,0.3978494623655914,4.6784999999999854
43,airfoil,random_forest,jackknife,0.685099846390169,10.925200000000018
43,airfoil,random_forest,jackknife+,0.7327188940092166,11.981600000000029
43,airfoil,random_forest,jackknife-mm,0.9400921658986175,19.12180000000002
43,airfoil,random_forest,CV+,0.7757296466973886,12.655299999999954
43,airfoil,random_forest,split,0.6436251920122887,11.8793
43,airfoil,random_forest,JAW,0.9800307219662059,inf
44,airfoil,random_forest,naive,0.27035330261136714,5.0686999999999784
44,airfoil,random_forest,jackknife,0.43010752688172044,11.596200000000067
44,airfoil,random_forest,jackknife+,0.620583717357911,12.53419999999997
44,airfoil,random_forest,jackknife-mm,0.8417818740399385,18.30727500000006
44,airfoil,random_forest,CV+,0.5483870967741935,12.146849999999986
44,airfoil,random_forest,split,0.6236559139784946,12.09420000000003
44,airfoil,random_forest,JAW,0.9231950844854071,inf
45,airfoil,random_forest,naive,0.31797235023041476,5.068799999999925
45,airfoil,random_forest,jackknife,0.5299539170506913,10.717799999999983
45,airfoil,random_forest,jackknife+,0.7803379416282642,11.915199999999956
45,airfoil,random_forest,jackknife-mm,0.9969278033794163,19.732449999999957
45,airfoil,random_forest,CV+,0.7711213517665131,13.24554999999998
45,airfoil,random_forest,split,0.9662058371735791,17.32830000000004
45,airfoil,random_forest,JAW,0.9953917050691244,inf
46,airfoil,random_forest,naive,0.4377880184331797,4.8887
46,airfoil,random_forest,jackknife,0.9539170506912442,12.194700000000068
46,airfoil,random_forest,jackknife+,0.9170506912442397,13.155649999999909
46,airfoil,random_forest,jackknife-mm,0.9907834101382489,21.91035000000005
46,airfoil,random_forest,CV+,0.8755760368663594,12.879299999999986
46,airfoil,random_forest,split,0.7142857142857143,13.687200000000047
46,airfoil,random_forest,JAW,0.9800307219662059,inf
47,airfoil,random_forest,naive,0.511520737327189,4.335100000000068
47,airfoil,random_forest,jackknife,0.8525345622119815,10.133100000000013
47,airfoil,random_forest,jackknife+,0.8018433179723502,10.990699999999947
47,airfoil,random_forest,jackknife-mm,0.9769585253456221,16.68015000000004
47,airfoil,random_forest,CV+,0.8279569892473119,12.769900000000021
47,airfoil,random_forest,split,0.8571428571428571,11.888599999999968
47,airfoil,random_forest,JAW,0.978494623655914,24.426900000000003
48,airfoil,random_forest,naive,0.37327188940092165,4.96105
48,airfoil,random_forest,jackknife,0.8571428571428571,12.650599999999969
48,airfoil,random_forest,jackknife+,0.8632872503840245,12.928950000000029
48,airfoil,random_forest,jackknife-mm,0.9554531490015361,19.33584999999998
48,airfoil,random_forest,CV+,0.794162826420891,12.270825000000002
48,airfoil,random_forest,split,0.8079877112135176,12.949600000000089
48,airfoil,random_forest,JAW,0.9723502304147466,inf
49,airfoil,random_forest,naive,0.4270353302611367,5.145200000000045
49,airfoil,random_forest,jackknife,0.8632872503840245,11.127449999999982
49,airfoil,random_forest,jackknife+,0.8663594470046083,11.700750000000014
49,airfoil,random_forest,jackknife-mm,0.9523809523809523,15.56457499999999
49,airfoil,random_forest,CV+,0.9093701996927803,13.343675000000033
49,airfoil,random_forest,split,0.901689708141321,12.974699999999984
49,airfoil,random_forest,JAW,0.9170506912442397,13.20727500000001
50,airfoil,random_forest,naive,0.2488479262672811,4.659800000000075
50,airfoil,random_forest,jackknife,0.6881720430107527,10.95859999999999
50,airfoil,random_forest,jackknife+,0.7311827956989247,12.038149999999987
50,airfoil,random_forest,jackknife-mm,0.967741935483871,18.76849999999996
50,airfoil,random_forest,CV+,0.8033794162826421,13.202049999999943
50,airfoil,random_forest,split,0.8755760368663594,12.607599999999962
50,airfoil,random_forest,JAW,0.9846390168970814,inf
51,airfoil,random_forest,naive,0.5161290322580645,4.514999999999986
51,airfoil,random_forest,jackknife,0.9339477726574501,12.007200000000012
51,airfoil,random_forest,jackknife+,0.9385560675883257,12.028999999999982
51,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.109900000000025
51,airfoil,random_forest,CV+,0.9385560675883257,13.355600000000052
51,airfoil,random_forest,split,0.6513056835637481,12.68470000000002
51,airfoil,random_forest,JAW,0.9877112135176651,inf
52,airfoil,random_forest,naive,0.37019969278033793,4.677600000000041
52,airfoil,random_forest,jackknife,0.8986175115207373,11.600600000000014
52,airfoil,random_forest,jackknife+,0.8433179723502304,12.164949999999948
52,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.98205
52,airfoil,random_forest,CV+,0.8294930875576036,11.710899999999967
52,airfoil,random_forest,split,0.7772657450076805,16.232399999999984
52,airfoil,random_forest,JAW,0.9708141321044547,inf
53,airfoil,random_forest,naive,0.4470046082949309,4.691100000000063
53,airfoil,random_forest,jackknife,0.7188940092165899,9.866799999999927
53,airfoil,random_forest,jackknife+,0.8187403993855606,10.931799999999996
53,airfoil,random_forest,jackknife-mm,0.978494623655914,16.3747249999999
53,airfoil,random_forest,CV+,0.8571428571428571,12.08210000000004
53,airfoil,random_forest,split,0.738863287250384,10.560300000000012
53,airfoil,random_forest,JAW,0.9984639016897081,inf
54,airfoil,random_forest,naive,0.4039938556067588,5.377700000000033
54,airfoil,random_forest,jackknife,0.6835637480798771,11.191600000000108
54,airfoil,random_forest,jackknife+,0.7050691244239631,11.96169999999998
54,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.851150000000104
54,airfoil,random_forest,CV+,0.7526881720430108,13.28255
54,airfoil,random_forest,split,0.5683563748079877,13.804299999999984
54,airfoil,random_forest,JAW,0.9385560675883257,inf
55,airfoil,random_forest,naive,0.1781874039938556,4.733899999999949
55,airfoil,random_forest,jackknife,0.6912442396313364,10.482399999999956
55,airfoil,random_forest,jackknife+,0.8310291858678955,11.781799999999905
55,airfoil,random_forest,jackknife-mm,0.9523809523809523,18.686949999999953
55,airfoil,random_forest,CV+,0.8556067588325653,13.548150000000021
55,airfoil,random_forest,split,0.7665130568356375,15.682800000000015
55,airfoil,random_forest,JAW,0.9877112135176651,inf
56,airfoil,random_forest,naive,0.46390168970814133,5.280799999999999
56,airfoil,random_forest,jackknife,0.7204301075268817,11.834300000000042
56,airfoil,random_forest,jackknife+,0.7695852534562212,12.448574999999977
56,airfoil,random_forest,jackknife-mm,0.9631336405529954,17.884500000000074
56,airfoil,random_forest,CV+,0.7818740399385561,13.187150000000017
56,airfoil,random_forest,split,0.5453149001536098,10.788499999999999
56,airfoil,random_forest,JAW,0.956989247311828,25.60395000000007
57,airfoil,random_forest,naive,0.4393241167434716,5.679899999999918
57,airfoil,random_forest,jackknife,0.7895545314900153,11.85340000000005
57,airfoil,random_forest,jackknife+,0.8448540706605223,12.405600000000021
57,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.904800000000023
57,airfoil,random_forest,CV+,0.7972350230414746,13.569675000000032
57,airfoil,random_forest,split,0.8356374807987711,14.2637
57,airfoil,random_forest,JAW,0.9124423963133641,inf
58,airfoil,random_forest,naive,0.42242703533026116,4.74210000000005
58,airfoil,random_forest,jackknife,0.8648233486943164,11.555600000000027
58,airfoil,random_forest,jackknife+,0.7788018433179723,12.006949999999946
58,airfoil,random_forest,jackknife-mm,0.9769585253456221,17.840000000000032
58,airfoil,random_forest,CV+,0.8279569892473119,12.775249999999986
58,airfoil,random_forest,split,0.783410138248848,13.058799999999962
58,airfoil,random_forest,JAW,0.9646697388632872,inf
59,airfoil,random_forest,naive,0.37019969278033793,4.4500999999999635
59,airfoil,random_forest,jackknife,0.663594470046083,11.17044999999996
59,airfoil,random_forest,jackknife+,0.6113671274961597,11.300900000000084
59,airfoil,random_forest,jackknife-mm,0.8003072196620584,16.645949999999957
59,airfoil,random_forest,CV+,0.620583717357911,12.013749999999973
59,airfoil,random_forest,split,0.8556067588325653,16.934000000000026
59,airfoil,random_forest,JAW,0.847926267281106,inf
60,airfoil,random_forest,naive,0.39477726574500765,5.636500000000012
60,airfoil,random_forest,jackknife,0.9370199692780338,13.592600000000004
60,airfoil,random_forest,jackknife+,0.9523809523809523,13.544199999999961
60,airfoil,random_forest,jackknife-mm,0.9984639016897081,20.19490000000002
60,airfoil,random_forest,CV+,0.9493087557603687,13.677549999999982
60,airfoil,random_forest,split,0.7035330261136713,15.154600000000045
60,airfoil,random_forest,JAW,0.9984639016897081,inf
61,airfoil,random_forest,naive,0.5376344086021505,4.729199999999963
61,airfoil,random_forest,jackknife,0.7511520737327189,11.180999999999955
61,airfoil,random_forest,jackknife+,0.8448540706605223,12.847550000000027
61,airfoil,random_forest,jackknife-mm,0.9800307219662059,20.71099999999994
61,airfoil,random_forest,CV+,0.8095238095238095,13.00855
61,airfoil,random_forest,split,0.8172043010752689,15.858700000000027
61,airfoil,random_forest,JAW,0.9953917050691244,inf
62,airfoil,random_forest,naive,0.5391705069124424,5.252399999999966
62,airfoil,random_forest,jackknife,0.9308755760368663,13.470399999999984
62,airfoil,random_forest,jackknife+,0.9354838709677419,13.974349999999987
62,airfoil,random_forest,jackknife-mm,1.0,21.44729999999997
62,airfoil,random_forest,CV+,0.9324116743471582,14.639049999999983
62,airfoil,random_forest,split,0.8832565284178188,12.822300000000041
62,airfoil,random_forest,JAW,0.9938556067588326,22.22319999999999
63,airfoil,random_forest,naive,0.261136712749616,4.463400000000036
63,airfoil,random_forest,jackknife,0.7403993855606759,11.047099999999944
63,airfoil,random_forest,jackknife+,0.7250384024577573,11.42935
63,airfoil,random_forest,jackknife-mm,0.9324116743471582,16.77265
63,airfoil,random_forest,CV+,0.82642089093702,11.565600000000003
63,airfoil,random_forest,split,0.7403993855606759,14.063199999999995
63,airfoil,random_forest,JAW,0.9554531490015361,inf
64,airfoil,random_forest,naive,0.38095238095238093,5.879400000000032
64,airfoil,random_forest,jackknife,0.7895545314900153,11.773899999999998
64,airfoil,random_forest,jackknife+,0.794162826420891,13.06872499999993
64,airfoil,random_forest,jackknife-mm,0.956989247311828,18.875049999999973
64,airfoil,random_forest,CV+,0.8294930875576036,13.475800000000078
64,airfoil,random_forest,split,0.8095238095238095,15.701800000000077
64,airfoil,random_forest,JAW,0.9032258064516129,inf
65,airfoil,random_forest,naive,0.36251920122887865,4.925299999999936
65,airfoil,random_forest,jackknife,0.65284178187404,12.143700000000024
65,airfoil,random_forest,jackknife+,0.8202764976958525,12.183700000000016
65,airfoil,random_forest,jackknife-mm,0.9370199692780338,17.857250000000008
65,airfoil,random_forest,CV+,0.82642089093702,12.863849999999942
65,airfoil,random_forest,split,0.6697388632872504,12.180500000000052
65,airfoil,random_forest,JAW,0.8955453149001537,inf
66,airfoil,random_forest,naive,0.522273425499232,4.754200000000026
66,airfoil,random_forest,jackknife,0.8725038402457758,12.173799999999972
66,airfoil,random_forest,jackknife+,0.8509984639016898,11.923150000000021
66,airfoil,random_forest,jackknife-mm,0.9339477726574501,17.8609
66,airfoil,random_forest,CV+,0.8771121351766513,13.480550000000022
66,airfoil,random_forest,split,0.5745007680491552,15.533900000000045
66,airfoil,random_forest,JAW,0.901689708141321,14.796849999999978
67,airfoil,random_forest,naive,0.24270353302611367,4.937900000000042
67,airfoil,random_forest,jackknife,0.5683563748079877,12.325899999999933
67,airfoil,random_forest,jackknife+,0.6436251920122887,12.53949999999989
67,airfoil,random_forest,jackknife-mm,0.82642089093702,17.645549999999986
67,airfoil,random_forest,CV+,0.6390168970814132,13.100449999999967
67,airfoil,random_forest,split,0.5975422427035331,14.522899999999964
67,airfoil,random_forest,JAW,0.9185867895545314,inf
68,airfoil,random_forest,naive,0.6052227342549923,5.722100000000012
68,airfoil,random_forest,jackknife,0.8218125960061444,11.779999999999973
68,airfoil,random_forest,jackknife+,0.8003072196620584,13.036699999999954
68,airfoil,random_forest,jackknife-mm,1.0,21.72479999999996
68,airfoil,random_forest,CV+,0.8940092165898618,13.8703
68,airfoil,random_forest,split,0.9431643625192012,19.306399999999996
68,airfoil,random_forest,JAW,1.0,inf
69,airfoil,random_forest,naive,0.49923195084485406,4.3093999999999255
69,airfoil,random_forest,jackknife,0.8740399385560675,11.817499999999939
69,airfoil,random_forest,jackknife+,0.8924731182795699,12.907999999999987
69,airfoil,random_forest,jackknife-mm,0.967741935483871,18.681949999999972
69,airfoil,random_forest,CV+,0.8571428571428571,12.796125000000018
69,airfoil,random_forest,split,0.7803379416282642,13.419250000000034
69,airfoil,random_forest,JAW,0.9938556067588326,24.639100000000013
70,airfoil,random_forest,naive,0.4393241167434716,4.845299999999952
70,airfoil,random_forest,jackknife,0.8402457757296466,10.749799999999937
70,airfoil,random_forest,jackknife+,0.8556067588325653,11.57829999999997
70,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.09709999999994
70,airfoil,random_forest,CV+,0.8540706605222734,12.944350000000014
70,airfoil,random_forest,split,0.7265745007680492,12.020999999999958
70,airfoil,random_forest,JAW,0.9078341013824884,17.17460000000004
71,airfoil,random_forest,naive,0.38402457757296465,4.572899999999947
71,airfoil,random_forest,jackknife,0.7465437788018433,10.061499999999938
71,airfoil,random_forest,jackknife+,0.8525345622119815,11.32295000000002
71,airfoil,random_forest,jackknife-mm,0.9370199692780338,16.468399999999946
71,airfoil,random_forest,CV+,0.8310291858678955,12.270899999999983
71,airfoil,random_forest,split,0.7526881720430108,10.55340000000001
71,airfoil,random_forest,JAW,0.9155145929339478,inf
72,airfoil,random_forest,naive,0.3978494623655914,5.215399999999988
72,airfoil,random_forest,jackknife,0.7219662058371735,10.652349999999956
72,airfoil,random_forest,jackknife+,0.8079877112135176,11.889324999999943
72,airfoil,random_forest,jackknife-mm,0.9477726574500768,16.696249999999978
72,airfoil,random_forest,CV+,0.8632872503840245,12.463850000000008
72,airfoil,random_forest,split,0.8187403993855606,12.830299999999966
72,airfoil,random_forest,JAW,0.9646697388632872,inf
73,airfoil,random_forest,naive,0.3655913978494624,4.994300000000038
73,airfoil,random_forest,jackknife,0.6666666666666666,11.3005
73,airfoil,random_forest,jackknife+,0.7373271889400922,12.057600000000036
73,airfoil,random_forest,jackknife-mm,0.7772657450076805,17.39107500000003
73,airfoil,random_forest,CV+,0.6912442396313364,12.351999999999975
73,airfoil,random_forest,split,0.8771121351766513,18.94389999999993
73,airfoil,random_forest,JAW,0.9155145929339478,20.1884
74,airfoil,random_forest,naive,0.39477726574500765,4.985799999999983
74,airfoil,random_forest,jackknife,0.7603686635944701,13.255400000000037
74,airfoil,random_forest,jackknife+,0.7572964669738863,13.295450000000017
74,airfoil,random_forest,jackknife-mm,0.9861751152073732,20.424700000000072
74,airfoil,random_forest,CV+,0.7572964669738863,12.614199999999926
74,airfoil,random_forest,split,0.7572964669738863,14.668499999999966
74,airfoil,random_forest,JAW,0.9723502304147466,inf
75,airfoil,random_forest,naive,0.22887864823348694,4.713699999999903
75,airfoil,random_forest,jackknife,0.7726574500768049,11.347899999999925
75,airfoil,random_forest,jackknife+,0.8064516129032258,11.834450000000032
75,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.70349999999992
75,airfoil,random_forest,CV+,0.8755760368663594,12.80604999999997
75,airfoil,random_forest,split,0.7726574500768049,12.604099999999903
75,airfoil,random_forest,JAW,0.9201228878648233,20.389599999999987
76,airfoil,random_forest,naive,0.40860215053763443,4.751699999999943
76,airfoil,random_forest,jackknife,0.6881720430107527,11.100199999999916
76,airfoil,random_forest,jackknife+,0.7112135176651305,11.555749999999946
76,airfoil,random_forest,jackknife-mm,0.8509984639016898,16.826099999999897
76,airfoil,random_forest,CV+,0.7434715821812596,12.526999999999944
76,airfoil,random_forest,split,0.6006144393241167,14.618400000000008
76,airfoil,random_forest,JAW,0.9692780337941628,inf
77,airfoil,random_forest,naive,0.41781874039938555,6.08280000000002
77,airfoil,random_forest,jackknife,0.7649769585253456,11.767000000000053
77,airfoil,random_forest,jackknife+,0.8433179723502304,12.787050000000022
77,airfoil,random_forest,jackknife-mm,0.9877112135176651,18.991450000000086
77,airfoil,random_forest,CV+,0.9615975422427036,14.150774999999996
77,airfoil,random_forest,split,0.8064516129032258,15.081399999999974
77,airfoil,random_forest,JAW,0.989247311827957,inf
78,airfoil,random_forest,naive,0.42857142857142855,5.8998999999999455
78,airfoil,random_forest,jackknife,0.8632872503840245,13.481099999999998
78,airfoil,random_forest,jackknife+,0.9339477726574501,13.82680000000002
78,airfoil,random_forest,jackknife-mm,1.0,20.818174999999982
78,airfoil,random_forest,CV+,0.9431643625192012,14.5
78,airfoil,random_forest,split,0.8709677419354839,17.462600000000037
78,airfoil,random_forest,JAW,0.9846390168970814,inf
79,airfoil,random_forest,naive,0.22427035330261136,4.684400000000011
79,airfoil,random_forest,jackknife,0.565284178187404,10.243600000000043
79,airfoil,random_forest,jackknife+,0.6405529953917051,11.426425000000052
79,airfoil,random_forest,jackknife-mm,0.9139784946236559,17.423650000000038
79,airfoil,random_forest,CV+,0.7419354838709677,12.236950000000007
79,airfoil,random_forest,split,0.8341013824884793,14.163699999999949
79,airfoil,random_forest,JAW,0.9662058371735791,inf
80,airfoil,random_forest,naive,0.3333333333333333,5.011199999999974
80,airfoil,random_forest,jackknife,0.6943164362519201,12.36949999999996
80,airfoil,random_forest,jackknife+,0.7004608294930875,12.881949999999932
80,airfoil,random_forest,jackknife-mm,0.7803379416282642,17.961149999999947
80,airfoil,random_forest,CV+,0.706605222734255,13.242549999999994
80,airfoil,random_forest,split,0.6651305683563749,13.247199999999964
80,airfoil,random_forest,JAW,0.9047619047619048,23.495450000000048
81,airfoil,random_forest,naive,0.43317972350230416,4.7029000000000565
81,airfoil,random_forest,jackknife,0.9093701996927803,12.152499999999975
81,airfoil,random_forest,jackknife+,0.9078341013824884,12.26342499999997
81,airfoil,random_forest,jackknife-mm,0.967741935483871,18.035550000000043
81,airfoil,random_forest,CV+,0.9308755760368663,13.026450000000011
81,airfoil,random_forest,split,0.8202764976958525,13.420299999999997
81,airfoil,random_forest,JAW,0.9170506912442397,26.668900000000022
82,airfoil,random_forest,naive,0.43164362519201227,4.741900000000015
82,airfoil,random_forest,jackknife,0.7634408602150538,12.437099999999987
82,airfoil,random_forest,jackknife+,0.7219662058371735,12.887200000000064
82,airfoil,random_forest,jackknife-mm,0.858678955453149,18.743749999999963
82,airfoil,random_forest,CV+,0.7526881720430108,13.769675000000007
82,airfoil,random_forest,split,0.7035330261136713,13.03570000000002
82,airfoil,random_forest,JAW,0.9170506912442397,inf
83,airfoil,random_forest,naive,0.5453149001536098,5.4531000000000915
83,airfoil,random_forest,jackknife,0.8970814132104454,11.422800000000052
83,airfoil,random_forest,jackknife+,0.9293394777265745,11.924550000000039
83,airfoil,random_forest,jackknife-mm,1.0,17.530200000000036
83,airfoil,random_forest,CV+,0.9370199692780338,13.001674999999992
83,airfoil,random_forest,split,0.9185867895545314,14.785800000000052
83,airfoil,random_forest,JAW,0.9247311827956989,13.988499999999988
84,airfoil,random_forest,naive,0.4946236559139785,5.195700000000045
84,airfoil,random_forest,jackknife,0.7603686635944701,12.282200000000017
84,airfoil,random_forest,jackknife+,0.9308755760368663,12.781349999999975
84,airfoil,random_forest,jackknife-mm,0.9877112135176651,20.285600000000073
84,airfoil,random_forest,CV+,0.9124423963133641,12.775850000000062
84,airfoil,random_forest,split,0.9385560675883257,13.579699999999974
84,airfoil,random_forest,JAW,0.9907834101382489,inf
85,airfoil,random_forest,naive,0.41013824884792627,5.286900000000003
85,airfoil,random_forest,jackknife,0.6666666666666666,12.254700000000014
85,airfoil,random_forest,jackknife+,0.8663594470046083,12.584224999999947
85,airfoil,random_forest,jackknife-mm,0.9339477726574501,18.940100000000015
85,airfoil,random_forest,CV+,0.8709677419354839,13.116949999999946
85,airfoil,random_forest,split,0.8064516129032258,16.502099999999928
85,airfoil,random_forest,JAW,0.858678955453149,15.165049999999951
86,airfoil,random_forest,naive,0.3533026113671275,4.077699999999993
86,airfoil,random_forest,jackknife,0.7327188940092166,12.57510000000002
86,airfoil,random_forest,jackknife+,0.7419354838709677,12.232074999999995
86,airfoil,random_forest,jackknife-mm,0.9109062980030722,18.92530000000002
86,airfoil,random_forest,CV+,0.7296466973886329,11.842224999999914
86,airfoil,random_forest,split,0.5960061443932412,11.90629999999993
86,airfoil,random_forest,JAW,0.9416282642089093,inf
87,airfoil,random_forest,naive,0.2964669738863287,4.521199999999936
87,airfoil,random_forest,jackknife,0.4915514592933948,10.568099999999987
87,airfoil,random_forest,jackknife+,0.5453149001536098,11.14085
87,airfoil,random_forest,jackknife-mm,0.794162826420891,15.6999
87,airfoil,random_forest,CV+,0.5529953917050692,11.177024999999972
87,airfoil,random_forest,split,0.6774193548387096,12.35370000000006
87,airfoil,random_forest,JAW,0.9124423963133641,inf
88,airfoil,random_forest,naive,0.31336405529953915,4.779649999999947
88,airfoil,random_forest,jackknife,0.7619047619047619,12.486799999999988
88,airfoil,random_forest,jackknife+,0.8847926267281107,13.194099999999935
88,airfoil,random_forest,jackknife-mm,0.9907834101382489,20.747600000000006
88,airfoil,random_forest,CV+,0.8786482334869432,13.290900000000008
88,airfoil,random_forest,split,0.4254992319508449,13.862400000000036
88,airfoil,random_forest,JAW,0.9431643625192012,inf
89,airfoil,random_forest,naive,0.6221198156682027,5.174900000000008
89,airfoil,random_forest,jackknife,0.8602150537634409,10.861000000000047
89,airfoil,random_forest,jackknife+,0.9262672811059908,11.688300000000027
89,airfoil,random_forest,jackknife-mm,0.9477726574500768,17.26800000000007
89,airfoil,random_forest,CV+,0.8417818740399385,11.662600000000026
89,airfoil,random_forest,split,0.8402457757296466,12.90009999999998
89,airfoil,random_forest,JAW,0.9416282642089093,inf
90,airfoil,random_forest,naive,0.31797235023041476,5.252899999999983
90,airfoil,random_forest,jackknife,0.7649769585253456,11.896400000000028
90,airfoil,random_forest,jackknife+,0.8294930875576036,12.951674999999994
90,airfoil,random_forest,jackknife-mm,0.946236559139785,18.096100000000064
90,airfoil,random_forest,CV+,0.8863287250384024,14.352175000000045
90,airfoil,random_forest,split,0.9078341013824884,15.53370000000001
90,airfoil,random_forest,JAW,0.9324116743471582,24.52254999999998
91,airfoil,random_forest,naive,0.4592933947772657,4.79340000000002
91,airfoil,random_forest,jackknife,0.7757296466973886,11.648399999999953
91,airfoil,random_forest,jackknife+,0.8740399385560675,12.624899999999954
91,airfoil,random_forest,jackknife-mm,0.9754224270353302,19.324399999999898
91,airfoil,random_forest,CV+,0.8740399385560675,12.496150000000029
91,airfoil,random_forest,split,0.9078341013824884,15.633399999999938
91,airfoil,random_forest,JAW,0.9416282642089093,inf
92,airfoil,random_forest,naive,0.4147465437788018,4.672100000000057
92,airfoil,random_forest,jackknife,0.8878648233486943,11.560799999999972
92,airfoil,random_forest,jackknife+,0.901689708141321,13.161399999999986
92,airfoil,random_forest,jackknife-mm,0.9662058371735791,19.57349999999994
92,airfoil,random_forest,CV+,0.9109062980030722,14.542799999999986
92,airfoil,random_forest,split,0.7204301075268817,14.331999999999994
92,airfoil,random_forest,JAW,0.9738863287250384,inf
93,airfoil,random_forest,naive,0.3640552995391705,5.03449999999998
93,airfoil,random_forest,jackknife,0.7419354838709677,12.098599999999976
93,airfoil,random_forest,jackknife+,0.7849462365591398,12.844999999999999
93,airfoil,random_forest,jackknife-mm,0.9600614439324117,18.751049999999992
93,airfoil,random_forest,CV+,0.7849462365591398,13.273699999999991
93,airfoil,random_forest,split,0.7680491551459293,13.442499999999967
93,airfoil,random_forest,JAW,0.9185867895545314,17.273299999999963
94,airfoil,random_forest,naive,0.42089093701996927,4.7821500000000015
94,airfoil,random_forest,jackknife,0.8310291858678955,10.95339999999996
94,airfoil,random_forest,jackknife+,0.7895545314900153,11.161449999999988
94,airfoil,random_forest,jackknife-mm,0.9308755760368663,16.94009999999993
94,airfoil,random_forest,CV+,0.7972350230414746,11.177800000000033
94,airfoil,random_forest,split,0.8095238095238095,13.540249999999986
94,airfoil,random_forest,JAW,0.9370199692780338,17.58809999999994
95,airfoil,random_forest,naive,0.38863287250384027,6.016399999999976
95,airfoil,random_forest,jackknife,0.8448540706605223,12.749799999999993
95,airfoil,random_forest,jackknife+,0.9769585253456221,13.94905000000007
95,airfoil,random_forest,jackknife-mm,0.9984639016897081,20.883599999999973
95,airfoil,random_forest,CV+,0.9861751152073732,14.417675000000017
95,airfoil,random_forest,split,0.9631336405529954,16.891999999999996
95,airfoil,random_forest,JAW,0.9984639016897081,inf
96,airfoil,random_forest,naive,0.5238095238095238,4.7934999999999945
96,airfoil,random_forest,jackknife,0.7880184331797235,11.118099999999998
96,airfoil,random_forest,jackknife+,0.9585253456221198,12.31644999999996
96,airfoil,random_forest,jackknife-mm,0.9938556067588326,18.552150000000083
96,airfoil,random_forest,CV+,0.9493087557603687,12.981650000000016
96,airfoil,random_forest,split,0.695852534562212,13.805000000000035
96,airfoil,random_forest,JAW,0.9938556067588326,inf
97,airfoil,random_forest,naive,0.40706605222734255,5.817900000000066
97,airfoil,random_forest,jackknife,0.8141321044546851,12.406699999999972
97,airfoil,random_forest,jackknife+,0.8740399385560675,12.31665000000001
97,airfoil,random_forest,jackknife-mm,0.989247311827957,17.934825000000004
97,airfoil,random_forest,CV+,0.8602150537634409,13.268999999999991
97,airfoil,random_forest,split,0.9231950844854071,15.318200000000047
97,airfoil,random_forest,JAW,1.0,24.046450000000064
98,airfoil,random_forest,naive,0.4377880184331797,5.535849999999925
98,airfoil,random_forest,jackknife,0.858678955453149,11.622899999999959
98,airfoil,random_forest,jackknife+,0.8064516129032258,12.49900000000001
98,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.558049999999938
98,airfoil,random_forest,CV+,0.8894009216589862,13.381299999999996
98,airfoil,random_forest,split,0.8356374807987711,14.693099999999959
98,airfoil,random_forest,JAW,0.9539170506912442,inf
99,airfoil,random_forest,naive,0.4055299539170507,4.802600000000098
99,airfoil,random_forest,jackknife,0.8602150537634409,11.304000000000002
99,airfoil,random_forest,jackknife+,0.837173579109063,12.391100000000023
99,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.36432499999998
99,airfoil,random_forest,CV+,0.9262672811059908,13.516349999999932
99,airfoil,random_forest,split,0.9139784946236559,14.079900000000066
99,airfoil,random_forest,JAW,0.9907834101382489,inf
100,airfoil,random_forest,naive,0.3010752688172043,4.820399999999921
100,airfoil,random_forest,jackknife,0.4715821812596006,10.621599999999972
100,airfoil,random_forest,jackknife+,0.576036866359447,11.51224999999998
100,airfoil,random_forest,jackknife-mm,0.7219662058371735,16.96314999999997
100,airfoil,random_forest,CV+,0.5714285714285714,12.367800000000003
100,airfoil,random_forest,split,0.642089093701997,12.953599999999994
100,airfoil,random_forest,JAW,0.8970814132104454,inf
101,airfoil,random_forest,naive,0.511520737327189,5.094200000000001
101,airfoil,random_forest,jackknife,0.6897081413210445,11.216600000000028
101,airfoil,random_forest,jackknife+,0.7450076804915514,12.102824999999982
101,airfoil,random_forest,jackknife-mm,0.9047619047619048,18.949849999999998
101,airfoil,random_forest,CV+,0.6912442396313364,12.867899999999935
101,airfoil,random_forest,split,0.8003072196620584,14.01079999999996
101,airfoil,random_forest,JAW,0.9493087557603687,inf
102,airfoil,random_forest,naive,0.5391705069124424,5.180400000000077
102,airfoil,random_forest,jackknife,0.8356374807987711,10.97270000000006
102,airfoil,random_forest,jackknife+,0.8771121351766513,12.077775000000003
102,airfoil,random_forest,jackknife-mm,0.9861751152073732,18.144575000000046
102,airfoil,random_forest,CV+,0.8940092165898618,13.027300000000025
102,airfoil,random_forest,split,0.9523809523809523,17.785500000000013
102,airfoil,random_forest,JAW,0.9738863287250384,22.87139999999998
103,airfoil,random_forest,naive,0.24270353302611367,4.482749999999953
103,airfoil,random_forest,jackknife,0.5898617511520737,10.340800000000002
103,airfoil,random_forest,jackknife+,0.6466973886328725,11.77460000000002
103,airfoil,random_forest,jackknife-mm,0.9262672811059908,17.026899999999955
103,airfoil,random_forest,CV+,0.7434715821812596,13.473850000000056
103,airfoil,random_forest,split,0.6620583717357911,14.78049999999999
103,airfoil,random_forest,JAW,0.9662058371735791,inf
104,airfoil,random_forest,naive,0.5683563748079877,5.236600000000067
104,airfoil,random_forest,jackknife,0.8725038402457758,12.525099999999952
104,airfoil,random_forest,jackknife+,0.8986175115207373,13.101300000000066
104,airfoil,random_forest,jackknife-mm,0.9969278033794163,19.765924999999953
104,airfoil,random_forest,CV+,0.8894009216589862,13.29510000000002
104,airfoil,random_forest,split,0.8079877112135176,14.027300000000054
104,airfoil,random_forest,JAW,0.978494623655914,inf
105,airfoil,random_forest,naive,0.4838709677419355,4.807099999999991
105,airfoil,random_forest,jackknife,0.7204301075268817,11.46599999999998
105,airfoil,random_forest,jackknife+,0.7373271889400922,11.566849999999931
105,airfoil,random_forest,jackknife-mm,0.837173579109063,17.30425000000004
105,airfoil,random_forest,CV+,0.7296466973886329,11.459600000000009
105,airfoil,random_forest,split,0.7373271889400922,13.548450000000003
105,airfoil,random_forest,JAW,0.989247311827957,19.960150000000013
106,airfoil,random_forest,naive,0.42089093701996927,5.101599999999991
106,airfoil,random_forest,jackknife,0.7465437788018433,10.860299999999938
106,airfoil,random_forest,jackknife+,0.7741935483870968,11.7684
106,airfoil,random_forest,jackknife-mm,0.9354838709677419,17.79964999999993
106,airfoil,random_forest,CV+,0.7726574500768049,12.501599999999996
106,airfoil,random_forest,split,0.6989247311827957,14.843899999999962
106,airfoil,random_forest,JAW,0.9155145929339478,inf
107,airfoil,random_forest,naive,0.3456221198156682,4.504849999999976
107,airfoil,random_forest,jackknife,0.7035330261136713,9.97399999999999
107,airfoil,random_forest,jackknife+,0.7035330261136713,10.944950000000034
107,airfoil,random_forest,jackknife-mm,0.9508448540706606,17.268224999999973
107,airfoil,random_forest,CV+,0.706605222734255,11.350800000000078
107,airfoil,random_forest,split,0.674347158218126,9.4863
107,airfoil,random_forest,JAW,0.9738863287250384,inf
108,airfoil,random_forest,naive,0.38095238095238093,4.848349999999925
108,airfoil,random_forest,jackknife,0.6943164362519201,11.64130000000003
108,airfoil,random_forest,jackknife+,0.7250384024577573,12.032749999999965
108,airfoil,random_forest,jackknife-mm,0.9216589861751152,18.380950000000027
108,airfoil,random_forest,CV+,0.7357910906298003,12.846199999999996
108,airfoil,random_forest,split,0.7987711213517665,12.276000000000067
108,airfoil,random_forest,JAW,0.8678955453149002,16.925949999999943
109,airfoil,random_forest,naive,0.3533026113671275,5.35329999999999
109,airfoil,random_forest,jackknife,0.8341013824884793,13.013700000000028
109,airfoil,random_forest,jackknife+,0.837173579109063,13.167849999999916
109,airfoil,random_forest,jackknife-mm,0.9877112135176651,19.512050000000045
109,airfoil,random_forest,CV+,0.8494623655913979,13.106999999999985
109,airfoil,random_forest,split,0.9278033794162827,16.7663
109,airfoil,random_forest,JAW,0.9708141321044547,inf
110,airfoil,random_forest,naive,0.4055299539170507,4.627400000000051
110,airfoil,random_forest,jackknife,0.7357910906298003,11.120199999999897
110,airfoil,random_forest,jackknife+,0.8556067588325653,12.2461500000001
110,airfoil,random_forest,jackknife-mm,0.880184331797235,17.495299999999915
110,airfoil,random_forest,CV+,0.8663594470046083,12.487999999999971
110,airfoil,random_forest,split,0.6758832565284179,15.129000000000048
110,airfoil,random_forest,JAW,0.9078341013824884,18.14090000000006
111,airfoil,random_forest,naive,0.3348694316436252,4.912200000000041
111,airfoil,random_forest,jackknife,0.6789554531490015,11.518200000000036
111,airfoil,random_forest,jackknife+,0.7542242703533026,12.359799999999993
111,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.350850000000023
111,airfoil,random_forest,CV+,0.8141321044546851,13.438649999999953
111,airfoil,random_forest,split,0.7357910906298003,15.694300000000055
111,airfoil,random_forest,JAW,0.989247311827957,25.59879999999997
112,airfoil,random_forest,naive,0.5053763440860215,5.382299999999873
112,airfoil,random_forest,jackknife,0.9170506912442397,12.977699999999999
112,airfoil,random_forest,jackknife+,0.9124423963133641,13.105849999999975
112,airfoil,random_forest,jackknife-mm,0.9846390168970814,19.857999999999976
112,airfoil,random_forest,CV+,0.9155145929339478,14.042749999999955
112,airfoil,random_forest,split,0.9124423963133641,16.09450000000004
112,airfoil,random_forest,JAW,0.9631336405529954,inf
113,airfoil,random_forest,naive,0.3932411674347158,5.344000000000051
113,airfoil,random_forest,jackknife,0.5145929339477726,10.54140000000001
113,airfoil,random_forest,jackknife+,0.5453149001536098,11.565124999999938
113,airfoil,random_forest,jackknife-mm,0.9216589861751152,16.992300000000014
113,airfoil,random_forest,CV+,0.6098310291858678,12.170200000000008
113,airfoil,random_forest,split,0.7465437788018433,14.064799999999991
113,airfoil,random_forest,JAW,0.9969278033794163,inf
114,airfoil,random_forest,naive,0.4377880184331797,4.545500000000004
114,airfoil,random_forest,jackknife,0.7050691244239631,11.923100000000062
114,airfoil,random_forest,jackknife+,0.7695852534562212,12.923599999999908
114,airfoil,random_forest,jackknife-mm,0.9984639016897081,20.53055000000009
114,airfoil,random_forest,CV+,0.8755760368663594,13.341099999999955
114,airfoil,random_forest,split,0.7158218125960062,15.293299999999945
114,airfoil,random_forest,JAW,0.9600614439324117,inf
115,airfoil,random_forest,naive,0.4377880184331797,5.16840000000002
115,airfoil,random_forest,jackknife,0.7726574500768049,12.426299999999998
115,airfoil,random_forest,jackknife+,0.8725038402457758,12.784124999999989
115,airfoil,random_forest,jackknife-mm,0.9831029185867896,19.18705
115,airfoil,random_forest,CV+,0.9093701996927803,13.636999999999972
115,airfoil,random_forest,split,0.9001536098310292,14.463600000000042
115,airfoil,random_forest,JAW,0.9508448540706606,18.069499999999906
116,airfoil,random_forest,naive,0.30261136712749614,4.93829999999997
116,airfoil,random_forest,jackknife,0.6835637480798771,11.709699999999941
116,airfoil,random_forest,jackknife+,0.7450076804915514,12.511700000000076
116,airfoil,random_forest,jackknife-mm,0.9907834101382489,19.076899999999952
116,airfoil,random_forest,CV+,0.7419354838709677,13.560200000000066
116,airfoil,random_forest,split,0.7603686635944701,12.997299999999996
116,airfoil,random_forest,JAW,0.9938556067588326,inf
117,airfoil,random_forest,naive,0.5145929339477726,4.871100000000098
117,airfoil,random_forest,jackknife,0.7496159754224271,11.014899999999955
117,airfoil,random_forest,jackknife+,0.9400921658986175,12.328749999999943
117,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.493449999999967
117,airfoil,random_forest,CV+,0.9431643625192012,13.089150000000004
117,airfoil,random_forest,split,0.815668202764977,16.035799999999966
117,airfoil,random_forest,JAW,0.9754224270353302,17.98460000000003
118,airfoil,random_forest,naive,0.23963133640552994,5.468400000000031
118,airfoil,random_forest,jackknife,0.815668202764977,12.74090000000001
118,airfoil,random_forest,jackknife+,0.8417818740399385,13.527999999999992
118,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.491974999999996
118,airfoil,random_forest,CV+,0.8110599078341014,13.56260000000006
118,airfoil,random_forest,split,0.794162826420891,15.883099999999985
118,airfoil,random_forest,JAW,0.9738863287250384,inf
119,airfoil,random_forest,naive,0.4254992319508449,5.208600000000047
119,airfoil,random_forest,jackknife,0.8433179723502304,11.855899999999991
119,airfoil,random_forest,jackknife+,0.9631336405529954,12.470874999999992
119,airfoil,random_forest,jackknife-mm,0.9953917050691244,18.094700000000017
119,airfoil,random_forest,CV+,0.9754224270353302,13.221999999999952
119,airfoil,random_forest,split,0.9615975422427036,15.313400000000001
119,airfoil,random_forest,JAW,1.0,26.244849999999957
120,airfoil,random_forest,naive,0.34101382488479265,4.664699999999954
120,airfoil,random_forest,jackknife,0.6344086021505376,11.756899999999945
120,airfoil,random_forest,jackknife+,0.695852534562212,12.35339999999998
120,airfoil,random_forest,jackknife-mm,0.890937019969278,18.275599999999955
120,airfoil,random_forest,CV+,0.7096774193548387,13.217900000000014
120,airfoil,random_forest,split,0.8740399385560675,13.571900000000028
120,airfoil,random_forest,JAW,0.9831029185867896,inf
121,airfoil,random_forest,naive,0.391705069124424,4.477699999999999
121,airfoil,random_forest,jackknife,0.8233486943164362,11.71550000000002
121,airfoil,random_forest,jackknife+,0.8709677419354839,12.09295000000003
121,airfoil,random_forest,jackknife-mm,0.9708141321044547,17.991600000000005
121,airfoil,random_forest,CV+,0.8878648233486943,12.387749999999997
121,airfoil,random_forest,split,0.9539170506912442,16.4118
121,airfoil,random_forest,JAW,0.9508448540706606,15.408300000000025
122,airfoil,random_forest,naive,0.33640552995391704,4.7538000000000125
122,airfoil,random_forest,jackknife,0.738863287250384,12.058100000000024
122,airfoil,random_forest,jackknife+,0.8110599078341014,12.625174999999984
122,airfoil,random_forest,jackknife-mm,0.978494623655914,19.187799999999996
122,airfoil,random_forest,CV+,0.8771121351766513,12.565900000000013
122,airfoil,random_forest,split,0.6359447004608295,13.60579999999996
122,airfoil,random_forest,JAW,0.9692780337941628,25.344300000000004
123,airfoil,random_forest,naive,0.5714285714285714,5.638699999999972
123,airfoil,random_forest,jackknife,0.7035330261136713,12.059699999999935
123,airfoil,random_forest,jackknife+,0.890937019969278,13.219174999999979
123,airfoil,random_forest,jackknife-mm,0.9861751152073732,20.374199999999945
123,airfoil,random_forest,CV+,0.8448540706605223,14.242150000000024
123,airfoil,random_forest,split,0.8110599078341014,15.54699999999994
123,airfoil,random_forest,JAW,0.9984639016897081,inf
124,airfoil,random_forest,naive,0.3932411674347158,4.2821999999999605
124,airfoil,random_forest,jackknife,0.9078341013824884,12.19380000000001
124,airfoil,random_forest,jackknife+,0.8740399385560675,13.893624999999957
124,airfoil,random_forest,jackknife-mm,1.0,21.529899999999984
124,airfoil,random_forest,CV+,0.9631336405529954,13.617550000000065
124,airfoil,random_forest,split,0.8079877112135176,14.990100000000012
124,airfoil,random_forest,JAW,0.9969278033794163,inf
125,airfoil,random_forest,naive,0.4147465437788018,5.766099999999938
125,airfoil,random_forest,jackknife,0.8110599078341014,11.275900000000036
125,airfoil,random_forest,jackknife+,0.8617511520737328,11.893650000000022
125,airfoil,random_forest,jackknife-mm,0.967741935483871,17.845399999999998
125,airfoil,random_forest,CV+,0.9078341013824884,12.872849999999929
125,airfoil,random_forest,split,0.6804915514592934,12.826399999999978
125,airfoil,random_forest,JAW,0.9907834101382489,19.670350000000013
126,airfoil,random_forest,naive,0.3118279569892473,5.0709000000000515
126,airfoil,random_forest,jackknife,0.7204301075268817,11.719599999999957
126,airfoil,random_forest,jackknife+,0.7403993855606759,12.317424999999972
126,airfoil,random_forest,jackknife-mm,0.9324116743471582,18.496749999999977
126,airfoil,random_forest,CV+,0.7434715821812596,13.808300000000003
126,airfoil,random_forest,split,0.9247311827956989,18.49969999999996
126,airfoil,random_forest,JAW,0.9216589861751152,inf
127,airfoil,random_forest,naive,0.44086021505376344,4.928299999999979
127,airfoil,random_forest,jackknife,0.8172043010752689,11.089200000000005
127,airfoil,random_forest,jackknife+,0.8863287250384024,11.674099999999967
127,airfoil,random_forest,jackknife-mm,0.9708141321044547,17.494375000000048
127,airfoil,random_forest,CV+,0.9278033794162827,13.353150000000014
127,airfoil,random_forest,split,0.6989247311827957,11.705300000000022
127,airfoil,random_forest,JAW,0.9170506912442397,15.446675000000013
128,airfoil,random_forest,naive,0.2857142857142857,4.939299999999946
128,airfoil,random_forest,jackknife,0.5468509984639017,11.368200000000002
128,airfoil,random_forest,jackknife+,0.7357910906298003,11.863674999999986
128,airfoil,random_forest,jackknife-mm,0.9109062980030722,17.624899999999982
128,airfoil,random_forest,CV+,0.6712749615975423,12.046899999999994
128,airfoil,random_forest,split,0.5698924731182796,12.152999999999992
128,airfoil,random_forest,JAW,0.9155145929339478,inf
129,airfoil,random_forest,naive,0.3978494623655914,4.56039999999993
129,airfoil,random_forest,jackknife,0.8540706605222734,11.18810000000002
129,airfoil,random_forest,jackknife+,0.8003072196620584,11.682550000000035
129,airfoil,random_forest,jackknife-mm,0.978494623655914,18.066500000000005
129,airfoil,random_forest,CV+,0.8172043010752689,12.361949999999979
129,airfoil,random_forest,split,0.5898617511520737,12.92459999999997
129,airfoil,random_forest,JAW,0.956989247311828,inf
130,airfoil,random_forest,naive,0.4946236559139785,4.753100000000018
130,airfoil,random_forest,jackknife,0.8955453149001537,11.971900000000005
130,airfoil,random_forest,jackknife+,0.8755760368663594,12.40549999999999
130,airfoil,random_forest,jackknife-mm,0.9723502304147466,18.811750000000018
130,airfoil,random_forest,CV+,0.8709677419354839,12.94744999999999
130,airfoil,random_forest,split,0.8740399385560675,14.383600000000058
130,airfoil,random_forest,JAW,0.9585253456221198,inf
131,airfoil,random_forest,naive,0.43317972350230416,5.2986499999998955
131,airfoil,random_forest,jackknife,0.9308755760368663,12.990999999999957
131,airfoil,random_forest,jackknife+,0.9278033794162827,13.271099999999919
131,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.81029999999997
131,airfoil,random_forest,CV+,0.9370199692780338,13.633925000000048
131,airfoil,random_forest,split,0.9385560675883257,14.033900000000017
131,airfoil,random_forest,JAW,0.9431643625192012,inf
132,airfoil,random_forest,naive,0.2887864823348694,4.772399999999948
132,airfoil,random_forest,jackknife,0.6129032258064516,10.784749999999917
132,airfoil,random_forest,jackknife+,0.5990783410138248,12.428125000000009
132,airfoil,random_forest,jackknife-mm,0.9907834101382489,19.056649999999948
132,airfoil,random_forest,CV+,0.7526881720430108,13.494725000000017
132,airfoil,random_forest,split,0.6466973886328725,16.626199999999955
132,airfoil,random_forest,JAW,0.9984639016897081,inf
133,airfoil,random_forest,naive,0.28110599078341014,4.57650000000001
133,airfoil,random_forest,jackknife,0.5745007680491552,11.105999999999995
133,airfoil,random_forest,jackknife+,0.6497695852534562,11.682725000000033
133,airfoil,random_forest,jackknife-mm,0.9477726574500768,18.132249999999985
133,airfoil,random_forest,CV+,0.685099846390169,12.224250000000012
133,airfoil,random_forest,split,0.7695852534562212,13.37469999999999
133,airfoil,random_forest,JAW,0.9877112135176651,inf
134,airfoil,random_forest,naive,0.3425499231950845,4.230299999999943
134,airfoil,random_forest,jackknife,0.9370199692780338,11.433649999999943
134,airfoil,random_forest,jackknife+,0.9662058371735791,11.832824999999971
134,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.315999999999974
134,airfoil,random_forest,CV+,0.8755760368663594,13.319975000000014
134,airfoil,random_forest,split,0.9615975422427036,12.58809999999994
134,airfoil,random_forest,JAW,0.967741935483871,14.905499999999961
135,airfoil,random_forest,naive,0.24423963133640553,4.463850000000008
135,airfoil,random_forest,jackknife,0.5745007680491552,10.218600000000094
135,airfoil,random_forest,jackknife+,0.5514592933947773,10.779824999999974
135,airfoil,random_forest,jackknife-mm,0.8678955453149002,15.973900000000086
135,airfoil,random_forest,CV+,0.6482334869431644,11.641100000000051
135,airfoil,random_forest,split,0.620583717357911,13.89829999999995
135,airfoil,random_forest,JAW,0.8986175115207373,inf
136,airfoil,random_forest,naive,0.4423963133640553,4.893299999999982
136,airfoil,random_forest,jackknife,0.794162826420891,10.780599999999993
136,airfoil,random_forest,jackknife+,0.8847926267281107,12.023650000000004
136,airfoil,random_forest,jackknife-mm,0.978494623655914,17.103700000000018
136,airfoil,random_forest,CV+,0.901689708141321,13.001024999999942
136,airfoil,random_forest,split,0.8248847926267281,11.556900000000041
136,airfoil,random_forest,JAW,0.8648233486943164,12.200699999999983
137,airfoil,random_forest,naive,0.39477726574500765,4.6206000000000245
137,airfoil,random_forest,jackknife,0.9278033794162827,12.668599999999998
137,airfoil,random_forest,jackknife+,0.9216589861751152,13.359849999999952
137,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.57390000000001
137,airfoil,random_forest,CV+,0.9216589861751152,12.80625000000002
137,airfoil,random_forest,split,0.8003072196620584,14.983499999999907
137,airfoil,random_forest,JAW,0.9769585253456221,21.279099999999957
138,airfoil,random_forest,naive,0.35944700460829493,4.820199999999943
138,airfoil,random_forest,jackknife,0.6835637480798771,11.206900000000076
138,airfoil,random_forest,jackknife+,0.6436251920122887,11.457350000000034
138,airfoil,random_forest,jackknife-mm,0.8248847926267281,16.917100000000147
138,airfoil,random_forest,CV+,0.65284178187404,12.27250000000005
138,airfoil,random_forest,split,0.7096774193548387,13.626400000000046
138,airfoil,random_forest,JAW,0.9262672811059908,inf
139,airfoil,random_forest,naive,0.4116743471582181,4.397250000000042
139,airfoil,random_forest,jackknife,0.783410138248848,11.241299999999995
139,airfoil,random_forest,jackknife+,0.7757296466973886,12.374950000000013
139,airfoil,random_forest,jackknife-mm,1.0,20.549850000000035
139,airfoil,random_forest,CV+,0.7880184331797235,12.878625000000028
139,airfoil,random_forest,split,0.5560675883256528,11.19259999999997
139,airfoil,random_forest,JAW,1.0,inf
140,airfoil,random_forest,naive,0.4377880184331797,4.544699999999921
140,airfoil,random_forest,jackknife,0.7250384024577573,11.021100000000018
140,airfoil,random_forest,jackknife+,0.7357910906298003,12.130649999999946
140,airfoil,random_forest,jackknife-mm,0.9631336405529954,19.482600000000005
140,airfoil,random_forest,CV+,0.7419354838709677,13.607499999999916
140,airfoil,random_forest,split,0.7004608294930875,13.135199999999998
140,airfoil,random_forest,JAW,0.9493087557603687,inf
141,airfoil,random_forest,naive,0.4685099846390169,4.663700000000034
141,airfoil,random_forest,jackknife,0.8294930875576036,12.234450000000038
141,airfoil,random_forest,jackknife+,0.7542242703533026,12.568125000000038
141,airfoil,random_forest,jackknife-mm,0.9815668202764977,18.443400000000054
141,airfoil,random_forest,CV+,0.7572964669738863,12.418949999999995
141,airfoil,random_forest,split,0.8847926267281107,13.707499999999982
141,airfoil,random_forest,JAW,0.956989247311828,inf
142,airfoil,random_forest,naive,0.4116743471582181,4.759900000000044
142,airfoil,random_forest,jackknife,0.7204301075268817,10.287300000000016
142,airfoil,random_forest,jackknife+,0.6943164362519201,11.591699999999975
142,airfoil,random_forest,jackknife-mm,0.9615975422427036,18.741849999999985
142,airfoil,random_forest,CV+,0.738863287250384,12.329250000000016
142,airfoil,random_forest,split,0.7219662058371735,14.261499999999955
142,airfoil,random_forest,JAW,0.9769585253456221,inf
143,airfoil,random_forest,naive,0.4869431643625192,4.898550000000057
143,airfoil,random_forest,jackknife,0.8218125960061444,12.63900000000001
143,airfoil,random_forest,jackknife+,0.8233486943164362,12.745800000000003
143,airfoil,random_forest,jackknife-mm,0.9800307219662059,19.92735000000002
143,airfoil,random_forest,CV+,0.82642089093702,13.40977500000001
143,airfoil,random_forest,split,0.8018433179723502,14.224699999999956
143,airfoil,random_forest,JAW,0.9800307219662059,18.982074999999995
144,airfoil,random_forest,naive,0.3087557603686636,4.446799999999996
144,airfoil,random_forest,jackknife,0.6605222734254992,10.831800000000015
144,airfoil,random_forest,jackknife+,0.6728110599078341,11.506524999999968
144,airfoil,random_forest,jackknife-mm,0.9877112135176651,16.995549999999994
144,airfoil,random_forest,CV+,0.7050691244239631,11.952499999999915
144,airfoil,random_forest,split,0.8602150537634409,14.113749999999982
144,airfoil,random_forest,JAW,0.9723502304147466,22.599499999999992
145,airfoil,random_forest,naive,0.4377880184331797,5.5340500000000645
145,airfoil,random_forest,jackknife,0.8125960061443932,12.307499999999948
145,airfoil,random_forest,jackknife+,0.9615975422427036,13.100700000000003
145,airfoil,random_forest,jackknife-mm,0.9969278033794163,21.442049999999938
145,airfoil,random_forest,CV+,0.9708141321044547,14.175725
145,airfoil,random_forest,split,0.8509984639016898,18.207499999999925
145,airfoil,random_forest,JAW,0.9877112135176651,inf
146,airfoil,random_forest,naive,0.4039938556067588,5.0636000000000365
146,airfoil,random_forest,jackknife,0.8955453149001537,11.243299999999977
146,airfoil,random_forest,jackknife+,0.7665130568356375,12.342750000000024
146,airfoil,random_forest,jackknife-mm,0.978494623655914,18.969949999999955
146,airfoil,random_forest,CV+,0.7634408602150538,12.47354999999996
146,airfoil,random_forest,split,0.5944700460829493,13.113100000000031
146,airfoil,random_forest,JAW,0.9324116743471582,18.39169999999997
147,airfoil,random_forest,naive,0.5238095238095238,4.626600000000025
147,airfoil,random_forest,jackknife,0.7465437788018433,11.483650000000011
147,airfoil,random_forest,jackknife+,0.8294930875576036,12.842199999999934
147,airfoil,random_forest,jackknife-mm,0.9800307219662059,18.640050000000002
147,airfoil,random_forest,CV+,0.8817204301075269,12.985600000000005
147,airfoil,random_forest,split,0.7265745007680492,15.448799999999949
147,airfoil,random_forest,JAW,0.9139784946236559,19.412300000000002
148,airfoil,random_forest,naive,0.3671274961597542,5.079549999999983
148,airfoil,random_forest,jackknife,0.6098310291858678,10.941299999999956
148,airfoil,random_forest,jackknife+,0.5668202764976958,11.318249999999964
148,airfoil,random_forest,jackknife-mm,0.8095238095238095,16.502349999999964
148,airfoil,random_forest,CV+,0.6082949308755761,12.329750000000047
148,airfoil,random_forest,split,0.7142857142857143,14.536900000000031
148,airfoil,random_forest,JAW,0.9493087557603687,inf
149,airfoil,random_forest,naive,0.32872503840245776,4.785400000000095
149,airfoil,random_forest,jackknife,0.7588325652841782,12.234100000000012
149,airfoil,random_forest,jackknife+,0.8771121351766513,12.462950000000006
149,airfoil,random_forest,jackknife-mm,0.9907834101382489,19.625100000000003
149,airfoil,random_forest,CV+,0.9293394777265745,12.833599999999947
149,airfoil,random_forest,split,0.9708141321044547,19.355399999999975
149,airfoil,random_forest,JAW,0.9600614439324117,inf
150,airfoil,random_forest,naive,0.4254992319508449,5.007699999999943
150,airfoil,random_forest,jackknife,0.7311827956989247,11.90850000000006
150,airfoil,random_forest,jackknife+,0.8125960061443932,12.790200000000027
150,airfoil,random_forest,jackknife-mm,0.9723502304147466,19.12950000000012
150,airfoil,random_forest,CV+,0.8125960061443932,13.466200000000015
150,airfoil,random_forest,split,0.7081413210445469,15.132799999999918
150,airfoil,random_forest,JAW,0.9815668202764977,inf
151,airfoil,random_forest,naive,0.4393241167434716,4.890200000000021
151,airfoil,random_forest,jackknife,0.8294930875576036,12.000499999999988
151,airfoil,random_forest,jackknife+,0.837173579109063,12.322050000000047
151,airfoil,random_forest,jackknife-mm,0.9662058371735791,18.46275
151,airfoil,random_forest,CV+,0.7772657450076805,12.941025000000067
151,airfoil,random_forest,split,0.6359447004608295,12.26479999999998
151,airfoil,random_forest,JAW,0.9631336405529954,inf
152,airfoil,random_forest,naive,0.31336405529953915,5.011900000000082
152,airfoil,random_forest,jackknife,0.5314900153609831,10.830699999999979
152,airfoil,random_forest,jackknife+,0.6359447004608295,11.866700000000009
152,airfoil,random_forest,jackknife-mm,0.738863287250384,18.60307499999999
152,airfoil,random_forest,CV+,0.6620583717357911,13.530550000000005
152,airfoil,random_forest,split,0.8509984639016898,14.38449999999996
152,airfoil,random_forest,JAW,0.8740399385560675,inf
153,airfoil,random_forest,naive,0.29185867895545314,4.95554999999996
153,airfoil,random_forest,jackknife,0.6513056835637481,10.897199999999998
153,airfoil,random_forest,jackknife+,0.8187403993855606,11.75715000000001
153,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.067249999999987
153,airfoil,random_forest,CV+,0.8187403993855606,12.126074999999972
153,airfoil,random_forest,split,0.8079877112135176,14.099699999999984
153,airfoil,random_forest,JAW,0.8233486943164362,16.137150000000048
154,airfoil,random_forest,naive,0.42242703533026116,4.061899999999923
154,airfoil,random_forest,jackknife,0.7910906298003072,12.163499999999999
154,airfoil,random_forest,jackknife+,0.9400921658986175,12.842649999999978
154,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.19845000000001
154,airfoil,random_forest,CV+,0.9493087557603687,13.504325000000051
154,airfoil,random_forest,split,0.8678955453149002,11.556699999999978
154,airfoil,random_forest,JAW,0.978494623655914,inf
155,airfoil,random_forest,naive,0.17665130568356374,4.754250000000013
155,airfoil,random_forest,jackknife,0.6804915514592934,11.48550000000003
155,airfoil,random_forest,jackknife+,0.7803379416282642,12.531500000000051
155,airfoil,random_forest,jackknife-mm,0.9815668202764977,19.669900000000013
155,airfoil,random_forest,CV+,0.7864823348694316,13.27379999999998
155,airfoil,random_forest,split,0.7557603686635944,15.255000000000052
155,airfoil,random_forest,JAW,0.9861751152073732,inf
156,airfoil,random_forest,naive,0.43010752688172044,4.951250000000016
156,airfoil,random_forest,jackknife,0.890937019969278,11.662599999999998
156,airfoil,random_forest,jackknife+,0.8233486943164362,11.892200000000045
156,airfoil,random_forest,jackknife-mm,0.9846390168970814,17.551200000000023
156,airfoil,random_forest,CV+,0.8940092165898618,13.303949999999972
156,airfoil,random_forest,split,0.9662058371735791,15.354100000000045
156,airfoil,random_forest,JAW,0.956989247311828,inf
157,airfoil,random_forest,naive,0.28417818740399386,5.202399999999955
157,airfoil,random_forest,jackknife,0.7695852534562212,10.630899999999997
157,airfoil,random_forest,jackknife+,0.706605222734255,11.435399999999959
157,airfoil,random_forest,jackknife-mm,0.946236559139785,16.61445000000002
157,airfoil,random_forest,CV+,0.82642089093702,12.172524999999965
157,airfoil,random_forest,split,0.738863287250384,12.62600000000009
157,airfoil,random_forest,JAW,0.9447004608294931,inf
158,airfoil,random_forest,naive,0.4930875576036866,4.173500000000047
158,airfoil,random_forest,jackknife,0.7572964669738863,11.423799999999972
158,airfoil,random_forest,jackknife+,0.8617511520737328,11.922600000000017
158,airfoil,random_forest,jackknife-mm,0.9646697388632872,16.30179999999993
158,airfoil,random_forest,CV+,0.869431643625192,12.019950000000023
158,airfoil,random_forest,split,0.8740399385560675,13.010000000000076
158,airfoil,random_forest,JAW,0.8894009216589862,13.603749999999991
159,airfoil,random_forest,naive,0.423963133640553,4.542299999999983
159,airfoil,random_forest,jackknife,0.706605222734255,10.995000000000061
159,airfoil,random_forest,jackknife+,0.738863287250384,11.564950000000053
159,airfoil,random_forest,jackknife-mm,0.8341013824884793,16.55125000000004
159,airfoil,random_forest,CV+,0.7557603686635944,11.95102499999993
159,airfoil,random_forest,split,0.7219662058371735,13.781200000000013
159,airfoil,random_forest,JAW,0.989247311827957,inf
160,airfoil,random_forest,naive,0.2534562211981567,4.750999999999976
160,airfoil,random_forest,jackknife,0.8402457757296466,11.113499999999988
160,airfoil,random_forest,jackknife+,0.8878648233486943,11.983475000000013
160,airfoil,random_forest,jackknife-mm,0.9262672811059908,16.56279999999998
160,airfoil,random_forest,CV+,0.890937019969278,12.113749999999968
160,airfoil,random_forest,split,0.7649769585253456,14.577899999999971
160,airfoil,random_forest,JAW,0.9247311827956989,inf
161,airfoil,random_forest,naive,0.33947772657450076,5.437499999999943
161,airfoil,random_forest,jackknife,0.6405529953917051,11.284499999999923
161,airfoil,random_forest,jackknife+,0.6666666666666666,12.112450000000067
161,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.62919999999994
161,airfoil,random_forest,CV+,0.8356374807987711,13.464399999999983
161,airfoil,random_forest,split,0.7634408602150538,15.284899999999965
161,airfoil,random_forest,JAW,0.9585253456221198,inf
162,airfoil,random_forest,naive,0.3655913978494624,4.619199999999978
162,airfoil,random_forest,jackknife,0.6251920122887865,10.459900000000019
162,airfoil,random_forest,jackknife+,0.685099846390169,11.50262499999998
162,airfoil,random_forest,jackknife-mm,0.8863287250384024,16.804150000000035
162,airfoil,random_forest,CV+,0.695852534562212,11.861749999999986
162,airfoil,random_forest,split,0.6221198156682027,13.198200000000014
162,airfoil,random_forest,JAW,0.946236559139785,inf
163,airfoil,random_forest,naive,0.2227342549923195,4.2701000000000136
163,airfoil,random_forest,jackknife,0.6159754224270353,11.222099999999983
163,airfoil,random_forest,jackknife+,0.6436251920122887,12.198450000000037
163,airfoil,random_forest,jackknife-mm,0.9523809523809523,19.491449999999986
163,airfoil,random_forest,CV+,0.7158218125960062,12.826699999999988
163,airfoil,random_forest,split,0.8448540706605223,16.626949999999994
163,airfoil,random_forest,JAW,0.9907834101382489,inf
164,airfoil,random_forest,naive,0.3379416282642089,4.6568999999999505
164,airfoil,random_forest,jackknife,0.8233486943164362,11.894299999999959
164,airfoil,random_forest,jackknife+,0.8709677419354839,12.474749999999972
164,airfoil,random_forest,jackknife-mm,0.9646697388632872,17.89389999999993
164,airfoil,random_forest,CV+,0.858678955453149,13.024900000000017
164,airfoil,random_forest,split,0.880184331797235,17.216099999999955
164,airfoil,random_forest,JAW,0.9923195084485407,inf
165,airfoil,random_forest,naive,0.2749615975422427,5.008199999999988
165,airfoil,random_forest,jackknife,0.6835637480798771,11.754200000000026
165,airfoil,random_forest,jackknife+,0.7695852534562212,12.683149999999955
165,airfoil,random_forest,jackknife-mm,0.847926267281106,20.49195000000003
165,airfoil,random_forest,CV+,0.7373271889400922,12.789950000000019
165,airfoil,random_forest,split,0.8018433179723502,17.043199999999956
165,airfoil,random_forest,JAW,0.9953917050691244,inf
166,airfoil,random_forest,naive,0.3794162826420891,4.5277000000000385
166,airfoil,random_forest,jackknife,0.6405529953917051,10.58280000000002
166,airfoil,random_forest,jackknife+,0.7818740399385561,11.47762500000006
166,airfoil,random_forest,jackknife-mm,0.9231950844854071,16.12055000000001
166,airfoil,random_forest,CV+,0.7895545314900153,11.613600000000076
166,airfoil,random_forest,split,0.8556067588325653,12.21769999999998
166,airfoil,random_forest,JAW,0.956989247311828,inf
167,airfoil,random_forest,naive,0.4055299539170507,5.063900000000018
167,airfoil,random_forest,jackknife,0.8033794162826421,11.987200000000058
167,airfoil,random_forest,jackknife+,0.6989247311827957,12.752750000000006
167,airfoil,random_forest,jackknife-mm,0.9554531490015361,17.370550000000094
167,airfoil,random_forest,CV+,0.7434715821812596,13.309175000000039
167,airfoil,random_forest,split,0.8940092165898618,15.018700000000052
167,airfoil,random_forest,JAW,0.8540706605222734,13.057299999999998
168,airfoil,random_forest,naive,0.511520737327189,4.879100000000051
168,airfoil,random_forest,jackknife,0.8463901689708141,12.744800000000026
168,airfoil,random_forest,jackknife+,0.7880184331797235,12.684099999999987
168,airfoil,random_forest,jackknife-mm,0.9769585253456221,18.70505000000007
168,airfoil,random_forest,CV+,0.8463901689708141,12.953749999999971
168,airfoil,random_forest,split,0.7788018433179723,13.98739999999998
168,airfoil,random_forest,JAW,1.0,19.87609999999998
169,airfoil,random_forest,naive,0.4869431643625192,4.881049999999931
169,airfoil,random_forest,jackknife,0.8125960061443932,11.57719999999992
169,airfoil,random_forest,jackknife+,0.7926267281105991,12.59944999999999
169,airfoil,random_forest,jackknife-mm,0.9523809523809523,18.497299999999953
169,airfoil,random_forest,CV+,0.8310291858678955,13.543274999999994
169,airfoil,random_forest,split,0.8463901689708141,13.868799999999965
169,airfoil,random_forest,JAW,0.9523809523809523,inf
170,airfoil,random_forest,naive,0.25960061443932414,5.269400000000019
170,airfoil,random_forest,jackknife,0.6052227342549923,12.460800000000035
170,airfoil,random_forest,jackknife+,0.6574500768049155,12.793649999999957
170,airfoil,random_forest,jackknife-mm,0.9216589861751152,17.004600000000053
170,airfoil,random_forest,CV+,0.7526881720430108,13.201199999999943
170,airfoil,random_forest,split,0.8218125960061444,16.425199999999933
170,airfoil,random_forest,JAW,0.8294930875576036,24.137550000000047
171,airfoil,random_forest,naive,0.3010752688172043,4.94199999999995
171,airfoil,random_forest,jackknife,0.8878648233486943,13.28200000000001
171,airfoil,random_forest,jackknife+,0.8970814132104454,13.303649999999976
171,airfoil,random_forest,jackknife-mm,0.9708141321044547,20.23700000000005
171,airfoil,random_forest,CV+,0.8924731182795699,13.158299999999969
171,airfoil,random_forest,split,0.8279569892473119,14.47629999999998
171,airfoil,random_forest,JAW,0.9385560675883257,24.06935000000007
172,airfoil,random_forest,naive,0.44393241167434716,4.808100000000053
172,airfoil,random_forest,jackknife,0.7557603686635944,12.888199999999927
172,airfoil,random_forest,jackknife+,0.7818740399385561,12.793900000000008
172,airfoil,random_forest,jackknife-mm,0.9953917050691244,19.684599999999918
172,airfoil,random_forest,CV+,0.7788018433179723,13.22595000000004
172,airfoil,random_forest,split,0.7972350230414746,17.256
172,airfoil,random_forest,JAW,0.9923195084485407,inf
173,airfoil,random_forest,naive,0.3778801843317972,4.797800000000024
173,airfoil,random_forest,jackknife,0.7357910906298003,12.045999999999992
173,airfoil,random_forest,jackknife+,0.8387096774193549,12.791649999999947
173,airfoil,random_forest,jackknife-mm,0.9139784946236559,18.852599999999953
173,airfoil,random_forest,CV+,0.7895545314900153,13.615374999999972
173,airfoil,random_forest,split,0.6390168970814132,14.913700000000006
173,airfoil,random_forest,JAW,0.9907834101382489,inf
174,airfoil,random_forest,naive,0.35944700460829493,4.648000000000025
174,airfoil,random_forest,jackknife,0.7081413210445469,10.202599999999961
174,airfoil,random_forest,jackknife+,0.7572964669738863,11.44274999999999
174,airfoil,random_forest,jackknife-mm,0.9523809523809523,17.474499999999978
174,airfoil,random_forest,CV+,0.7480798771121352,12.163349999999966
174,airfoil,random_forest,split,0.728110599078341,12.555299999999932
174,airfoil,random_forest,JAW,0.9984639016897081,inf
175,airfoil,random_forest,naive,0.3317972350230415,4.911199999999951
175,airfoil,random_forest,jackknife,0.7557603686635944,10.476499999999987
175,airfoil,random_forest,jackknife+,0.7557603686635944,11.361674999999934
175,airfoil,random_forest,jackknife-mm,0.8832565284178188,15.51745000000001
175,airfoil,random_forest,CV+,0.8141321044546851,12.30704999999999
175,airfoil,random_forest,split,0.5391705069124424,11.49739999999997
175,airfoil,random_forest,JAW,0.946236559139785,inf
176,airfoil,random_forest,naive,0.3563748079877112,5.44399999999996
176,airfoil,random_forest,jackknife,0.7803379416282642,11.376500000000021
176,airfoil,random_forest,jackknife+,0.7972350230414746,12.07417499999994
176,airfoil,random_forest,jackknife-mm,0.9877112135176651,17.77394999999997
176,airfoil,random_forest,CV+,0.847926267281106,12.559799999999953
176,airfoil,random_forest,split,0.7926267281105991,16.065800000000024
176,airfoil,random_forest,JAW,0.9846390168970814,inf
177,airfoil,random_forest,naive,0.30261136712749614,5.1361999999999455
177,airfoil,random_forest,jackknife,0.7035330261136713,11.356399999999951
177,airfoil,random_forest,jackknife+,0.7496159754224271,11.753800000000027
177,airfoil,random_forest,jackknife-mm,0.9447004608294931,17.98199999999993
177,airfoil,random_forest,CV+,0.6866359447004609,12.238550000000018
177,airfoil,random_forest,split,0.7019969278033794,15.759199999999964
177,airfoil,random_forest,JAW,0.9539170506912442,inf
178,airfoil,random_forest,naive,0.3456221198156682,5.163900000000041
178,airfoil,random_forest,jackknife,0.7757296466973886,13.026300000000049
178,airfoil,random_forest,jackknife+,0.8817204301075269,12.9786
178,airfoil,random_forest,jackknife-mm,0.9953917050691244,20.974050000000062
178,airfoil,random_forest,CV+,0.858678955453149,13.671799999999976
178,airfoil,random_forest,split,0.7419354838709677,13.30015000000003
178,airfoil,random_forest,JAW,0.9662058371735791,27.515849999999972
179,airfoil,random_forest,naive,0.445468509984639,4.854700000000065
179,airfoil,random_forest,jackknife,0.8417818740399385,11.726700000000022
179,airfoil,random_forest,jackknife+,0.8018433179723502,12.982149999999976
179,airfoil,random_forest,jackknife-mm,0.9877112135176651,21.171500000000023
179,airfoil,random_forest,CV+,0.8556067588325653,13.399950000000032
179,airfoil,random_forest,split,0.6405529953917051,14.02660000000003
179,airfoil,random_forest,JAW,0.9923195084485407,inf
180,airfoil,random_forest,naive,0.4377880184331797,5.179299999999955
180,airfoil,random_forest,jackknife,0.890937019969278,11.82710000000003
180,airfoil,random_forest,jackknife+,0.901689708141321,11.952724999999944
180,airfoil,random_forest,jackknife-mm,0.9861751152073732,17.508100000000027
180,airfoil,random_forest,CV+,0.9032258064516129,11.55217500000002
180,airfoil,random_forest,split,0.8018433179723502,15.037900000000008
180,airfoil,random_forest,JAW,0.9078341013824884,16.472300000000004
181,airfoil,random_forest,naive,0.3348694316436252,4.439299999999946
181,airfoil,random_forest,jackknife,0.7880184331797235,11.271399999999943
181,airfoil,random_forest,jackknife+,0.847926267281106,11.77219999999997
181,airfoil,random_forest,jackknife-mm,0.989247311827957,17.978399999999965
181,airfoil,random_forest,CV+,0.8786482334869432,12.573649999999958
181,airfoil,random_forest,split,0.6466973886328725,14.7423
181,airfoil,random_forest,JAW,0.9800307219662059,inf
182,airfoil,random_forest,naive,0.4055299539170507,4.783300000000025
182,airfoil,random_forest,jackknife,0.7972350230414746,11.591399999999908
182,airfoil,random_forest,jackknife+,0.9078341013824884,12.210700000000031
182,airfoil,random_forest,jackknife-mm,0.9754224270353302,18.14974999999994
182,airfoil,random_forest,CV+,0.890937019969278,12.848775000000003
182,airfoil,random_forest,split,0.8509984639016898,13.193199999999962
182,airfoil,random_forest,JAW,0.9278033794162827,22.78439999999995
183,airfoil,random_forest,naive,0.49615975422427033,4.712299999999999
183,airfoil,random_forest,jackknife,0.8863287250384024,10.935299999999955
183,airfoil,random_forest,jackknife+,0.9523809523809523,11.673900000000032
183,airfoil,random_forest,jackknife-mm,0.9923195084485407,18.08759999999991
183,airfoil,random_forest,CV+,0.9646697388632872,12.177424999999971
183,airfoil,random_forest,split,0.9032258064516129,14.174300000000017
183,airfoil,random_forest,JAW,0.9846390168970814,inf
184,airfoil,random_forest,naive,0.21505376344086022,4.360799999999983
184,airfoil,random_forest,jackknife,0.847926267281106,12.360700000000008
184,airfoil,random_forest,jackknife+,0.9216589861751152,12.622325000000075
184,airfoil,random_forest,jackknife-mm,0.9938556067588326,19.226400000000012
184,airfoil,random_forest,CV+,0.9124423963133641,12.761099999999999
184,airfoil,random_forest,split,0.82642089093702,17.673400000000015
184,airfoil,random_forest,JAW,0.9923195084485407,inf
185,airfoil,random_forest,naive,0.5176651305683564,3.730899999999906
185,airfoil,random_forest,jackknife,0.8494623655913979,9.684500000000043
185,airfoil,random_forest,jackknife+,0.8325652841781874,10.384074999999982
185,airfoil,random_forest,jackknife-mm,0.9477726574500768,14.947075000000055
185,airfoil,random_forest,CV+,0.880184331797235,10.596700000000027
185,airfoil,random_forest,split,0.8602150537634409,12.475099999999998
185,airfoil,random_forest,JAW,0.8786482334869432,13.341224999999937
186,airfoil,random_forest,naive,0.44393241167434716,5.212000000000046
186,airfoil,random_forest,jackknife,0.8556067588325653,13.119999999999948
186,airfoil,random_forest,jackknife+,0.8141321044546851,13.573524999999975
186,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.603749999999906
186,airfoil,random_forest,CV+,0.7711213517665131,13.171550000000039
186,airfoil,random_forest,split,0.6466973886328725,11.52849999999998
186,airfoil,random_forest,JAW,0.9216589861751152,inf
187,airfoil,random_forest,naive,0.5529953917050692,5.80660000000006
187,airfoil,random_forest,jackknife,0.7788018433179723,12.94339999999994
187,airfoil,random_forest,jackknife+,0.8571428571428571,13.85237499999998
187,airfoil,random_forest,jackknife-mm,0.9447004608294931,18.587749999999915
187,airfoil,random_forest,CV+,0.8248847926267281,13.775699999999972
187,airfoil,random_forest,split,0.8878648233486943,14.865599999999972
187,airfoil,random_forest,JAW,0.9032258064516129,20.117699999999985
188,airfoil,random_forest,naive,0.402457757296467,5.044099999999958
188,airfoil,random_forest,jackknife,0.8463901689708141,11.85659999999993
188,airfoil,random_forest,jackknife+,0.9339477726574501,12.238499999999917
188,airfoil,random_forest,jackknife-mm,0.9861751152073732,19.725799999999936
188,airfoil,random_forest,CV+,0.9216589861751152,13.246724999999984
188,airfoil,random_forest,split,0.8463901689708141,13.373100000000022
188,airfoil,random_forest,JAW,0.9938556067588326,inf
189,airfoil,random_forest,naive,0.6405529953917051,4.648500000000013
189,airfoil,random_forest,jackknife,0.815668202764977,11.48769999999999
189,airfoil,random_forest,jackknife+,0.8448540706605223,12.632650000000012
189,airfoil,random_forest,jackknife-mm,0.956989247311828,18.729299999999967
189,airfoil,random_forest,CV+,0.869431643625192,13.16149999999999
189,airfoil,random_forest,split,0.7803379416282642,15.177100000000053
189,airfoil,random_forest,JAW,0.8955453149001537,16.92965000000001
190,airfoil,random_forest,naive,0.2411674347158218,4.7029000000000565
190,airfoil,random_forest,jackknife,0.7603686635944701,11.67840000000001
190,airfoil,random_forest,jackknife+,0.7019969278033794,12.018900000000002
190,airfoil,random_forest,jackknife-mm,0.9754224270353302,17.767450000000068
190,airfoil,random_forest,CV+,0.7235023041474654,12.660550000000057
190,airfoil,random_forest,split,0.8341013824884793,13.100100000000054
190,airfoil,random_forest,JAW,0.8832565284178188,15.06595
191,airfoil,random_forest,naive,0.4577572964669739,4.7094999999999345
191,airfoil,random_forest,jackknife,0.7849462365591398,11.587999999999965
191,airfoil,random_forest,jackknife+,0.8294930875576036,12.330100000000002
191,airfoil,random_forest,jackknife-mm,1.0,20.521850000000015
191,airfoil,random_forest,CV+,0.8709677419354839,13.237350000000006
191,airfoil,random_forest,split,0.642089093701997,12.100599999999986
191,airfoil,random_forest,JAW,0.989247311827957,inf
192,airfoil,random_forest,naive,0.2519201228878648,4.79039999999992
192,airfoil,random_forest,jackknife,0.6651305683563749,11.015599999999978
192,airfoil,random_forest,jackknife+,0.6574500768049155,12.171450000000021
192,airfoil,random_forest,jackknife-mm,0.8755760368663594,17.90599999999999
192,airfoil,random_forest,CV+,0.7127496159754224,13.009499999999989
192,airfoil,random_forest,split,0.4608294930875576,14.402600000000035
192,airfoil,random_forest,JAW,0.9646697388632872,inf
193,airfoil,random_forest,naive,0.47465437788018433,4.844699999999989
193,airfoil,random_forest,jackknife,0.717357910906298,12.111899999999963
193,airfoil,random_forest,jackknife+,0.794162826420891,13.046475000000001
193,airfoil,random_forest,jackknife-mm,0.989247311827957,20.63239999999996
193,airfoil,random_forest,CV+,0.8448540706605223,14.051950000000062
193,airfoil,random_forest,split,0.7849462365591398,15.008500000000083
193,airfoil,random_forest,JAW,0.9754224270353302,inf
194,airfoil,random_forest,naive,0.3302611367127496,4.540599999999927
194,airfoil,random_forest,jackknife,0.5622119815668203,10.158000000000015
194,airfoil,random_forest,jackknife+,0.6006144393241167,10.630650000000031
194,airfoil,random_forest,jackknife-mm,0.6697388632872504,14.667299999999969
194,airfoil,random_forest,CV+,0.5791090629800307,10.885874999999984
194,airfoil,random_forest,split,0.4700460829493088,13.020299999999963
194,airfoil,random_forest,JAW,0.9293394777265745,inf
195,airfoil,random_forest,naive,0.39938556067588327,4.524399999999986
195,airfoil,random_forest,jackknife,0.8847926267281107,11.252399999999938
195,airfoil,random_forest,jackknife+,0.8356374807987711,11.721800000000016
195,airfoil,random_forest,jackknife-mm,0.9938556067588326,16.801599999999937
195,airfoil,random_forest,CV+,0.9247311827956989,12.981699999999961
195,airfoil,random_forest,split,0.8125960061443932,12.302300000000002
195,airfoil,random_forest,JAW,0.9477726574500768,21.03670000000008
196,airfoil,random_forest,naive,0.45468509984639016,5.1007000000000176
196,airfoil,random_forest,jackknife,0.8970814132104454,12.696100000000001
196,airfoil,random_forest,jackknife+,0.9308755760368663,13.266350000000003
196,airfoil,random_forest,jackknife-mm,0.9846390168970814,20.391550000000024
196,airfoil,random_forest,CV+,0.9370199692780338,15.014200000000017
196,airfoil,random_forest,split,0.6866359447004609,14.969399999999979
196,airfoil,random_forest,JAW,0.9754224270353302,inf
197,airfoil,random_forest,naive,0.4362519201228879,5.664399999999972
197,airfoil,random_forest,jackknife,0.6236559139784946,10.95309999999995
197,airfoil,random_forest,jackknife+,0.6190476190476191,11.82052499999999
197,airfoil,random_forest,jackknife-mm,0.9646697388632872,18.782749999999936
197,airfoil,random_forest,CV+,0.706605222734255,13.083750000000023
197,airfoil,random_forest,split,0.7357910906298003,13.85549999999995
197,airfoil,random_forest,JAW,0.9815668202764977,inf
198,airfoil,random_forest,naive,0.35023041474654376,3.9390999999999963
198,airfoil,random_forest,jackknife,0.7050691244239631,10.669600000000003
198,airfoil,random_forest,jackknife+,0.7557603686635944,11.620349999999988
198,airfoil,random_forest,jackknife-mm,0.9585253456221198,17.861199999999954
198,airfoil,random_forest,CV+,0.7603686635944701,11.930874999999972
198,airfoil,random_forest,split,0.6098310291858678,12.12260000000009
198,airfoil,random_forest,JAW,0.9831029185867896,inf
199,airfoil,random_forest,naive,0.3717357910906298,5.125099999999975
199,airfoil,random_forest,jackknife,0.6989247311827957,11.471499999999992
199,airfoil,random_forest,jackknife+,0.7296466973886329,12.038600000000017
199,airfoil,random_forest,jackknife-mm,0.9815668202764977,17.54185000000004
199,airfoil,random_forest,CV+,0.7096774193548387,11.965399999999988
199,airfoil,random_forest,split,0.6666666666666666,14.116499999999974
199,airfoil,random_forest,JAW,0.9431643625192012,inf

